Techniques for System Information Broadcast in Cell-Free Massive MIMO

We consider transmission of system information in a cell-free massive MIMO system, when the transmitting access points do not have any channel state information and the receiving terminal has to estimate the channel based on downlink pilots. We analyze the system performance in terms of outage rate and coverage probability, and use space-time block codes to increase performance. We propose a heuristic method for pilot/data power optimization that can be applied without any channel state information at the access points. We also analyze the problem of grouping the access points, which is needed when the single-antenna access points jointly transmit a space-time block code.

==> figures/data-for-paper/ap-pos.dat <==
-3.695446113546392297e-01, 2.208386746744532836e-01
1.340791066985647539e+00, 7.091142133167473993e-01
-1.840426428883152443e+00, -1.658318169666016306e+00
2.309752224626020478e-01, 2.559232254264304451e+00
6.722781959627610604e-03, -1.949479318243341197e-01
-2.567693199841430740e+00, 4.972690587277321939e-01
-1.389366119388772969e+00, -1.640762060977378978e+00
-7.049950466404553140e-04, -1.545610544969799660e+00
1.075379976725642450e+00, 1.326731683355433233e-01
1.822434216626252379e+00, -1.624770291538589317e+00
-7.143532011087696532e-01, -2.818483287419635275e+00
-2.604381918564569354e+00, -7.895522431119177398e-01
-1.271126404152038702e+00, 1.499670864819315774e+00
2.457561166317681511e+00, -1.337578903226907423e+00
-1.719687878520506974e+00, 2.176223630928484809e+00
-2.872562290939013607e-01, 1.215014308399222642e+00
2.587236118134130791e+00, 9.199146548882954910e-01
-2.117262650427738979e+00, 7.289641344661874633e-01
6.032935047847352017e-01, -2.557133815500362672e+00
8.002653458856703317e-01, 1.289633426305448971e+00
-1.618182725874211192e+00, 2.455621334756330931e+00
2.909395154161824593e-01, 2.442224260918743894e+00
-1.187242935498031393e+00, 1.305292007196552362e+00
-2.200983325444498817e+00, 1.645389315331327040e+00
1.404754840425948004e-01, -2.907405507378656218e+00
1.502459154612209247e+00, -2.188586679788723899e+00
1.014079445303482707e+00, -2.341436557837738519e+00
-1.934828415301157456e-01, -1.236026533089703783e+00
-1.770905458213229533e+00, -6.703894761383404344e-01
-5.540466545357736194e-02, 2.465243185625170419e+00
-7.656918636896463681e-01, -3.816131233622681584e-01
-1.355930708904695692e-01, -2.256905535638463078e+00
-8.046576853164424392e-01, -1.365907517095598100e+00
-1.788656408808098064e-03, 2.828061692048073006e+00
5.922779871134267182e-01, 6.274120916472378795e-01
-1.116031936724027007e+00, -4.135900712614306585e-01
4.357519958637237067e-01, 7.312960915065724876e-02
-1.343705710015829391e+00, -1.500230500325399952e+00
-2.829424047215978177e-01, -7.206454998452445082e-01
-8.821298043336316397e-01, -2.379786163850764247e+00
9.443967766785492657e-01, 9.529293706467716341e-01
-7.778935020717887561e-01, -6.443665771940567666e-01
-2.454421326514113488e-01, -2.030846403152045454e+00
1.315944735054249470e+00, -1.563821228268169605e-02
-5.220490253169924877e-01, -1.749750961482361200e+00
2.438539614986032333e+00, -1.247224332202284236e+00
-1.917290284783910392e+00, -2.254977402831492839e+00
1.446713237479585246e+00, 1.684382946988603358e+00
-4.657557381411576714e-01, -1.324108630345973925e+00
-4.412785638903460317e-01, 2.734059935432286537e+00
8.062792118030328581e-01, -5.674085346188633139e-01
1.374372061700714909e-01, -2.068833049907325083e+00
-5.106841293633408441e-01, 1.231277813960559797e+00
-1.184088817594480592e+00, -5.203417117291646576e-01
-8.004238782378951811e-01, -4.090460974944827299e-01
1.256366362351275967e+00, -2.210925144420949451e+00
1.460735805911834717e-01, 1.739315754465941666e+00
1.176962781101813960e+00, 2.158554524769902727e+00
2.732809938017555673e+00, -1.172890228824700509e+00
1.097483126252504881e+00, -2.731069103327166125e-01
-2.681227855962254658e+00, 7.178517542514666339e-01
-1.146883890817217200e+00, -1.526921140092972529e+00
5.555681239402376903e-01, 2.228135517789549880e+00
-1.589277556455214180e+00, 1.195165529466520660e+00
3.789307569592690328e-01, -2.859284217201020439e+00
2.670289342756762885e+00, -3.005097004886234657e-01
2.090405285026132098e+00, 1.139901775965381781e-01
-1.660560222695863786e-01, -1.834473329819302556e+00
2.048860289390383116e+00, -1.115853710424821399e+00
-2.213336145912516706e+00, 1.377072957119525043e+00
-1.147598056212987494e+00, 2.754046669006319448e+00
-2.220216350734975919e-01, -2.087382789474419020e+00
-2.591625749331130102e+00, -4.950060180166975243e-01
-8.504862774662003133e-02, -2.595283955282249533e+00
-2.178743287215294977e+00, -3.871693870681931493e-01
-9.387808217738502492e-01, 1.756027663901479130e+00
-1.053442981965342140e+00, -1.650736379763906747e+00
-1.197486574091761513e+00, -1.372075716288918557e-01
-2.006991597205275646e+00, 9.241310198083230176e-02
-5.105893645604879794e-01, 2.026214388463012384e+00
-3.112760549836597335e-01, -2.015800758099699497e+00
1.561412357666021045e-01, -1.756504632433122159e+00
1.778344204695290642e+00, 3.993019395385744019e-02
1.343407680096713186e-01, -8.685244993163960814e-01
-2.362182230203386801e-01, -1.247007744859283784e+00
1.669281609263379984e+00, 1.633422584739503414e+00
2.323733711116409140e+00, 1.100802428283133239e+00
1.049512619200726249e+00, -2.496377113919626467e+00
1.802874293990781140e+00, 2.886201763582003643e-01
7.965515088332368876e-01, -2.278990319377659723e+00
-7.747121373927621235e-01, 1.895074634287830406e+00
-1.051475008772675857e+00, 1.939748736662787465e+00
-1.340621565293194761e+00, 1.845300592114821114e+00
-1.454130034545344508e-01, -2.740512434036464384e+00
1.780565741591413342e+00, 1.092723482463453522e+00
1.303453393651380132e+00, 5.880426219034129431e-01
-1.280173568821361796e+00, -2.225654106507926500e+00
9.524895537248729838e-01, 7.912745534411786963e-01
1.160738561414614622e+00, 9.861876476890181209e-01
-8.575762298827260821e-01, 1.022387898888990065e+00
1.876977300982237473e+00, -1.470477500107966407e+00
-4.337710018346965235e-01, 1.991663961208455902e+00
5.991266252606779474e-01, -2.811227460536378953e+00
1.368967698882802786e+00, -1.055185057370705781e+00
1.927365649839357431e+00, 1.058615321880146176e+00
1.563090719881698121e+00, -2.066191199160098080e+00
1.557639854846176064e+00, 4.031101350053880594e-01
-4.784589979647897451e-01, 1.183348831669134071e+00
-2.211826917711161578e-01, 1.402665989783210776e+00
3.237684654601125089e-02, -4.258261867938477607e-01
2.486527925713177822e-01, -5.210033036881238644e-01
6.466245086632032013e-01, -2.145102159052554747e+00
1.970719169976751672e+00, -1.438134417653126329e+00
2.650855609148690561e+00, -6.618875913440831482e-01
-1.675415085010962368e+00, 1.845492227605808111e+00
-1.617415953538683171e+00, 1.251292978496087116e+00
9.549503824233651628e-01, -2.621936113355266329e+00
2.036976245276542308e+00, -1.571242351677559101e+00
-1.753841902498954664e+00, -1.760283038834673741e+00
4.491755255348945930e-01, 1.837475270045048958e+00
-1.982857658602745099e+00, -1.477913719118215896e+00
1.693380907942669822e+00, -9.497514491621981136e-01
2.141853756670561104e+00, 1.955518198807316033e+00
-2.797954772982910843e+00, 7.154127879501146481e-01
1.958688296620416658e-01, -1.410494302741947870e+00
1.781708144661386051e+00, -3.058848243601790529e-01
1.541493299133185779e+00, 8.209692231449450261e-02
-1.070229362714958166e+00, 1.438479131668183086e+00
2.609118802496643852e+00, 1.134469727010233520e+00
2.260205581089811844e+00, 3.956012039128791180e-01
-7.761721071345402123e-01, 2.453541655203811622e+00
-1.814802663197058852e+00, 1.801156834563098386e+00
-3.508215437841615270e-01, -2.542828871835419058e+00
1.315392850154019300e+00, -5.399995237807981852e-01
2.072070952583840331e+00, 4.387935796090829399e-01
-1.990348167796534007e+00, -1.516833910308132971e+00
9.898137774285662438e-01, 2.311396904625351745e+00
1.847012755776416881e+00, 1.181364231459284042e+00
2.982847248043647426e-01, -2.029031166619717830e+00
-2.011700047325923002e+00, -2.084402989627469616e+00
7.438566207160324240e-03, 1.868544498760708272e+00
-1.310797092909037564e+00, 4.289910846742484019e-01
1.847225078721309366e+00, -1.876397939206124299e+00
-2.731402434929165679e+00, 2.578960565736183597e-01
-3.949722279617953191e-01, 2.287251642960752562e+00
-8.303001137276564414e-01, 2.275110124610202789e+00
4.378544893735529797e-01, -2.562294467727395109e+00
-2.103082180054617556e+00, -1.006575442333078385e+00
-2.860857791403827122e+00, -4.957456955459482728e-01
1.483190206117912524e-01, -6.994951406592018195e-01
1.180175413136477225e+00, -4.870262552748521045e-01
-4.376790419176339597e-01, -2.400751118793289507e-01
-2.192577248131874157e+00, 1.539301772847993632e+00
-1.011856734225565990e+00, -1.166905264526002517e+00
5.420751258380107629e-01, -9.394540324391922326e-01
2.643968360378329052e+00, -6.585315897916883543e-01
9.666859617346181821e-01, -4.557939640325185948e-01
-1.550382500076901149e+00, 7.822405988669576260e-01
-2.936520558369925205e+00, -5.985238619285269124e-01
3.472959737763234855e-01, 2.417640789664917911e+00
1.174903055106462979e+00, 2.048182400414115811e+00
-2.483791213921842100e-01, -1.618920576661800670e+00
1.628654067382093729e+00, -1.546116166852741447e+00
2.197194204506346615e+00, 1.693623548984086291e+00
6.576887900073553617e-01, 3.593217321652755203e-01
-2.473913717135081569e+00, 5.627520668701890827e-01
-2.856581843146014599e+00, 7.792983159195134846e-01
-1.370428678442616954e+00, -6.305225259097557711e-01
-1.336682503834228486e+00, 1.711282591869792924e+00
-2.276205430163050991e+00, 1.481082206900550702e+00
-4.969821176703721477e-01, 9.265095103463183435e-01
1.520893175991216317e+00, -1.403930843758907532e+00
1.035366177132676313e+00, 2.477871521058633064e+00
-2.571961876456756002e+00, -1.292071088033449389e+00
-8.353170372886733475e-01, -9.677058604603869796e-01
-4.914027439346044801e-01, -2.644794928116746213e+00
-1.911574265655798355e+00, 2.201616656430391394e+00
1.260846196930582863e-01, -2.074694472634942333e+00
2.099505655674942517e-01, 3.079170729438427401e-01
-1.097736708382823112e+00, 5.517233059964077313e-02
1.422528357313744607e+00, 1.883610473672161945e+00
-2.038785536284982935e+00, -6.720632015355936240e-01
-1.844950686240867777e+00, -2.144011967242166250e+00
-8.729338917263635977e-01, -7.015137240114825978e-01
-7.297431994114842446e-01, -2.711700032300085716e+00
-1.762284860996073954e+00, -1.191181120883904265e+00
2.512255230853607912e+00, 7.800162733094699874e-01
-3.698880719389596727e-01, -1.408605669801668903e+00
2.241616949068364839e+00, 3.879794479059670564e-01
-7.830845060376958600e-01, 2.171345336006051951e-01
-1.603973426208157527e+00, -1.199568880818441485e+00
-2.935283822967451606e-01, 2.002723460704893377e+00
-1.342096882735239749e+00, -2.175208912381453086e+00
1.084134671054082233e-02, -1.068216168223666829e+00
2.039088868213636552e-01, 2.411582567076725248e+00
-7.049331664209974591e-01, -1.560401505856901849e+00
9.007699717717958521e-01, 1.397351563172056998e+00
5.737266781222447598e-01, -2.514417704951859456e+00
1.511721366853245208e+00, 1.948478155995205796e-01
-2.630008018980788176e+00, 9.486666371788423646e-01
1.468942042090857214e+00, -1.741661727881993249e+00
2.677655563034567088e+00, -1.034219270704542781e+00
6.213573101729190640e-01, 3.030544603856504260e-01
-1.274520347280598598e+00, 5.399097510796391219e-01
1.034215310575718583e+00, -2.074694663248030757e+00
1.272292720688368739e+00, -5.353520852882089898e-01
-1.134282413276204382e+00, -1.266068037184326922e+00
-2.118418105838738796e+00, -1.065390341212692604e+00
2.436504155898431279e+00, 1.151532197621184750e+00
-4.666828066941546282e-01, -2.959034299521480449e+00
-4.522468032261519610e-01, -2.328362192784858564e-01
5.618239764532328984e-01, 1.090173245146619507e-01
-2.762228556798634216e+00, 5.761097395561747270e-01
2.771143231362822590e-01, 1.794740228878470845e+00
1.912469955739792837e+00, 1.775462263248263284e+00
8.190140545780035808e-01, 1.200994292006084763e+00
1.566508465330115563e+00, 1.843203123059465653e+00
-1.871820428504483047e+00, 2.315770196804372461e+00
-1.154072459442890608e+00, -1.043284289575983959e+00
-1.521638134285674848e+00, 1.963855829385405372e+00
5.762947207509023784e-01, 1.198691136200085161e-01
-2.448570887017366360e+00, -1.443432802665773229e+00
8.482450530877594375e-01, 1.548070213264485240e-01
-2.263443472156341230e-01, 1.586694039491042041e+00
-3.311258102737277831e-01, 8.197969711134840409e-01
-4.956019784233225423e-01, -2.639413320190045376e+00
1.109424222360683387e+00, 5.247223525314490544e-01
-1.743367884954291069e+00, 9.791395646486176219e-01
7.773010287739916535e-01, -6.524636968007477833e-01
-1.547864355215202936e+00, 4.269674276323973672e-01
1.712524329513057886e+00, 9.011679279317323932e-01
-2.125923399699396477e+00, -2.052883465148786613e+00
2.242803236990504878e+00, 1.214746803141369291e+00
4.842322236713147987e-01, 4.561425854994496376e-01
-1.263763130529382828e+00, 1.912705536318772381e+00
7.946039906243385076e-02, 1.779669786213452731e+00
7.731084183878822458e-01, -8.420406507889302006e-01
-1.448463008444125233e+00, 4.617067027533154899e-01
2.081439362759843981e+00, 1.312187278134377522e+00
-4.724777484043598541e-01, 2.239130344271167417e+00
2.354024743531391906e+00, -5.023628143399827550e-02
4.423901259469720237e-01, 1.197697255639117664e+00
-2.403914915042216549e+00, -1.093626720626432292e+00
8.775246566927537017e-01, -1.684487152526771059e+00
-1.137032601025545153e+00, -1.235260311533380673e+00
1.524319181899048914e+00, 1.378604536039906847e+00
2.557899446863887150e-01, 2.310842479872027511e+00
-2.544067520896979850e-01, -1.729068659795864882e-01
2.372200707222371641e+00, 1.175506400248085725e+00
-8.013334257881350453e-01, 1.175585047039325204e+00
3.439057552078756963e-01, 4.457571121907921707e-02
-1.032533404219941664e+00, -3.909531403622601431e-01
-2.788359982119223535e+00, -4.103744401697690947e-01
1.521111112217505834e+00, -1.871732025104122288e+00
3.704439364132587897e-01, 7.366862663192978999e-01
2.364872021737292940e+00, 1.032433857080824247e+00
5.895673654309852019e-01, 8.179428898005012272e-01
-9.777943234183918975e-01, 1.456537914649531196e+00
2.911317932277279752e+00, -2.506601615658530235e-01
-9.885291777235201138e-01, 1.068994560589928255e+00
-2.684389544527268523e+00, 4.272731973765315772e-01
1.395731456712486107e+00, 2.290860024704912234e+00
-7.747506042630947221e-01, -5.390714808762631094e-01
-8.312095282287801368e-01, 1.200831715527724164e+00
2.259192938937433226e+00, -1.819169815550682134e+00
-1.036238120907680305e+00, -2.501598010318711207e+00
-2.559101864151748895e+00, 8.397095953733177964e-01
8.639278753897339236e-01, -7.749735306610547880e-01
-1.025702736679427352e+00, -2.725808894382784509e+00
-2.642804073525198305e+00, 7.107210748672141420e-01
2.682479064294962967e+00, -7.193675707047928469e-01
2.736200710409022463e-01, 2.746271085706612602e+00
-5.683941585962699605e-01, 2.923482678182123706e+00
-9.217875731732281253e-01, -1.032344107759630703e-01
-1.211920504794879117e+00, -2.667991260956581456e-01
2.397454673167948691e+00, -1.596541516416388751e+00
-1.723995869712106943e+00, -2.313720518718197283e+00
1.667160399403687876e+00, -1.367257666803854743e+00
-2.190812211618618832e+00, 7.929128544101606835e-01
4.705341192450354093e-01, 4.873909805924752092e-01
1.812323165493738841e-01, -2.989752731746466274e+00
-1.776454371436477331e+00, -4.020104869425988880e-01
-8.035857865911655296e-02, -3.555156642953742896e-01
-8.506467332452682939e-01, 1.145895271527799686e+00
1.388527673400639983e+00, -2.232737020630677804e+00
1.422480887984902687e-01, -2.680466564033324506e+00
-2.444509181130256614e+00, 1.420525311337842211e+00
-2.363644691876648274e+00, 8.484554492095872646e-01
-2.104650295853479403e+00, -7.806115563091227116e-01
-2.032799944698918004e+00, -9.269515994211614540e-01
5.219466545993176609e-01, 1.186428237756557813e+00
-1.948945529387559272e+00, 1.098979131418451161e+00
-1.875030699605923390e+00, -1.100103740718161305e+00
-1.437610959778167885e+00, -2.009874796929101315e+00
5.011005533033774384e-02, 1.908224845856427265e+00
-2.288221077758542776e+00, -2.468825235309557442e-01
-1.711272892747736529e+00, 2.070988778704715649e+00
1.578432436686503237e+00, -1.809855025095825631e+00
2.628808926170095539e+00, 1.034847949256148425e+00
-1.817238316606961668e-01, -1.576683929045224586e+00
-1.501186010877492816e+00, 4.683104924414367431e-01
-1.902739005247300330e+00, 5.519198524889850077e-01
-2.713360723884385095e+00, -4.502934704274421662e-01
-6.633125758167803809e-01, 2.362296264010759650e+00
2.343402040898157068e-01, 5.973562601271731332e-01
2.350400625325315573e+00, -1.237523152642554081e+00
1.938672669963250605e+00, -1.437858211162704292e+00
-2.254297786004508808e+00, 1.377388697602661694e+00
-6.083862541448059602e-01, 4.325882515916501525e-01
2.006872314973600524e+00, 2.031417407319963786e+00
2.214350317834019144e+00, -1.651689165977710649e+00
2.231429444075912372e+00, -1.245414529663380065e-01
-2.223245848920845535e+00, -1.434093368101077237e+00
-2.413275936132496025e+00, -6.396758824883734817e-01
-1.208523431193606168e+00, 2.630680994471651601e+00
-8.446766407516204112e-02, 1.959544289059038213e+00
3.032020320804740265e-02, -3.232451355239707169e-02
1.997240476425083955e+00, 8.121849797341003097e-01
-7.716471331773355757e-01, 1.924344339923049318e+00
9.875445332931471754e-01, 9.859563614701949419e-02
-7.548006152304354011e-01, 1.559601475543587412e+00
1.652895319358139936e+00, -1.617800449632836646e+00
-2.227575471801810814e+00, 1.643601923934472353e+00
-1.402362396418368462e-01, -2.823592851070042542e+00
1.640531253373310960e+00, 2.169908321427471698e+00
-1.728058955202133040e+00, -1.573398011230823901e+00
-5.833032381296847646e-01, 1.536064844501334292e+00
-1.103717336953029537e+00, -2.453127603433031823e-01
2.357862024539989498e+00, 2.133502647386724682e-01
1.458185249137278205e-01, -1.121393651479091425e+00
-2.299049256087651205e+00, 1.038699740366708646e+00
1.757890094003141002e+00, 3.209129539202311143e-01
9.080990123052958829e-01, 3.247149444277424024e-01
1.961661170183937486e+00, -1.915859002692950952e+00
-2.947205335798322778e+00, -3.921033004596088389e-01
1.044667964080046474e+00, 8.645217137431902010e-01
1.729104287761268566e+00, 2.144707310322882421e+00
-9.427485712435190734e-01, -1.383577878686972129e+00
2.716508368772089455e+00, -6.428157439442685472e-01
-8.259916121488064533e-02, 4.158137758952884511e-01
9.445583109711463976e-01, -2.148614669489410378e+00
1.444410577568906895e+00, 6.694978302937029113e-01
-8.420769820228173330e-01, -1.644228015297923617e+00
2.032774548665868153e+00, -1.359478449460950200e+00
2.483519632335309701e+00, -1.165106483774622781e-01
1.399295003235419443e+00, 2.535558847580352548e-01
2.774305733686404096e-01, 1.083615094927861122e-01
9.010080397252631101e-01, 1.752650713504587898e+00
1.443880385158735180e+00, 2.542575585810125105e-01
1.523939520169436790e+00, 1.648403543494607604e+00
7.528202064832223428e-02, -1.135456559844013169e+00
1.756889132139833443e+00, 7.584446378659288612e-01
1.408421446755160567e+00, 2.142140626874196485e+00
-2.350897011398154213e+00, -2.793738506407885680e-01
1.997640652402655093e+00, -5.927926925425719418e-02
-1.572955619297560226e+00, 1.856131922545447566e+00
1.654811591639102630e-01, 2.221770710896408652e+00
-1.722700882532501865e-02, 2.707473652960520560e+00
-2.035045409176235331e+00, -2.114096315210050037e-01
1.404244065402046715e+00, -1.010100850441534526e+00
1.847477712835182473e+00, 1.671269368421597790e+00
1.193406899915693486e+00, -1.461164256976525300e+00
1.278908596587207569e+00, -1.116836758659786932e+00
-1.463133292764292825e+00, -1.451269902476717721e+00
-1.585426038012109684e+00, 1.035185218745091618e+00
5.810690210926652277e-01, 2.596527848602427468e+00
2.364372597039414714e-01, -2.921455635851568644e-01
-6.033070656857066894e-01, -1.586644071215149054e+00
-8.600277077125593195e-01, 2.740689946124343912e-01
-2.381723944088327549e-01, -2.170317349336639445e+00
-1.352746632425558593e+00, 1.643797601613780301e+00
-9.414942290172003680e-01, 1.647428454798316899e+00
-1.694958668915269584e-01, -1.083844693510578328e+00
-1.344692900951121040e+00, -8.731286026588671589e-01
-3.012983464206713258e-01, 5.885114398339181818e-01
2.573250684069562588e+00, 1.432910032321950133e+00
-1.536996398161563082e+00, -2.071889753031213477e+00
8.249014680408572886e-01, 1.048669171282315737e+00
8.664893775746431714e-01, 1.885489467562582178e+00
-1.312240898660207877e+00, 1.755127254773726442e+00
-1.746720196255906465e-01, -3.683917082518268771e-01
-2.610752437717763996e+00, -1.003241763019806498e-01
-9.452392475931574722e-01, 2.824601033378311143e-01
1.274071094713097096e+00, -1.879649467506562477e+00
2.041314934087857580e+00, -1.285578965970711307e+00
-8.358533536982046819e-01, 5.564157504650188990e-01
2.939484804319381084e+00, 3.148488206213126972e-01
7.552154428657873453e-01, 1.813009632573198360e+00
5.911623563534362802e-03, 1.289360895352077208e+00
1.289445105037502870e+00, -1.721639102025802170e+00
-4.570203968006456563e-01, -6.156820158092273232e-01
1.273960337061558867e+00, 1.668445084996572625e+00
-1.351185699992383027e+00, -2.512912345107851664e-01
1.915821776037304858e+00, 1.864908770617354605e+00
2.517770276025563803e-01, 2.622568601822059087e+00
-1.550103038476466244e+00, -3.055464331681312373e-01
-3.768199894109862669e-01, -1.147638434873959001e+00
2.370579243725370766e+00, 6.754962379739115619e-02
1.842331914432677742e+00, -1.194489848185265490e+00
-9.318628776801984870e-02, -1.377697441646054788e+00
-8.897899395580202153e-01, 9.691907303914000238e-01
-7.425155153862559310e-01, 1.771399851366876277e+00
2.887172145574457893e+00, -5.470095801689680570e-01
3.618232871782898208e-01, 2.157139087913230391e+00
2.334143373415255240e+00, -1.452276726586005928e-01
2.145653240560195130e+00, -5.903955466030010868e-01
-1.653669564376233803e+00, -3.857322050575056060e-01
-9.038475949921251917e-01, -1.560744023842089101e+00
4.173593203525993722e-01, 1.617584214758823080e+00
1.814356222441480426e+00, -1.786634336759425512e+00
-1.272622635803938973e+00, 1.199170004774048337e-01
2.163165220989025528e+00, -1.457718182788714012e+00
-1.312609758706648755e+00, 1.455006838652394663e+00
-1.845818553954895691e+00, -1.567443864222355598e+00
-7.364908399507097414e-02, -1.959564478387108899e+00
3.453834056044096101e-01, 4.831876764373692623e-01
9.402280823596491643e-01, 2.517782605502283388e+00
-2.354453206113981345e+00, -1.476100216728874814e+00
8.781361161309195751e-01, 2.400251771802901501e-01
2.528274484070028194e+00, -1.413730681370052089e+00
2.491206406977248378e+00, 1.449886687176152655e+00
2.662643995800451968e+00, -1.974216563798036894e-01
2.534037585191303066e+00, -7.262619059092827456e-01
2.764666964895853951e+00, 9.368434548490238711e-01
-2.707844777301903427e+00, 1.885172443442111323e-01
-1.269831015256347895e+00, -1.683895817995104682e+00
-1.372723152647379985e+00, -5.027265450251876544e-01
-1.076005587203066938e+00, 2.738961047497356027e+00
-2.483145543122224908e-01, 1.806811284410187568e+00
2.731682370045808383e+00, 7.265162719675988257e-02
6.305334159343791711e-01, 9.627795092027429114e-01
-8.838407000877785968e-01, -2.145771453404086593e+00
-7.550541146833964490e-01, -5.208397619182987270e-01
-2.543749334747592794e+00, -6.037241524297600748e-01
1.934085409415823520e+00, -1.871277947600375358e+00
-1.705256258458273999e+00, -2.005603804880552232e+00
-1.507908803056988489e+00, 2.088666508756476858e+00
-7.683287935845619643e-01, 1.116768589523966071e+00
-1.699548058258962380e+00, -7.582550921968342905e-01
3.808905162817062262e-01, -2.447534690980733618e+00
-1.658167440324115782e+00, -1.231897138684971305e+00
4.495469786819836777e-01, 1.445978847059700811e+00
2.616147728437129061e+00, -4.702718121857438760e-01
2.092055853201515880e+00, 1.817316201729725300e+00
-2.404419221504591420e+00, -1.705221141601049872e+00
-1.758571209777433531e+00, 1.942476780545226767e+00
-5.235045464160030804e-01, 2.160669500046497937e+00
8.767654599554850492e-01, 1.333182981748132434e+00
-6.806018229906891648e-01, -1.775915187909840043e+00
-1.490325789958746983e+00, -1.662651354132211434e+00
-9.320457772275716479e-01, -2.614233617490601791e+00
-2.690675329178490394e+00, 4.138067665215645619e-01
2.171200317136097624e+00, 1.434417793102346295e+00
1.183510274059972112e+00, -5.090015610736076113e-02
-5.338253855643433354e-01, 1.569067311305856194e+00
1.202588569259825491e+00, -1.303522969158205091e+00
1.183759048723569407e-01, -9.283987614922546427e-01
1.575732669514220419e-01, 2.368221577547961587e+00
-7.197135287029290396e-01, 1.200034243265607259e+00
-7.068984856615756485e-02, -2.389464345127725320e+00
-9.851407551992421574e-01, 1.205796641178336515e+00
1.706789203876487804e+00, 3.368914670454166149e-01
1.182237692384115135e+00, -3.401067880603001470e-01
-2.253768891454909884e+00, 6.993008718649846855e-01
2.564389850792370140e-02, -1.320430875033732132e+00
-7.985943575876239819e-01, -8.966216004881895074e-01
3.360048062198051078e-01, 2.285793596066965527e+00
-6.283378425819114987e-01, 1.456067480622026622e+00
-1.637362338032932740e-01, -2.122273697481944499e+00
-1.595881713208515684e+00, 1.085854782702557308e+00
2.077576825084259227e+00, 9.041430657340678856e-01
1.117304857463795820e+00, 2.317163138144136880e+00
1.191279830079560398e+00, 5.800950993763551722e-01
-2.523852738415118147e+00, 7.849278607916589934e-01
2.064730654647481956e+00, 6.684387886963532033e-01
-2.231087527247555879e+00, 1.684491758910677817e-01
-2.414912838539825302e+00, 1.569174525370380380e-01
-2.392687185431301433e+00, -7.095923504045300589e-01
-1.509632045860981764e+00, -2.266883041312293123e+00
2.363707580828005028e+00, -1.296167576886717576e+00
-1.774476128679419507e+00, -6.020059001041060398e-01
-1.477122271754284011e+00, -2.280007565345680831e+00
2.765267094814759297e+00, 1.722557956109138644e-02
4.199858827531510741e-01, 2.730129430911135913e+00
-7.888602438617122736e-01, -1.404618760027233515e+00
-2.007342511493606096e-01, 1.744989787431440398e+00
-1.366740307932836185e+00, -2.016263315380328436e+00
5.014636799363723085e-01, 2.315417638343245876e+00
1.351630934338696299e+00, 7.579911141300899047e-02
9.268953442920224717e-02, -2.245151010292778970e+00
1.923998007231184637e+00, 1.696179816709017629e+00
-4.838162254452011979e-01, 2.441099795599349420e+00
6.219178431474716717e-01, -2.129632988443837860e+00
-2.570859594747285648e+00, 7.310474808148819115e-01
-2.105525700794661059e+00, -1.491669209249454342e+00
-2.978360162533988387e-02, 8.969066079230270105e-02
7.808717066504620163e-01, 2.700662084347605685e+00
-9.748234787292053838e-01, 2.163595075808605550e+00
2.787703915514882169e+00, -1.052244147582265921e+00
-8.753755384726868982e-02, -2.776440107504170030e+00
-1.278078820936112692e-01, 5.742471733870502248e-01
2.415982226558235801e+00, 4.485724427140240778e-01
1.548851778749274821e+00, 6.477124146594608334e-01
2.213310953859966901e+00, 6.213639630352658649e-01
1.609042961750778211e+00, -7.613298766917959703e-01
-7.249894906416218809e-01, -2.133678290159489510e+00
-6.926297741410714082e-02, -1.111185759413093166e+00
-1.406478185060486830e-01, 2.087601305458980150e+00
-1.245451958652679769e+00, 6.372426659255348014e-01
-1.097357235634283112e+00, -2.227387224393454268e+00
-8.592318577959243697e-01, -1.967868853441366195e+00
-2.346200998725286091e+00, 1.339641251660780519e+00
3.149044342558600107e-01, -1.192756166901844717e+00
5.060918051795875172e-01, -2.453252493615211804e+00
2.600206229623886145e+00, 7.617427667576226469e-01
2.182274420066786291e+00, 1.600981064123558895e+00
-7.456637933008440910e-01, 1.538078607931272934e+00
-2.298198893665976072e+00, -4.013825965189727896e-01
6.428252814009911553e-01, 2.499601791105867221e+00
-1.061943364810649992e+00, -2.094748266766708333e+00
-2.941544982530217123e+00, -3.508706837311601490e-01
2.887076112747223533e+00, -7.842770685122895102e-01
2.815656572693995052e+00, 2.771161528839414245e-01


==> figures/data-for-paper/colocated-antennas.dat <==
1.000000000000000000e+00, 1.007203328110672577e-02, 9.007273041089820451e-03, 1.998528916226737125e-03
2.000000000000000000e+00, 1.090299274099925698e-02, 1.008036540604403779e-02, 1.998528916226737125e-03
4.000000000000000000e+00, 1.090299274099925698e-02, 1.035990839075810743e-02, 1.998528916226737125e-03


==> figures/data-for-paper/csi-vs-nocsi.dat <==
1.000000000000000000e+00, 2.078986796575101135e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.000000000000000000e+00, 2.983116670862785962e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.000000000000000000e+00, 3.483715604423289706e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.000000000000000000e+00, 3.798140692576941306e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.000000000000000000e+00, 4.011407232239072411e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.000000000000000000e+00, 4.163606095718134191e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.000000000000000000e+00, 4.276115235071643178e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.000000000000000000e+00, 4.361376913182080442e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.000000000000000000e+00, 4.427124745872902667e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.000000000000000000e+01, 4.478418607645274011e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.100000000000000000e+01, 4.518708196874451390e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.200000000000000000e+01, 4.550426333098934496e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.300000000000000000e+01, 4.575337926577403846e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.400000000000000000e+01, 4.594754467758542342e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.500000000000000000e+01, 4.609670848815005002e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.600000000000000000e+01, 4.620855461137209248e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.700000000000000000e+01, 4.628911181773367502e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.800000000000000000e+01, 4.634317661693742978e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.900000000000000000e+01, 4.637461278980645717e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.000000000000000000e+01, 4.638656760022898465e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.100000000000000000e+01, 4.638163052882961733e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.200000000000000000e+01, 4.636195159886017693e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.300000000000000000e+01, 4.632933080664250122e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.400000000000000000e+01, 4.628528656694622101e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.500000000000000000e+01, 4.623110870202428065e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.600000000000000000e+01, 4.616789989867404673e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.700000000000000000e+01, 4.609660845879463495e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.800000000000000000e+01, 4.601805440456186759e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.900000000000000000e+01, 4.593295045985775794e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.000000000000000000e+01, 4.584191904409319618e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.100000000000000000e+01, 4.574550613542536365e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.200000000000000000e+01, 4.564419265618153455e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.300000000000000000e+01, 4.553840388218302095e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.400000000000000000e+01, 4.542851726490961667e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.500000000000000000e+01, 4.531486897027910653e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.600000000000000000e+01, 4.519775937314295805e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.700000000000000000e+01, 4.507745769707695652e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.800000000000000000e+01, 4.495420595061401167e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
3.900000000000000000e+01, 4.482822228134846973e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.000000000000000000e+01, 4.469970384592513411e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.100000000000000000e+01, 4.456882927549957532e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.200000000000000000e+01, 4.443576080170032368e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.300000000000000000e+01, 4.430064609638239247e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.400000000000000000e+01, 4.416361986915572427e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.500000000000000000e+01, 4.402480525908573916e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.600000000000000000e+01, 4.388431505084413459e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.700000000000000000e+01, 4.374225274065891324e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.800000000000000000e+01, 4.359871347319927565e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
4.900000000000000000e+01, 4.345378486733360648e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.000000000000000000e+01, 4.330754774579556772e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.100000000000000000e+01, 4.316007678158192105e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.200000000000000000e+01, 4.301144107192869832e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.300000000000000000e+01, 4.286170464921275694e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.400000000000000000e+01, 4.271092693666517226e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.500000000000000000e+01, 4.255916315575000372e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.600000000000000000e+01, 4.240646469110099549e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.700000000000000000e+01, 4.225287941806672894e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.800000000000000000e+01, 4.209845199724790779e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
5.900000000000000000e+01, 4.194322413989163591e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.000000000000000000e+01, 4.178723484739336851e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.100000000000000000e+01, 4.163052062784046610e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.200000000000000000e+01, 4.147311569213370762e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.300000000000000000e+01, 4.131505213185039660e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.400000000000000000e+01, 4.115636008087592869e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.500000000000000000e+01, 4.099706786242543130e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.600000000000000000e+01, 4.083720212304012796e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.700000000000000000e+01, 4.067678795483768185e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.800000000000000000e+01, 4.051584900724219604e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
6.900000000000000000e+01, 4.035440758919020023e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.000000000000000000e+01, 4.019248476278285478e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.100000000000000000e+01, 4.003010042919700334e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.200000000000000000e+01, 3.986727340757343155e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.300000000000000000e+01, 3.970402150758387157e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.400000000000000000e+01, 3.954036159620868789e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.500000000000000000e+01, 3.937630965929730421e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.600000000000000000e+01, 3.921188085836907825e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.700000000000000000e+01, 3.904708958307086687e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.800000000000000000e+01, 3.888194949966858847e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
7.900000000000000000e+01, 3.871647359595677650e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.000000000000000000e+01, 3.855067422283724697e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.100000000000000000e+01, 3.838456313287779038e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.200000000000000000e+01, 3.821815151613190860e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.300000000000000000e+01, 3.805145003337527965e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.400000000000000000e+01, 3.788446884704469407e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.500000000000000000e+01, 3.771721765001241622e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.600000000000000000e+01, 3.754970569240811008e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.700000000000000000e+01, 3.738194180660158513e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.800000000000000000e+01, 3.721393443052898979e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
8.900000000000000000e+01, 3.704569162946370377e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.000000000000000000e+01, 3.687722111637532166e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.100000000000000000e+01, 3.670853027094060899e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.200000000000000000e+01, 3.653962615737505436e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.300000000000000000e+01, 3.637051554109013967e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.400000000000000000e+01, 3.620120490434427119e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.500000000000000000e+01, 3.603170046089275349e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.600000000000000000e+01, 3.586200816974949822e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.700000000000000000e+01, 3.569213374811118240e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.800000000000000000e+01, 3.552208268349318736e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
9.900000000000000000e+01, 3.535186024516235887e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.000000000000000000e+02, 3.518147149486745579e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.010000000000000000e+02, 3.501092129696241079e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.020000000000000000e+02, 3.484021432792787192e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.030000000000000000e+02, 3.466935508536793820e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.040000000000000000e+02, 3.449834789646900098e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.050000000000000000e+02, 3.432719692600420466e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.060000000000000000e+02, 3.415590618387499659e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.070000000000000000e+02, 3.398447953225015600e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.080000000000000000e+02, 3.381292069230332122e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.090000000000000000e+02, 3.364123325059079593e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.100000000000000000e+02, 3.346942066508418016e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.110000000000000000e+02, 3.329748627087987002e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.120000000000000000e+02, 3.312543328561090052e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.130000000000000000e+02, 3.295326481457402056e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.140000000000000000e+02, 3.278098385558657173e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.150000000000000000e+02, 3.260859330359508913e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.160000000000000000e+02, 3.243609595505920779e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.170000000000000000e+02, 3.226349451209633342e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.180000000000000000e+02, 3.209079158642960845e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.190000000000000000e+02, 3.191798970313223897e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.200000000000000000e+02, 3.174509130420156717e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.210000000000000000e+02, 3.157209875193992595e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.220000000000000000e+02, 3.139901433217568653e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.230000000000000000e+02, 3.122584025734667732e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.240000000000000000e+02, 3.105257866940789278e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.250000000000000000e+02, 3.087923164262387776e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.260000000000000000e+02, 3.070580118621831379e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.270000000000000000e+02, 3.053228924690842404e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.280000000000000000e+02, 3.035869771131202797e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.290000000000000000e+02, 3.018502840824674373e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.300000000000000000e+02, 3.001128311093630065e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.310000000000000000e+02, 2.983746353909756763e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.320000000000000000e+02, 2.966357136094837851e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.330000000000000000e+02, 2.948960819512044199e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.340000000000000000e+02, 2.931557561248465237e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.350000000000000000e+02, 2.914147513790682920e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.360000000000000000e+02, 2.896730825191428348e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.370000000000000000e+02, 2.879307639229292982e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.380000000000000000e+02, 2.861878095563021897e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.390000000000000000e+02, 2.844442329876552700e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.400000000000000000e+02, 2.827000474020346064e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.410000000000000000e+02, 2.809552656145988987e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.420000000000000000e+02, 2.792099000834259021e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.430000000000000000e+02, 2.774639629218814390e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.440000000000000000e+02, 2.757174659105419805e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.450000000000000000e+02, 2.739704205084181332e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.460000000000000000e+02, 2.722228378639397761e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.470000000000000000e+02, 2.704747288254117591e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.480000000000000000e+02, 2.687261039509548661e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.490000000000000000e+02, 2.669769735182661932e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.500000000000000000e+02, 2.652273475337997392e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.510000000000000000e+02, 2.634772357416083344e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.520000000000000000e+02, 2.617266476320406331e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.530000000000000000e+02, 2.599755924497466029e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.540000000000000000e+02, 2.582240792017764710e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.550000000000000000e+02, 2.564721166649892945e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.560000000000000000e+02, 2.547197133934872484e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.570000000000000000e+02, 2.529668777255786316e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.580000000000000000e+02, 2.512136177905441997e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.590000000000000000e+02, 2.494599415151780263e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.600000000000000000e+02, 2.477058566299898765e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.610000000000000000e+02, 2.459513706753139496e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.620000000000000000e+02, 2.441964910070899743e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.630000000000000000e+02, 2.424412248024422102e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.640000000000000000e+02, 2.406855790651330710e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.650000000000000000e+02, 2.389295606307067100e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.660000000000000000e+02, 2.371731761715595733e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.670000000000000000e+02, 2.354164322017536070e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.680000000000000000e+02, 2.336593350816915538e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.690000000000000000e+02, 2.319018910226026010e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.700000000000000000e+02, 2.301441060909239882e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.710000000000000000e+02, 2.283859862124862881e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.720000000000000000e+02, 2.266275371765325442e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.730000000000000000e+02, 2.248687646396730928e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.740000000000000000e+02, 2.231096741296386375e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.750000000000000000e+02, 2.213502710489337073e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.760000000000000000e+02, 2.195905606783640426e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.770000000000000000e+02, 2.178305481804415546e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.780000000000000000e+02, 2.160702386026954781e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.790000000000000000e+02, 2.143096368808148234e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.800000000000000000e+02, 2.125487478417792050e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.810000000000000000e+02, 2.107875762068136399e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.820000000000000000e+02, 2.090261265942338405e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.830000000000000000e+02, 2.072644035223106772e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.840000000000000000e+02, 2.055024114118909114e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.850000000000000000e+02, 2.037401545890531011e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.860000000000000000e+02, 2.019776372876245975e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.870000000000000000e+02, 2.002148636516126734e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.880000000000000000e+02, 1.984518377375875560e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.890000000000000000e+02, 1.966885635169827572e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.900000000000000000e+02, 1.949250448782900193e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.910000000000000000e+02, 1.931612856292470610e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.920000000000000000e+02, 1.913972894988999907e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.930000000000000000e+02, 1.896330601396364890e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.940000000000000000e+02, 1.878686011291335559e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.950000000000000000e+02, 1.861039159722778719e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.960000000000000000e+02, 1.843390081029699099e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.970000000000000000e+02, 1.825738808859808920e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.980000000000000000e+02, 1.808085376186078239e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
1.990000000000000000e+02, 1.790429815324058116e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.000000000000000000e+02, 1.772772157947774367e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.010000000000000000e+02, 1.755112435106165152e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.020000000000000000e+02, 1.737450677237815282e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.030000000000000000e+02, 1.719786914186240438e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.040000000000000000e+02, 1.702121175214246340e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.050000000000000000e+02, 1.684453489018006029e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.060000000000000000e+02, 1.666783883740750958e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.070000000000000000e+02, 1.649112386985699015e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.080000000000000000e+02, 1.631439025829618979e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.090000000000000000e+02, 1.613763826834738310e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.100000000000000000e+02, 1.596086816060919176e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.110000000000000000e+02, 1.578408019077971085e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.120000000000000000e+02, 1.560727460976575089e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.130000000000000000e+02, 1.543045166379750956e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.140000000000000000e+02, 1.525361159453534612e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.150000000000000000e+02, 1.507675463917819729e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.160000000000000000e+02, 1.489988103056332164e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.170000000000000000e+02, 1.472299099726517456e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.180000000000000000e+02, 1.454608476369582048e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.190000000000000000e+02, 1.436916255019712700e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.200000000000000000e+02, 1.419222457313466107e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.210000000000000000e+02, 1.401527104498288129e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.220000000000000000e+02, 1.383830217441634532e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.230000000000000000e+02, 1.366131816639225890e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.240000000000000000e+02, 1.348431922223318306e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.250000000000000000e+02, 1.330730553970885894e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.260000000000000000e+02, 1.313027731311075313e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.270000000000000000e+02, 1.295323473333160561e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.280000000000000000e+02, 1.277617798793703047e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.290000000000000000e+02, 1.259910726124035185e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.300000000000000000e+02, 1.242202273436910460e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.310000000000000000e+02, 1.224492458533635092e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.320000000000000000e+02, 1.206781298910814589e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.330000000000000000e+02, 1.189068811766469521e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.340000000000000000e+02, 1.171355014006681457e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.350000000000000000e+02, 1.153639922251676860e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.360000000000000000e+02, 1.135923552841924204e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.370000000000000000e+02, 1.118205921843775730e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.380000000000000000e+02, 1.100487045055405840e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.390000000000000000e+02, 1.082766938012355270e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.400000000000000000e+02, 1.065045615992839994e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.410000000000000000e+02, 1.047323094023155324e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.420000000000000000e+02, 1.029599386882896562e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.430000000000000000e+02, 1.011874509109835516e-03, 4.636346916646379851e-03, 5.360057365672515374e-03
2.440000000000000000e+02, 9.941484750049503407e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.450000000000000000e+02, 9.764212986373439068e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.460000000000000000e+02, 9.586929938486543363e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.470000000000000000e+02, 9.409635742579095180e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.480000000000000000e+02, 9.232330532657063819e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.490000000000000000e+02, 9.055014440588190832e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.500000000000000000e+02, 8.877687596144285837e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.510000000000000000e+02, 8.700350127039585589e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.520000000000000000e+02, 8.523002158976254695e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.530000000000000000e+02, 8.345643815680059115e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.540000000000000000e+02, 8.168275218939603441e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.550000000000000000e+02, 7.990896488646155810e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.560000000000000000e+02, 7.813507742828263228e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.570000000000000000e+02, 7.636109097689134859e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.580000000000000000e+02, 7.458700667640850773e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.590000000000000000e+02, 7.281282565339346983e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.600000000000000000e+02, 7.103854901717764417e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.610000000000000000e+02, 6.926417786019185320e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.620000000000000000e+02, 6.748971325828673597e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.630000000000000000e+02, 6.571515627105122166e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.640000000000000000e+02, 6.394050794211260423e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.650000000000000000e+02, 6.216576929943825420e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.660000000000000000e+02, 6.039094135562796291e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.670000000000000000e+02, 5.861602510820407503e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.680000000000000000e+02, 5.684102153987758430e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.690000000000000000e+02, 5.506593161883814678e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.700000000000000000e+02, 5.329075629901611081e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.710000000000000000e+02, 5.151549652034064387e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.720000000000000000e+02, 4.974015320899561514e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.730000000000000000e+02, 4.796472727767672490e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.740000000000000000e+02, 4.618921962582838640e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.750000000000000000e+02, 4.441363113988487958e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.760000000000000000e+02, 4.263796269350950976e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.770000000000000000e+02, 4.086221514782062587e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.780000000000000000e+02, 3.908638935161563291e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.790000000000000000e+02, 3.731048614158665052e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.800000000000000000e+02, 3.553450634254566934e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.810000000000000000e+02, 3.375845076762603366e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.820000000000000000e+02, 3.198232021849024506e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.830000000000000000e+02, 3.020611548553474648e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.840000000000000000e+02, 2.842983734808146828e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.850000000000000000e+02, 2.665348657457959278e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.860000000000000000e+02, 2.487706392278445848e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.870000000000000000e+02, 2.310057013995035020e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.880000000000000000e+02, 2.132400596300862265e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.890000000000000000e+02, 1.954737211874503521e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.900000000000000000e+02, 1.777066932397813306e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.910000000000000000e+02, 1.599389828572080681e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.920000000000000000e+02, 1.421705970135731835e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.930000000000000000e+02, 1.244015425880015506e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.940000000000000000e+02, 1.066318263665216144e-04, 4.636346916646379851e-03, 5.360057365672515374e-03
2.950000000000000000e+02, 8.886145504363150715e-05, 4.636346916646379851e-03, 5.360057365672515374e-03
2.960000000000000000e+02, 7.109043522384921401e-05, 4.636346916646379851e-03, 5.360057365672515374e-03
2.970000000000000000e+02, 5.331877342320529538e-05, 4.636346916646379851e-03, 5.360057365672515374e-03
2.980000000000000000e+02, 3.554647607072566233e-05, 4.636346916646379851e-03, 5.360057365672515374e-03
2.990000000000000000e+02, 1.777354950988030110e-05, 4.636346916646379851e-03, 5.360057365672515374e-03


==> figures/data-for-paper/distributed-vs-colocated.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 0.000000000000000000e+00, 1.056541778169444307e-01, 3.282033348482864266e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 9.999999999999999547e-07, 1.056541778169444307e-01, 3.532945258490955559e-02
0.000000000000000000e+00, 1.999999999999999909e-06, 1.056541778169444307e-01, 4.129217049503471071e-02
0.000000000000000000e+00, 1.999999999999999909e-06, 1.056541778169444307e-01, 4.129217049503471071e-02
0.000000000000000000e+00, 1.999999999999999909e-06, 1.056541778169444307e-01, 4.129217049503471071e-02
0.000000000000000000e+00, 1.999999999999999909e-06, 1.056541778169444307e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 1.999999999999999909e-06, 1.401326511579917833e-01, 4.129217049503471071e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
9.999999999999999547e-07, 3.000000000000000076e-06, 1.401326511579917833e-01, 4.375286719600902235e-02
1.999999999999999909e-06, 3.000000000000000076e-06, 1.415719062111412963e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.000000000000000076e-06, 1.418261310446982393e-01, 4.375286719600902235e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.000000000000000076e-06, 3.999999999999999819e-06, 1.418261310446982393e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 3.999999999999999819e-06, 1.783948226654905045e-01, 6.005373872643184063e-02
3.999999999999999819e-06, 5.000000000000000409e-06, 1.783948226654905045e-01, 6.174169606751427064e-02
3.999999999999999819e-06, 5.000000000000000409e-06, 1.783948226654905045e-01, 6.174169606751427064e-02
3.999999999999999819e-06, 5.000000000000000409e-06, 1.783948226654905045e-01, 6.174169606751427064e-02
3.999999999999999819e-06, 5.000000000000000409e-06, 1.783948226654905045e-01, 6.174169606751427064e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
3.999999999999999819e-06, 6.000000000000000152e-06, 1.783948226654905045e-01, 6.341376784639464470e-02
5.000000000000000409e-06, 6.000000000000000152e-06, 2.005011751114622043e-01, 6.341376784639464470e-02
5.000000000000000409e-06, 6.000000000000000152e-06, 2.005011751114622043e-01, 6.341376784639464470e-02
5.000000000000000409e-06, 6.000000000000000152e-06, 2.005011751114622043e-01, 6.341376784639464470e-02
5.000000000000000409e-06, 6.000000000000000152e-06, 2.005011751114622043e-01, 6.341376784639464470e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
5.000000000000000409e-06, 6.999999999999999895e-06, 2.005011751114622043e-01, 7.445446361081382858e-02
6.000000000000000152e-06, 6.999999999999999895e-06, 2.048771594138481533e-01, 7.445446361081382858e-02
6.000000000000000152e-06, 6.999999999999999895e-06, 2.048771594138481533e-01, 7.445446361081382858e-02
6.000000000000000152e-06, 6.999999999999999895e-06, 2.048771594138481533e-01, 7.445446361081382858e-02
6.999999999999999895e-06, 6.999999999999999895e-06, 2.074617400944447354e-01, 7.445446361081382858e-02
6.999999999999999895e-06, 6.999999999999999895e-06, 2.074617400944447354e-01, 7.445446361081382858e-02
6.999999999999999895e-06, 6.999999999999999895e-06, 2.074617400944447354e-01, 7.445446361081382858e-02
6.999999999999999895e-06, 6.999999999999999895e-06, 2.074617400944447354e-01, 7.445446361081382858e-02
6.999999999999999895e-06, 7.999999999999999638e-06, 2.074617400944447354e-01, 7.736676802068186143e-02
6.999999999999999895e-06, 7.999999999999999638e-06, 2.074617400944447354e-01, 7.736676802068186143e-02
7.999999999999999638e-06, 7.999999999999999638e-06, 2.178128991248196866e-01, 7.736676802068186143e-02
7.999999999999999638e-06, 7.999999999999999638e-06, 2.178128991248196866e-01, 7.736676802068186143e-02
7.999999999999999638e-06, 7.999999999999999638e-06, 2.178128991248196866e-01, 7.736676802068186143e-02
7.999999999999999638e-06, 9.000000000000000228e-06, 2.178128991248196866e-01, 7.978954119865158678e-02
7.999999999999999638e-06, 9.000000000000000228e-06, 2.178128991248196866e-01, 7.978954119865158678e-02
7.999999999999999638e-06, 9.000000000000000228e-06, 2.178128991248196866e-01, 7.978954119865158678e-02
9.000000000000000228e-06, 9.000000000000000228e-06, 2.213894816068987248e-01, 7.978954119865158678e-02
9.000000000000000228e-06, 1.000000000000000082e-05, 2.213894816068987248e-01, 8.126918032615469689e-02
1.000000000000000082e-05, 1.000000000000000082e-05, 2.226530865082043398e-01, 8.126918032615469689e-02
1.000000000000000082e-05, 1.000000000000000082e-05, 2.226530865082043398e-01, 8.126918032615469689e-02
1.000000000000000082e-05, 1.000000000000000082e-05, 2.226530865082043398e-01, 8.126918032615469689e-02
1.000000000000000082e-05, 1.000000000000000082e-05, 2.226530865082043398e-01, 8.126918032615469689e-02
1.000000000000000082e-05, 1.000000000000000082e-05, 2.226530865082043398e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.099999999999999971e-05, 1.000000000000000082e-05, 2.342010774442842280e-01, 8.126918032615469689e-02
1.200000000000000030e-05, 1.000000000000000082e-05, 2.438510422322810178e-01, 8.126918032615469689e-02
1.200000000000000030e-05, 1.099999999999999971e-05, 2.438510422322810178e-01, 9.777501888214509829e-02
1.200000000000000030e-05, 1.099999999999999971e-05, 2.438510422322810178e-01, 9.777501888214509829e-02
1.200000000000000030e-05, 1.099999999999999971e-05, 2.438510422322810178e-01, 9.777501888214509829e-02
1.200000000000000030e-05, 1.099999999999999971e-05, 2.438510422322810178e-01, 9.777501888214509829e-02
1.299999999999999920e-05, 1.099999999999999971e-05, 2.490142503140264363e-01, 9.777501888214509829e-02
1.299999999999999920e-05, 1.099999999999999971e-05, 2.490142503140264363e-01, 9.777501888214509829e-02
1.299999999999999920e-05, 1.099999999999999971e-05, 2.490142503140264363e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.399999999999999979e-05, 1.099999999999999971e-05, 2.523717823303990304e-01, 9.777501888214509829e-02
1.500000000000000038e-05, 1.099999999999999971e-05, 2.672421379982113376e-01, 9.777501888214509829e-02
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.500000000000000038e-05, 1.200000000000000030e-05, 2.672421379982113376e-01, 1.002178494572128487e-01
1.599999999999999928e-05, 1.200000000000000030e-05, 2.732059224100303885e-01, 1.002178494572128487e-01
1.599999999999999928e-05, 1.299999999999999920e-05, 2.732059224100303885e-01, 1.067449111862785321e-01
1.599999999999999928e-05, 1.299999999999999920e-05, 2.732059224100303885e-01, 1.067449111862785321e-01
1.599999999999999928e-05, 1.299999999999999920e-05, 2.732059224100303885e-01, 1.067449111862785321e-01
1.699999999999999987e-05, 1.299999999999999920e-05, 2.774838013713891161e-01, 1.067449111862785321e-01
1.699999999999999987e-05, 1.299999999999999920e-05, 2.774838013713891161e-01, 1.067449111862785321e-01
1.699999999999999987e-05, 1.299999999999999920e-05, 2.774838013713891161e-01, 1.067449111862785321e-01
1.800000000000000046e-05, 1.399999999999999979e-05, 2.825154392092573130e-01, 1.088155530903569673e-01
1.800000000000000046e-05, 1.399999999999999979e-05, 2.825154392092573130e-01, 1.088155530903569673e-01
1.800000000000000046e-05, 1.399999999999999979e-05, 2.825154392092573130e-01, 1.088155530903569673e-01
1.800000000000000046e-05, 1.399999999999999979e-05, 2.825154392092573130e-01, 1.088155530903569673e-01
1.900000000000000105e-05, 1.399999999999999979e-05, 2.894614707615825178e-01, 1.088155530903569673e-01
1.900000000000000105e-05, 1.500000000000000038e-05, 2.894614707615825178e-01, 1.138626176980703369e-01
1.900000000000000105e-05, 1.500000000000000038e-05, 2.894614707615825178e-01, 1.138626176980703369e-01
1.900000000000000105e-05, 1.500000000000000038e-05, 2.894614707615825178e-01, 1.138626176980703369e-01
2.000000000000000164e-05, 1.599999999999999928e-05, 2.945984068473903039e-01, 1.144545335323297885e-01
2.000000000000000164e-05, 1.699999999999999987e-05, 2.945984068473903039e-01, 1.148100647502006411e-01
2.000000000000000164e-05, 1.699999999999999987e-05, 2.945984068473903039e-01, 1.148100647502006411e-01
2.000000000000000164e-05, 1.699999999999999987e-05, 2.945984068473903039e-01, 1.148100647502006411e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.800000000000000046e-05, 3.027100888313890015e-01, 1.188692462442967612e-01
2.099999999999999884e-05, 1.900000000000000105e-05, 3.027100888313890015e-01, 1.237943910036924389e-01
2.099999999999999884e-05, 1.900000000000000105e-05, 3.027100888313890015e-01, 1.237943910036924389e-01
2.099999999999999884e-05, 1.900000000000000105e-05, 3.027100888313890015e-01, 1.237943910036924389e-01
2.099999999999999884e-05, 2.000000000000000164e-05, 3.027100888313890015e-01, 1.249076621742057913e-01
2.099999999999999884e-05, 2.000000000000000164e-05, 3.027100888313890015e-01, 1.249076621742057913e-01
2.199999999999999943e-05, 2.000000000000000164e-05, 3.318070117828246790e-01, 1.249076621742057913e-01
2.199999999999999943e-05, 2.000000000000000164e-05, 3.318070117828246790e-01, 1.249076621742057913e-01
2.199999999999999943e-05, 2.099999999999999884e-05, 3.318070117828246790e-01, 1.301539609627404559e-01
2.199999999999999943e-05, 2.099999999999999884e-05, 3.318070117828246790e-01, 1.301539609627404559e-01
2.199999999999999943e-05, 2.099999999999999884e-05, 3.318070117828246790e-01, 1.301539609627404559e-01
2.199999999999999943e-05, 2.099999999999999884e-05, 3.318070117828246790e-01, 1.301539609627404559e-01
2.199999999999999943e-05, 2.300000000000000002e-05, 3.318070117828246790e-01, 1.309597913646222411e-01
2.199999999999999943e-05, 2.300000000000000002e-05, 3.318070117828246790e-01, 1.309597913646222411e-01
2.199999999999999943e-05, 2.400000000000000061e-05, 3.318070117828246790e-01, 1.337191605988817256e-01
2.199999999999999943e-05, 2.400000000000000061e-05, 3.318070117828246790e-01, 1.337191605988817256e-01
2.199999999999999943e-05, 2.400000000000000061e-05, 3.318070117828246790e-01, 1.337191605988817256e-01
2.300000000000000002e-05, 2.400000000000000061e-05, 3.404729361509350460e-01, 1.337191605988817256e-01
2.300000000000000002e-05, 2.400000000000000061e-05, 3.404729361509350460e-01, 1.337191605988817256e-01
2.300000000000000002e-05, 2.400000000000000061e-05, 3.404729361509350460e-01, 1.337191605988817256e-01
2.300000000000000002e-05, 2.500000000000000120e-05, 3.404729361509350460e-01, 1.427329612325133334e-01
2.400000000000000061e-05, 2.500000000000000120e-05, 3.493778658750290589e-01, 1.427329612325133334e-01
2.400000000000000061e-05, 2.500000000000000120e-05, 3.493778658750290589e-01, 1.427329612325133334e-01
2.400000000000000061e-05, 2.500000000000000120e-05, 3.493778658750290589e-01, 1.427329612325133334e-01
2.400000000000000061e-05, 2.500000000000000120e-05, 3.493778658750290589e-01, 1.427329612325133334e-01
2.400000000000000061e-05, 2.500000000000000120e-05, 3.493778658750290589e-01, 1.427329612325133334e-01
2.500000000000000120e-05, 2.599999999999999840e-05, 3.564402325556798590e-01, 1.435925577752580062e-01
2.500000000000000120e-05, 2.599999999999999840e-05, 3.564402325556798590e-01, 1.435925577752580062e-01
2.500000000000000120e-05, 2.599999999999999840e-05, 3.564402325556798590e-01, 1.435925577752580062e-01
2.500000000000000120e-05, 2.699999999999999899e-05, 3.564402325556798590e-01, 1.483728754809123807e-01
2.599999999999999840e-05, 2.699999999999999899e-05, 3.654628904192633310e-01, 1.483728754809123807e-01
2.599999999999999840e-05, 2.699999999999999899e-05, 3.654628904192633310e-01, 1.483728754809123807e-01
2.599999999999999840e-05, 2.799999999999999958e-05, 3.654628904192633310e-01, 1.509993328026540127e-01
2.599999999999999840e-05, 2.799999999999999958e-05, 3.654628904192633310e-01, 1.509993328026540127e-01
2.599999999999999840e-05, 3.000000000000000076e-05, 3.654628904192633310e-01, 1.511030432344174779e-01
2.699999999999999899e-05, 3.000000000000000076e-05, 3.781278975530495412e-01, 1.511030432344174779e-01
2.699999999999999899e-05, 3.000000000000000076e-05, 3.781278975530495412e-01, 1.511030432344174779e-01
2.699999999999999899e-05, 3.100000000000000135e-05, 3.781278975530495412e-01, 1.578418965571959376e-01
2.699999999999999899e-05, 3.100000000000000135e-05, 3.781278975530495412e-01, 1.578418965571959376e-01
2.699999999999999899e-05, 3.100000000000000135e-05, 3.781278975530495412e-01, 1.578418965571959376e-01
2.799999999999999958e-05, 3.100000000000000135e-05, 3.838949849106764178e-01, 1.578418965571959376e-01
2.799999999999999958e-05, 3.199999999999999855e-05, 3.838949849106764178e-01, 1.596913390479528516e-01
2.799999999999999958e-05, 3.199999999999999855e-05, 3.838949849106764178e-01, 1.596913390479528516e-01
2.799999999999999958e-05, 3.300000000000000253e-05, 3.838949849106764178e-01, 1.618543869933213308e-01
2.900000000000000017e-05, 3.300000000000000253e-05, 3.954049896948498843e-01, 1.618543869933213308e-01
2.900000000000000017e-05, 3.399999999999999973e-05, 3.954049896948498843e-01, 1.641244757990667213e-01
2.900000000000000017e-05, 3.399999999999999973e-05, 3.954049896948498843e-01, 1.641244757990667213e-01
3.000000000000000076e-05, 3.499999999999999693e-05, 3.973461205805090546e-01, 1.647451585536224561e-01
3.000000000000000076e-05, 3.499999999999999693e-05, 3.973461205805090546e-01, 1.647451585536224561e-01
3.000000000000000076e-05, 3.600000000000000091e-05, 3.973461205805090546e-01, 1.682343437710253076e-01
3.000000000000000076e-05, 3.699999999999999811e-05, 3.973461205805090546e-01, 1.687498992793367292e-01
3.000000000000000076e-05, 3.899999999999999929e-05, 3.973461205805090546e-01, 1.697826658877440997e-01
3.000000000000000076e-05, 4.100000000000000047e-05, 3.973461205805090546e-01, 1.712239710039712148e-01
3.000000000000000076e-05, 4.199999999999999768e-05, 3.973461205805090546e-01, 1.719933012218013979e-01
3.000000000000000076e-05, 4.399999999999999886e-05, 3.973461205805090546e-01, 1.730211057247233175e-01
3.000000000000000076e-05, 4.600000000000000004e-05, 3.973461205805090546e-01, 1.743027923202349339e-01
3.100000000000000135e-05, 4.800000000000000122e-05, 4.327636753629509614e-01, 1.759575898490149393e-01
3.100000000000000135e-05, 4.899999999999999842e-05, 4.327636753629509614e-01, 1.760872656936752212e-01
3.100000000000000135e-05, 5.000000000000000240e-05, 4.327636753629509614e-01, 1.778569727291997582e-01
3.100000000000000135e-05, 5.099999999999999960e-05, 4.327636753629509614e-01, 1.781835349404359559e-01
3.100000000000000135e-05, 5.199999999999999680e-05, 4.327636753629509614e-01, 1.809348206687368399e-01
3.100000000000000135e-05, 5.199999999999999680e-05, 4.327636753629509614e-01, 1.809348206687368399e-01
3.100000000000000135e-05, 5.300000000000000078e-05, 4.327636753629509614e-01, 1.826678751848396232e-01
3.100000000000000135e-05, 5.399999999999999798e-05, 4.327636753629509614e-01, 1.830806278670782383e-01
3.199999999999999855e-05, 5.500000000000000196e-05, 4.350028326271289103e-01, 1.845502671168370024e-01
3.300000000000000253e-05, 5.599999999999999916e-05, 4.392426830646437574e-01, 1.857593282797756207e-01
3.300000000000000253e-05, 5.700000000000000314e-05, 4.392426830646437574e-01, 1.872159011425765796e-01
3.300000000000000253e-05, 5.700000000000000314e-05, 4.392426830646437574e-01, 1.872159011425765796e-01
3.300000000000000253e-05, 5.800000000000000034e-05, 4.392426830646437574e-01, 1.906288719904730422e-01
3.399999999999999973e-05, 5.899999999999999754e-05, 4.512624053867495544e-01, 1.914242241773259079e-01
3.399999999999999973e-05, 5.899999999999999754e-05, 4.512624053867495544e-01, 1.914242241773259079e-01
3.499999999999999693e-05, 6.000000000000000152e-05, 4.516606419893385849e-01, 1.936205036864382945e-01
3.600000000000000091e-05, 6.000000000000000152e-05, 4.568512020839913257e-01, 1.936205036864382945e-01
3.600000000000000091e-05, 6.099999999999999872e-05, 4.568512020839913257e-01, 1.962718248240997998e-01
3.699999999999999811e-05, 6.200000000000000270e-05, 4.581243524034879222e-01, 1.986177004758064857e-01
3.699999999999999811e-05, 6.299999999999999990e-05, 4.581243524034879222e-01, 1.986471499114880745e-01
3.800000000000000209e-05, 6.399999999999999710e-05, 4.684946728977677499e-01, 2.007144732350913396e-01
3.800000000000000209e-05, 6.399999999999999710e-05, 4.684946728977677499e-01, 2.007144732350913396e-01
3.800000000000000209e-05, 6.399999999999999710e-05, 4.684946728977677499e-01, 2.007144732350913396e-01
3.899999999999999929e-05, 6.499999999999999431e-05, 4.734660336164889793e-01, 2.061430078954186174e-01
3.899999999999999929e-05, 6.499999999999999431e-05, 4.734660336164889793e-01, 2.061430078954186174e-01
4.000000000000000327e-05, 6.499999999999999431e-05, 4.772005800723047586e-01, 2.061430078954186174e-01
4.100000000000000047e-05, 6.600000000000000506e-05, 4.783478309144532648e-01, 2.101693000123796562e-01
4.199999999999999768e-05, 6.600000000000000506e-05, 4.846747328735716565e-01, 2.101693000123796562e-01
4.199999999999999768e-05, 6.700000000000000226e-05, 4.846747328735716565e-01, 2.111337277349371322e-01
4.199999999999999768e-05, 6.700000000000000226e-05, 4.846747328735716565e-01, 2.111337277349371322e-01
4.199999999999999768e-05, 6.799999999999999946e-05, 4.846747328735716565e-01, 2.141973947210568108e-01
4.199999999999999768e-05, 6.799999999999999946e-05, 4.846747328735716565e-01, 2.141973947210568108e-01
4.300000000000000165e-05, 6.899999999999999667e-05, 5.020933798443987239e-01, 2.172668632728681770e-01
4.300000000000000165e-05, 6.899999999999999667e-05, 5.020933798443987239e-01, 2.172668632728681770e-01
4.300000000000000165e-05, 6.999999999999999387e-05, 5.020933798443987239e-01, 2.202023299680143376e-01
4.399999999999999886e-05, 6.999999999999999387e-05, 5.038759144584570304e-01, 2.202023299680143376e-01
4.500000000000000283e-05, 7.100000000000000462e-05, 5.047216007375002755e-01, 2.222363267327027991e-01
4.500000000000000283e-05, 7.200000000000000182e-05, 5.047216007375002755e-01, 2.234579726854800941e-01
4.600000000000000004e-05, 7.399999999999999623e-05, 5.173773608312086658e-01, 2.253038254631701820e-01
4.600000000000000004e-05, 7.499999999999999343e-05, 5.173773608312086658e-01, 2.262974182147532154e-01
4.600000000000000004e-05, 7.600000000000000418e-05, 5.173773608312086658e-01, 2.287519911126944250e-01
4.600000000000000004e-05, 7.700000000000000139e-05, 5.173773608312086658e-01, 2.293681099015483782e-01
4.699999999999999724e-05, 7.799999999999999859e-05, 5.259392519519154874e-01, 2.317794504633318708e-01
4.699999999999999724e-05, 7.899999999999999579e-05, 5.259392519519154874e-01, 2.330654210831921147e-01
4.800000000000000122e-05, 8.000000000000000654e-05, 5.279397083146188940e-01, 2.344540181453119432e-01
4.899999999999999842e-05, 8.100000000000000375e-05, 5.342603600274556941e-01, 2.368928782196302874e-01
4.899999999999999842e-05, 8.200000000000000095e-05, 5.342603600274556941e-01, 2.378992723681481181e-01
4.899999999999999842e-05, 8.200000000000000095e-05, 5.342603600274556941e-01, 2.378992723681481181e-01
5.000000000000000240e-05, 8.299999999999999815e-05, 5.461888535325386540e-01, 2.405590614084530676e-01
5.000000000000000240e-05, 8.500000000000000611e-05, 5.461888535325386540e-01, 2.420930142465701762e-01
5.000000000000000240e-05, 8.700000000000000051e-05, 5.461888535325386540e-01, 2.443371255282785759e-01
5.199999999999999680e-05, 8.700000000000000051e-05, 5.493088677375770335e-01, 2.443371255282785759e-01
5.199999999999999680e-05, 8.799999999999999771e-05, 5.493088677375770335e-01, 2.492127228921812987e-01
5.300000000000000078e-05, 8.799999999999999771e-05, 5.558268520149665104e-01, 2.492127228921812987e-01
5.399999999999999798e-05, 9.000000000000000567e-05, 5.580631619908538177e-01, 2.509287895221892772e-01
5.500000000000000196e-05, 9.200000000000000007e-05, 5.592043691528866267e-01, 2.527635309870180924e-01
5.599999999999999916e-05, 9.500000000000000523e-05, 5.642423857720725300e-01, 2.537423186815465082e-01
5.599999999999999916e-05, 9.600000000000000243e-05, 5.642423857720725300e-01, 2.569929397626023460e-01
5.700000000000000314e-05, 9.600000000000000243e-05, 5.704907998309290962e-01, 2.569929397626023460e-01
5.800000000000000034e-05, 9.899999999999999404e-05, 5.762422196576935107e-01, 2.584688292457339442e-01
5.800000000000000034e-05, 1.010000000000000020e-04, 5.762422196576935107e-01, 2.611557997400876241e-01
5.899999999999999754e-05, 1.019999999999999992e-04, 5.805772530553811039e-01, 2.631945171839212838e-01
6.000000000000000152e-05, 1.019999999999999992e-04, 5.837970077581294825e-01, 2.631945171839212838e-01
6.000000000000000152e-05, 1.029999999999999964e-04, 5.837970077581294825e-01, 2.653875616243634439e-01
6.000000000000000152e-05, 1.050000000000000044e-04, 5.837970077581294825e-01, 2.675421806099229638e-01
6.000000000000000152e-05, 1.069999999999999988e-04, 5.837970077581294825e-01, 2.685385883631986048e-01
6.099999999999999872e-05, 1.119999999999999983e-04, 6.032884011894524834e-01, 2.710366068083767122e-01
6.099999999999999872e-05, 1.140000000000000063e-04, 6.032884011894524834e-01, 2.729375949210425256e-01
6.099999999999999872e-05, 1.150000000000000035e-04, 6.032884011894524834e-01, 2.731645501236241724e-01
6.200000000000000270e-05, 1.160000000000000007e-04, 6.038175633312998780e-01, 2.779292603100216863e-01
6.200000000000000270e-05, 1.179999999999999951e-04, 6.038175633312998780e-01, 2.780994320203395431e-01
6.200000000000000270e-05, 1.190000000000000058e-04, 6.038175633312998780e-01, 2.806485619989018687e-01
6.299999999999999990e-05, 1.200000000000000030e-04, 6.203106675562020111e-01, 2.812110472333210209e-01
6.299999999999999990e-05, 1.219999999999999974e-04, 6.203106675562020111e-01, 2.842216456033060390e-01
6.299999999999999990e-05, 1.259999999999999998e-04, 6.203106675562020111e-01, 2.858051217663090671e-01
6.399999999999999710e-05, 1.269999999999999970e-04, 6.260800234612593496e-01, 2.885392126985657502e-01
6.499999999999999431e-05, 1.269999999999999970e-04, 6.301237864571607172e-01, 2.885392126985657502e-01
6.600000000000000506e-05, 1.279999999999999942e-04, 6.328147660662506446e-01, 2.925915465802102489e-01
6.600000000000000506e-05, 1.299999999999999886e-04, 6.328147660662506446e-01, 2.930923957972607075e-01
6.600000000000000506e-05, 1.310000000000000129e-04, 6.328147660662506446e-01, 2.961603537712398371e-01
6.700000000000000226e-05, 1.320000000000000101e-04, 6.465350352875308682e-01, 2.975462566587766533e-01
6.700000000000000226e-05, 1.350000000000000017e-04, 6.465350352875308682e-01, 2.989727212693737979e-01
6.700000000000000226e-05, 1.359999999999999989e-04, 6.465350352875308682e-01, 3.031482966678639701e-01
6.799999999999999946e-05, 1.369999999999999961e-04, 6.546442092047156658e-01, 3.032824139719719203e-01
6.899999999999999667e-05, 1.399999999999999877e-04, 6.562156673589827349e-01, 3.041587557069938552e-01
7.299999999999999903e-05, 1.410000000000000120e-04, 6.601014516982214309e-01, 3.069115253184360181e-01
7.399999999999999623e-05, 1.420000000000000092e-04, 6.654221198010205063e-01, 3.099546312233136813e-01
7.399999999999999623e-05, 1.440000000000000036e-04, 6.654221198010205063e-01, 3.117353860488224493e-01
7.399999999999999623e-05, 1.469999999999999953e-04, 6.654221198010205063e-01, 3.129721668219119790e-01
7.499999999999999343e-05, 1.489999999999999897e-04, 6.807207095258223095e-01, 3.150877052106443865e-01
7.499999999999999343e-05, 1.510000000000000112e-04, 6.807207095258223095e-01, 3.176814508233964385e-01
7.499999999999999343e-05, 1.550000000000000000e-04, 6.807207095258223095e-01, 3.199432407944554635e-01
7.600000000000000418e-05, 1.569999999999999944e-04, 6.880309619456471681e-01, 3.206068182765575703e-01
7.600000000000000418e-05, 1.579999999999999916e-04, 6.880309619456471681e-01, 3.238952624592673635e-01
7.700000000000000139e-05, 1.600000000000000131e-04, 6.901155816119286524e-01, 3.263341059235839725e-01
7.799999999999999859e-05, 1.610000000000000103e-04, 6.996638164519437542e-01, 3.294168819814057847e-01
7.899999999999999579e-05, 1.620000000000000075e-04, 7.000662307343925583e-01, 3.300820982918781232e-01
8.100000000000000375e-05, 1.630000000000000047e-04, 7.058786200639843855e-01, 3.331192241668332610e-01
8.200000000000000095e-05, 1.649999999999999991e-04, 7.071091773431381622e-01, 3.357909595885336662e-01
8.299999999999999815e-05, 1.679999999999999907e-04, 7.095971746761030596e-01, 3.371710671931083536e-01
8.399999999999999535e-05, 1.689999999999999879e-04, 7.183549149906029996e-01, 3.394380239748110428e-01
8.399999999999999535e-05, 1.749999999999999982e-04, 7.183549149906029996e-01, 3.414662090418665863e-01
8.500000000000000611e-05, 1.769999999999999926e-04, 7.209078179697712141e-01, 3.436895595437317041e-01
8.600000000000000331e-05, 1.830000000000000029e-04, 7.260605843201543008e-01, 3.460775658808169508e-01
8.700000000000000051e-05, 1.849999999999999973e-04, 7.339957984614853270e-01, 3.485267780526805637e-01
8.700000000000000051e-05, 1.900000000000000105e-04, 7.339957984614853270e-01, 3.508350687818346247e-01
8.799999999999999771e-05, 1.949999999999999965e-04, 7.365965863106426204e-01, 3.532816863844967514e-01
8.899999999999999491e-05, 1.979999999999999881e-04, 7.432571924226938354e-01, 3.547565962570005671e-01
9.000000000000000567e-05, 1.990000000000000124e-04, 7.487163709108318743e-01, 3.575321779760579632e-01
9.100000000000000287e-05, 2.000000000000000096e-04, 7.493612979036121668e-01, 3.600258516226241823e-01
9.100000000000000287e-05, 2.020000000000000040e-04, 7.493612979036121668e-01, 3.626643326224282537e-01
9.200000000000000007e-05, 2.049999999999999956e-04, 7.631432558422099888e-01, 3.648214484245441702e-01
9.299999999999999727e-05, 2.069999999999999900e-04, 7.635630227075614895e-01, 3.655671443295313572e-01
9.399999999999999448e-05, 2.079999999999999872e-04, 7.659737808738226184e-01, 3.701299673491952325e-01
9.399999999999999448e-05, 2.110000000000000059e-04, 7.659737808738226184e-01, 3.730517824952734873e-01
9.399999999999999448e-05, 2.149999999999999947e-04, 7.659737808738226184e-01, 3.746042299271813425e-01
9.500000000000000523e-05, 2.180000000000000134e-04, 7.862115573211668762e-01, 3.769125068623732089e-01
9.500000000000000523e-05, 2.210000000000000050e-04, 7.862115573211668762e-01, 3.784798177402227681e-01
9.500000000000000523e-05, 2.239999999999999966e-04, 7.862115573211668762e-01, 3.818918911858368292e-01
9.600000000000000243e-05, 2.269999999999999882e-04, 7.965010730044804754e-01, 3.849736074377366757e-01
9.600000000000000243e-05, 2.290000000000000098e-04, 7.965010730044804754e-01, 3.865696849483882813e-01
9.799999999999999684e-05, 2.329999999999999986e-04, 8.010222505978585872e-01, 3.892837029143890737e-01
1.000000000000000048e-04, 2.359999999999999902e-04, 8.054782806814846374e-01, 3.920587118033155294e-01
1.010000000000000020e-04, 2.390000000000000089e-04, 8.099183130933235164e-01, 3.949301194003803084e-01
1.039999999999999936e-04, 2.460000000000000164e-04, 8.156664645197251318e-01, 3.977796880951774972e-01
1.050000000000000044e-04, 2.500000000000000052e-04, 8.222433572308192051e-01, 4.003923017241275417e-01
1.060000000000000016e-04, 2.530000000000000239e-04, 8.225105419626461689e-01, 4.030585758550163655e-01
1.069999999999999988e-04, 2.559999999999999884e-04, 8.286103044676338403e-01, 4.051572554621053479e-01
1.090000000000000067e-04, 2.579999999999999828e-04, 8.320438822810807267e-01, 4.074347696037365352e-01
1.110000000000000011e-04, 2.599999999999999772e-04, 8.366144459533415567e-01, 4.121957635586565583e-01
1.119999999999999983e-04, 2.629999999999999959e-04, 8.405898852227909890e-01, 4.134732567333445630e-01
1.129999999999999955e-04, 2.660000000000000146e-04, 8.493322072833938696e-01, 4.168846203180014420e-01
1.140000000000000063e-04, 2.730000000000000222e-04, 8.502771891749025812e-01, 4.191285886989241649e-01
1.150000000000000035e-04, 2.750000000000000166e-04, 8.542107421716442772e-01, 4.217300711745524677e-01
1.160000000000000007e-04, 2.759999999999999867e-04, 8.601330194876066759e-01, 4.273560043849228829e-01
1.179999999999999951e-04, 2.770000000000000110e-04, 8.653094355730517329e-01, 4.274768308659847582e-01
1.210000000000000002e-04, 2.849999999999999886e-04, 8.700722768727250367e-01, 4.303855821196461706e-01
1.240000000000000054e-04, 2.889999999999999774e-04, 8.754596342458269564e-01, 4.330761034257394892e-01
1.240000000000000054e-04, 2.959999999999999849e-04, 8.754596342458269564e-01, 4.361597236616407969e-01
1.250000000000000026e-04, 3.009999999999999980e-04, 8.847731800112814682e-01, 4.389272644201220874e-01
1.259999999999999998e-04, 3.069999999999999812e-04, 8.895052371837399718e-01, 4.414824539612913212e-01
1.279999999999999942e-04, 3.119999999999999944e-04, 8.920672022832945025e-01, 4.449430927805720359e-01
1.320000000000000101e-04, 3.150000000000000131e-04, 8.977626598849437478e-01, 4.471908978543042701e-01
1.359999999999999989e-04, 3.170000000000000075e-04, 9.024413639284780686e-01, 4.505913004254761822e-01
1.379999999999999933e-04, 3.209999999999999963e-04, 9.086008052711794791e-01, 4.537346993231949344e-01
1.399999999999999877e-04, 3.280000000000000038e-04, 9.087913864494324701e-01, 4.565605979590804941e-01
1.420000000000000092e-04, 3.319999999999999926e-04, 9.167961181041272001e-01, 4.599344392829507466e-01
1.430000000000000064e-04, 3.370000000000000057e-04, 9.196349267136988415e-01, 4.622897750326941391e-01
1.440000000000000036e-04, 3.420000000000000188e-04, 9.275430786279114104e-01, 4.651404794039892265e-01
1.450000000000000009e-04, 3.460000000000000076e-04, 9.352807658390690504e-01, 4.695588713379863499e-01
1.479999999999999925e-04, 3.519999999999999908e-04, 9.373933999307912934e-01, 4.719164887796272190e-01
1.510000000000000112e-04, 3.579999999999999741e-04, 9.408450294261291313e-01, 4.748705102757439511e-01
1.530000000000000056e-04, 3.649999999999999816e-04, 9.485654080195735638e-01, 4.787748152815829439e-01
1.579999999999999916e-04, 3.710000000000000190e-04, 9.518178917132983363e-01, 4.814997363068692637e-01
1.589999999999999888e-04, 3.759999999999999779e-04, 9.589740076191088924e-01, 4.844944242616416319e-01
1.620000000000000075e-04, 3.820000000000000153e-04, 9.650952146888839289e-01, 4.878294279994569438e-01
1.630000000000000047e-04, 3.899999999999999929e-04, 9.665049979987090367e-01, 4.907825842598459443e-01
1.649999999999999991e-04, 3.980000000000000248e-04, 9.744570751085256388e-01, 4.939752227044323374e-01
1.679999999999999907e-04, 3.989999999999999949e-04, 9.784689143122284882e-01, 4.980242493265208403e-01
1.710000000000000094e-04, 4.049999999999999781e-04, 9.854497663211462255e-01, 5.004680932829684847e-01
1.749999999999999982e-04, 4.139999999999999800e-04, 9.906594527268962613e-01, 5.043269527234977012e-01
1.779999999999999898e-04, 4.180000000000000230e-04, 9.946072577269973181e-01, 5.089870706343661011e-01
1.830000000000000029e-04, 4.260000000000000006e-04, 1.000556948224187837e+00, 5.108627412030769532e-01
1.840000000000000001e-04, 4.310000000000000137e-04, 1.007996910890309517e+00, 5.144630224934796381e-01
1.859999999999999945e-04, 4.350000000000000026e-04, 1.009854785903198104e+00, 5.175794139696666685e-01
1.910000000000000077e-04, 4.429999999999999802e-04, 1.019029071186619007e+00, 5.209767142974994769e-01
1.930000000000000021e-04, 4.490000000000000176e-04, 1.020263579885405392e+00, 5.249207514185668666e-01
1.939999999999999993e-04, 4.519999999999999821e-04, 1.026727036535291182e+00, 5.280404768570372553e-01
1.959999999999999937e-04, 4.589999999999999896e-04, 1.033606751547661018e+00, 5.310391525135020885e-01
1.979999999999999881e-04, 4.620000000000000083e-04, 1.038602970778973900e+00, 5.345036880003167790e-01
2.000000000000000096e-04, 4.659999999999999971e-04, 1.047784958943866584e+00, 5.381874659502625668e-01
2.010000000000000068e-04, 4.739999999999999747e-04, 1.050334609077429704e+00, 5.422084570261390679e-01
2.030000000000000012e-04, 4.769999999999999934e-04, 1.055746398448847989e+00, 5.452983114939271569e-01
2.069999999999999900e-04, 4.809999999999999823e-04, 1.061354154581644504e+00, 5.492823990565121051e-01
2.100000000000000087e-04, 4.859999999999999954e-04, 1.066922488639688860e+00, 5.528570967831791805e-01
2.139999999999999975e-04, 4.949999999999999973e-04, 1.072665116031745525e+00, 5.564494425190128490e-01
2.149999999999999947e-04, 4.989999999999999861e-04, 1.078176527346070390e+00, 5.597564279799018827e-01
2.169999999999999891e-04, 5.050000000000000235e-04, 1.086897254872765783e+00, 5.646575816491454791e-01
2.200000000000000078e-04, 5.079999999999999880e-04, 1.090578045645504757e+00, 5.661694516743983607e-01
2.290000000000000098e-04, 5.100000000000000366e-04, 1.096250155695855044e+00, 5.715283259318153508e-01
2.300000000000000070e-04, 5.169999999999999899e-04, 1.101535261759147399e+00, 5.753220178926702344e-01
2.310000000000000042e-04, 5.280000000000000405e-04, 1.110055368490884931e+00, 5.790859979713173233e-01
2.329999999999999986e-04, 5.339999999999999695e-04, 1.114345015477375966e+00, 5.830564932930056843e-01
2.380000000000000117e-04, 5.389999999999999826e-04, 1.120547655483980387e+00, 5.866884564902443699e-01
2.439999999999999949e-04, 5.460000000000000443e-04, 1.126270413594725239e+00, 5.908807187382028037e-01
2.489999999999999809e-04, 5.569999999999999864e-04, 1.134415918859993599e+00, 5.948676789131108755e-01
2.530000000000000239e-04, 5.720000000000000258e-04, 1.139817753035413439e+00, 5.984578413962724497e-01
2.550000000000000183e-04, 5.800000000000000034e-04, 1.145788480213445482e+00, 6.024519112399532306e-01
2.629999999999999959e-04, 5.910000000000000539e-04, 1.151562604904260656e+00, 6.065203891294425054e-01
2.649999999999999903e-04, 5.959999999999999586e-04, 1.153489046957373532e+00, 6.102618757922609882e-01
2.689999999999999791e-04, 6.059999999999999849e-04, 1.163497126807486515e+00, 6.142813125250977668e-01
2.719999999999999979e-04, 6.170000000000000354e-04, 1.170024723391191790e+00, 6.186641727882166153e-01
2.739999999999999923e-04, 6.260000000000000373e-04, 1.175416281250138750e+00, 6.226965807360759220e-01
2.770000000000000110e-04, 6.329999999999999906e-04, 1.182130850371971853e+00, 6.266219585632929467e-01
2.820000000000000241e-04, 6.440000000000000412e-04, 1.189274076257804458e+00, 6.308284481685323408e-01
2.860000000000000129e-04, 6.520000000000000188e-04, 1.196311059020137124e+00, 6.354451576442845528e-01
2.919999999999999961e-04, 6.599999999999999964e-04, 1.201817774815649775e+00, 6.392700765188786827e-01
2.990000000000000036e-04, 6.750000000000000357e-04, 1.208531899300369306e+00, 6.434390584463058893e-01
3.020000000000000223e-04, 6.859999999999999779e-04, 1.213771800967140324e+00, 6.475990541654350618e-01
3.040000000000000167e-04, 7.020000000000000415e-04, 1.221059510797150915e+00, 6.516251800523262805e-01
3.080000000000000055e-04, 7.100000000000000191e-04, 1.228267702808782058e+00, 6.562181048494505342e-01
3.159999999999999832e-04, 7.169999999999999724e-04, 1.234738660696689028e+00, 6.608337225713479812e-01
3.220000000000000206e-04, 7.290000000000000473e-04, 1.240950033811915043e+00, 6.653017058766298453e-01
3.280000000000000038e-04, 7.389999999999999651e-04, 1.248354548344942305e+00, 6.694484958848196943e-01
3.339999999999999870e-04, 7.470000000000000511e-04, 1.254868141323480790e+00, 6.739541313684913604e-01
3.409999999999999945e-04, 7.569999999999999689e-04, 1.262842637635856580e+00, 6.782700375395386283e-01
3.429999999999999889e-04, 7.690000000000000438e-04, 1.267410972627382115e+00, 6.830054999568065943e-01
3.440000000000000132e-04, 7.730000000000000326e-04, 1.275737059607002344e+00, 6.873896760975034548e-01
3.490000000000000263e-04, 7.810000000000000102e-04, 1.282522353630368483e+00, 6.920008374444477361e-01
3.570000000000000040e-04, 7.900000000000000121e-04, 1.289054705472076456e+00, 6.965453448268654757e-01
3.609999999999999928e-04, 7.990000000000000140e-04, 1.296063614956531218e+00, 7.013203065549420412e-01
3.680000000000000003e-04, 8.109999999999999805e-04, 1.303594036622112817e+00, 7.054729627419398241e-01
3.730000000000000134e-04, 8.199999999999999824e-04, 1.310595684158263330e+00, 7.105627107977907642e-01
3.800000000000000209e-04, 8.350000000000000217e-04, 1.317879113562728577e+00, 7.153114048347359866e-01
3.860000000000000041e-04, 8.440000000000000236e-04, 1.324927050621648394e+00, 7.199518260560419103e-01
3.950000000000000061e-04, 8.589999999999999546e-04, 1.331642549666658626e+00, 7.247899011341258912e-01
3.989999999999999949e-04, 8.739999999999999939e-04, 1.339212618071287331e+00, 7.295952878532918628e-01
4.049999999999999781e-04, 8.869999999999999846e-04, 1.347377868237871867e+00, 7.350040670091939621e-01
4.099999999999999912e-04, 9.030000000000000483e-04, 1.352429043978067069e+00, 7.394117059053844088e-01
4.169999999999999987e-04, 9.160000000000000390e-04, 1.361337503860707621e+00, 7.440852287892183448e-01
4.249999999999999763e-04, 9.340000000000000429e-04, 1.368816466512813079e+00, 7.491439050209225403e-01
4.299999999999999894e-04, 9.489999999999999738e-04, 1.376389555798973152e+00, 7.544322742123708014e-01
4.380000000000000213e-04, 9.659999999999999533e-04, 1.383555091894048017e+00, 7.589796421864634102e-01
4.449999999999999746e-04, 9.790000000000000525e-04, 1.390376161131398280e+00, 7.642308880884918221e-01
4.519999999999999821e-04, 9.870000000000000301e-04, 1.398496611969054504e+00, 7.689854128914276332e-01
4.569999999999999952e-04, 1.007999999999999998e-03, 1.406375220551489891e+00, 7.743919164708469305e-01
4.609999999999999840e-04, 1.021999999999999905e-03, 1.413628886597918077e+00, 7.791461271131679966e-01
4.699999999999999859e-04, 1.036999999999999944e-03, 1.420863078614186703e+00, 7.843854720833511873e-01
4.769999999999999934e-04, 1.051000000000000068e-03, 1.428884362724841983e+00, 7.896159974778080848e-01
4.859999999999999954e-04, 1.062000000000000010e-03, 1.435809843751411297e+00, 7.949330482842807966e-01
4.960000000000000216e-04, 1.079000000000000098e-03, 1.444642578825571899e+00, 8.002285441738015148e-01
5.010000000000000347e-04, 1.097000000000000102e-03, 1.452354563122457698e+00, 8.054720612481108821e-01
5.079999999999999880e-04, 1.113999999999999973e-03, 1.459375208395842449e+00, 8.104378603788686686e-01
5.109999999999999525e-04, 1.136000000000000074e-03, 1.468443377564264019e+00, 8.159323913890418334e-01
5.190000000000000386e-04, 1.152999999999999945e-03, 1.476252022045200230e+00, 8.214010276069441119e-01
5.259999999999999919e-04, 1.172999999999999998e-03, 1.483420218466912299e+00, 8.271366570928908590e-01
5.330000000000000536e-04, 1.191999999999999917e-03, 1.492237273632246675e+00, 8.324647002828715614e-01
5.410000000000000312e-04, 1.209000000000000005e-03, 1.498701901439771333e+00, 8.381770127343025623e-01
5.469999999999999602e-04, 1.224999999999999960e-03, 1.508737238770945233e+00, 8.434928798696218477e-01
5.599999999999999509e-04, 1.247000000000000062e-03, 1.516974780795862454e+00, 8.489097634991836783e-01
5.680000000000000370e-04, 1.263000000000000017e-03, 1.524872302725553297e+00, 8.549490431481636676e-01
5.739999999999999660e-04, 1.281999999999999936e-03, 1.531200140280542410e+00, 8.605322051994815924e-01
5.800000000000000034e-04, 1.306000000000000086e-03, 1.541862774087469523e+00, 8.660981382748169644e-01
5.869999999999999567e-04, 1.324000000000000090e-03, 1.549306710225092587e+00, 8.718596242817768793e-01
5.969999999999999829e-04, 1.345000000000000058e-03, 1.557887935992761541e+00, 8.773977255681015830e-01
6.099999999999999737e-04, 1.361999999999999929e-03, 1.566261230429991436e+00, 8.835739528878615578e-01
6.210000000000000242e-04, 1.379999999999999933e-03, 1.573917099671454878e+00, 8.889952062097350449e-01
6.319999999999999663e-04, 1.397999999999999937e-03, 1.582760362930748954e+00, 8.951318037741629041e-01
6.380000000000000037e-04, 1.415000000000000025e-03, 1.592326962424313042e+00, 9.008051123409033245e-01
6.539999999999999590e-04, 1.438000000000000042e-03, 1.600822876128832783e+00, 9.069892665336182214e-01
6.620000000000000450e-04, 1.459999999999999926e-03, 1.609561396444845638e+00, 9.129717986322962719e-01
6.660000000000000338e-04, 1.479999999999999979e-03, 1.617965056199781371e+00, 9.194918807562925123e-01
6.809999999999999647e-04, 1.502999999999999996e-03, 1.628257074408149929e+00, 9.250766418857163664e-01
6.939999999999999555e-04, 1.525000000000000097e-03, 1.635758922143602634e+00, 9.313165693935725464e-01
6.980000000000000527e-04, 1.544999999999999932e-03, 1.644860478990293196e+00, 9.376862858358110397e-01
7.150000000000000322e-04, 1.574000000000000095e-03, 1.654057494253668992e+00, 9.436512937384589073e-01
7.209999999999999612e-04, 1.590999999999999966e-03, 1.662327819064516099e+00, 9.498421912937494715e-01
7.330000000000000361e-04, 1.610000000000000103e-03, 1.671837451174150724e+00, 9.564383043559937514e-01
7.460000000000000268e-04, 1.629999999999999939e-03, 1.680495231811122370e+00, 9.624654032982205010e-01
7.590000000000000175e-04, 1.657999999999999969e-03, 1.690209331465081899e+00, 9.689195018688098182e-01
7.649999999999999465e-04, 1.675000000000000057e-03, 1.697560314701307416e+00, 9.749118691009167614e-01
7.770000000000000214e-04, 1.691000000000000012e-03, 1.708501721836951592e+00, 9.819735914145741873e-01
7.849999999999999990e-04, 1.716000000000000077e-03, 1.717988418089212654e+00, 9.885928617560316711e-01
8.030000000000000028e-04, 1.747999999999999988e-03, 1.726788991140150831e+00, 9.949710876460217124e-01
8.109999999999999805e-04, 1.771999999999999921e-03, 1.735805954834920506e+00, 1.001181470429881593e+00
8.300000000000000086e-04, 1.794000000000000022e-03, 1.745472459145020139e+00, 1.007683265548056095e+00
8.450000000000000479e-04, 1.832000000000000078e-03, 1.755203711681575296e+00, 1.014636818126769979e+00
8.599999999999999789e-04, 1.851999999999999914e-03, 1.764001105536586955e+00, 1.021597201666579746e+00
8.720000000000000537e-04, 1.881000000000000076e-03, 1.773555998278792289e+00, 1.028064220429354414e+00
8.869999999999999846e-04, 1.910000000000000022e-03, 1.783766918199038987e+00, 1.035172989282235667e+00
8.980000000000000352e-04, 1.936999999999999920e-03, 1.793016493586442106e+00, 1.041736357926304590e+00
9.089999999999999773e-04, 1.965999999999999866e-03, 1.801540955224124163e+00, 1.048772101452357663e+00
9.200000000000000278e-04, 1.994999999999999812e-03, 1.813805322980255763e+00, 1.055500501185997253e+00
9.319999999999999942e-04, 2.017999999999999829e-03, 1.823117846248229590e+00, 1.062674360589171307e+00
9.489999999999999738e-04, 2.049000000000000040e-03, 1.830870333184554166e+00, 1.069698595595225843e+00
9.579999999999999757e-04, 2.083000000000000216e-03, 1.841453579170958310e+00, 1.076473377973221401e+00
9.669999999999999776e-04, 2.113999999999999994e-03, 1.852270141055066599e+00, 1.083898520714217550e+00
9.810000000000001011e-04, 2.141999999999999807e-03, 1.862364485352291155e+00, 1.091245117746116211e+00
9.979999999999999722e-04, 2.183000000000000045e-03, 1.872591148313887732e+00, 1.098384535578950105e+00
1.010000000000000047e-03, 2.207999999999999893e-03, 1.882356993166886650e+00, 1.105676847029311904e+00
1.031000000000000015e-03, 2.239999999999999804e-03, 1.892451141311774609e+00, 1.112728855222440805e+00
1.049999999999999935e-03, 2.269000000000000183e-03, 1.902771572017422752e+00, 1.120461050252659518e+00
1.066000000000000107e-03, 2.292999999999999899e-03, 1.913164869627760334e+00, 1.127965958958499826e+00
1.083999999999999894e-03, 2.325999999999999943e-03, 1.923645796843625799e+00, 1.135106589370366459e+00
1.100000000000000066e-03, 2.361999999999999950e-03, 1.934149612685984287e+00, 1.142444781046998203e+00
1.116999999999999937e-03, 2.416000000000000179e-03, 1.944345136281261377e+00, 1.150406807230608841e+00
1.132999999999999893e-03, 2.445000000000000125e-03, 1.955184640923281147e+00, 1.157868802236204031e+00
1.154000000000000078e-03, 2.488999999999999893e-03, 1.965654504225561761e+00, 1.165603027742151854e+00
1.167999999999999984e-03, 2.530000000000000131e-03, 1.977454638154670263e+00, 1.173335370706516168e+00
1.185999999999999988e-03, 2.559000000000000077e-03, 1.986813285992334865e+00, 1.181005879755392174e+00
1.198999999999999979e-03, 2.599000000000000182e-03, 1.997752560090413576e+00, 1.188861223726868976e+00
1.216999999999999983e-03, 2.650000000000000012e-03, 2.008464590554078999e+00, 1.196703186162473509e+00
1.234999999999999987e-03, 2.700999999999999842e-03, 2.019566413359135115e+00, 1.204620722715042058e+00
1.255000000000000039e-03, 2.740999999999999947e-03, 2.030014649383885317e+00, 1.212990172245025366e+00
1.270000000000000078e-03, 2.776999999999999955e-03, 2.041498521849451020e+00, 1.220595956057666687e+00
1.286000000000000034e-03, 2.818000000000000192e-03, 2.052723196638135850e+00, 1.228733949670004044e+00
1.301000000000000073e-03, 2.867000000000000191e-03, 2.063906057810705796e+00, 1.236755026321856299e+00
1.330999999999999935e-03, 2.905000000000000030e-03, 2.074833356182738786e+00, 1.245060788330122348e+00
1.345999999999999974e-03, 2.952000000000000197e-03, 2.085914279481173139e+00, 1.253185174532883028e+00
1.363999999999999978e-03, 2.988999999999999903e-03, 2.096600819182094178e+00, 1.261461420070437933e+00
1.381999999999999982e-03, 3.034999999999999937e-03, 2.108704304911299676e+00, 1.269841198707588159e+00
1.404000000000000083e-03, 3.073000000000000211e-03, 2.120711669380034525e+00, 1.278426754705411783e+00
1.423999999999999919e-03, 3.128000000000000138e-03, 2.131475548371983830e+00, 1.286696338013311847e+00
1.443999999999999971e-03, 3.176000000000000004e-03, 2.142174648142938675e+00, 1.295468094017528493e+00
1.472999999999999917e-03, 3.220999999999999905e-03, 2.154642672927594926e+00, 1.303821457097092296e+00
1.498999999999999898e-03, 3.275999999999999832e-03, 2.166764526203417862e+00, 1.312535982897886866e+00
1.526999999999999929e-03, 3.310000000000000008e-03, 2.178177175738409854e+00, 1.321194228686306538e+00
1.554000000000000043e-03, 3.348999999999999980e-03, 2.190007498573400824e+00, 1.329954940390132068e+00
1.577000000000000060e-03, 3.402000000000000076e-03, 2.201975217035192056e+00, 1.338798052883329426e+00
1.610000000000000103e-03, 3.452000000000000207e-03, 2.213952147309214524e+00, 1.347656343580680316e+00
1.642999999999999929e-03, 3.506000000000000002e-03, 2.225771136753072810e+00, 1.356550779916481098e+00
1.678999999999999937e-03, 3.550999999999999903e-03, 2.237722643192173511e+00, 1.365615597722046548e+00
1.711000000000000064e-03, 3.602000000000000167e-03, 2.249891656820315333e+00, 1.374624272387760193e+00
1.748999999999999904e-03, 3.670000000000000085e-03, 2.262337979115420339e+00, 1.383736413219323502e+00
1.783999999999999996e-03, 3.723000000000000181e-03, 2.274609868178104843e+00, 1.392769284279427700e+00
1.812999999999999941e-03, 3.774000000000000011e-03, 2.286747496487888220e+00, 1.401949182380710202e+00
1.851999999999999914e-03, 3.831000000000000204e-03, 2.298977509177071887e+00, 1.411368819720821399e+00
1.886000000000000090e-03, 3.876999999999999804e-03, 2.311560669524666434e+00, 1.420627240826768611e+00
1.912000000000000071e-03, 3.932999999999999864e-03, 2.324308319889986318e+00, 1.430077041129402593e+00
1.943000000000000066e-03, 3.980000000000000031e-03, 2.336563234159457103e+00, 1.439561514012844379e+00
1.971999999999999795e-03, 4.028999999999999596e-03, 2.349443200852135760e+00, 1.449052518558020308e+00
2.004999999999999838e-03, 4.087000000000000355e-03, 2.362328408011371117e+00, 1.458828303458017617e+00
2.041999999999999978e-03, 4.142999999999999981e-03, 2.374840873044588463e+00, 1.468320466958711545e+00
2.079999999999999818e-03, 4.204000000000000271e-03, 2.387750376274158981e+00, 1.478134578199095106e+00
2.112000000000000162e-03, 4.270000000000000358e-03, 2.401172002895115565e+00, 1.487970836858107271e+00
2.148999999999999869e-03, 4.338999999999999975e-03, 2.413730222735192221e+00, 1.497685329566441181e+00
2.180000000000000080e-03, 4.395999999999999734e-03, 2.426365190779880887e+00, 1.507601748049036461e+00
2.216000000000000088e-03, 4.462999999999999953e-03, 2.439458604082915372e+00, 1.517553870169338293e+00
2.253999999999999927e-03, 4.539999999999999765e-03, 2.453780693798593759e+00, 1.527532695751203873e+00
2.294000000000000032e-03, 4.612999999999999913e-03, 2.466426700823387108e+00, 1.537684122974664058e+00
2.335999999999999969e-03, 4.677999999999999867e-03, 2.480173027979939882e+00, 1.547961030967034857e+00
2.367999999999999879e-03, 4.752000000000000147e-03, 2.493362209767799875e+00, 1.558185830666612315e+00
2.405000000000000020e-03, 4.827999999999999826e-03, 2.506722763104848539e+00, 1.568608510239424492e+00
2.442000000000000160e-03, 4.913999999999999965e-03, 2.520426248883098630e+00, 1.578940923670310248e+00
2.478000000000000168e-03, 4.998999999999999971e-03, 2.533962755891793872e+00, 1.589177943872529752e+00
2.520999999999999804e-03, 5.067999999999999589e-03, 2.547595196277858243e+00, 1.599897433137295044e+00
2.567999999999999970e-03, 5.159999999999999656e-03, 2.561672270031087439e+00, 1.610513316567014908e+00
2.615000000000000137e-03, 5.232999999999999804e-03, 2.575425318984305267e+00, 1.621074927743330507e+00
2.671000000000000197e-03, 5.324999999999999872e-03, 2.589636656056967023e+00, 1.631904986965689641e+00
2.720000000000000195e-03, 5.408999999999999746e-03, 2.603109500169149548e+00, 1.642624408541037528e+00
2.768000000000000061e-03, 5.505000000000000344e-03, 2.617502989152944437e+00, 1.653419685493262126e+00
2.827999999999999785e-03, 5.566999999999999900e-03, 2.631483732303518952e+00, 1.664438431856159362e+00
2.880999999999999880e-03, 5.666000000000000029e-03, 2.645827107800901246e+00, 1.675533600997185069e+00
2.916999999999999888e-03, 5.764000000000000026e-03, 2.660514882198896203e+00, 1.686295717754019652e+00
2.975999999999999913e-03, 5.871000000000000350e-03, 2.674588688799014680e+00, 1.697665933854648257e+00
3.018999999999999982e-03, 5.963000000000000418e-03, 2.689464327453722881e+00, 1.709014524957249925e+00
3.067999999999999981e-03, 6.068999999999999742e-03, 2.703643031348510029e+00, 1.720297748962877682e+00
3.118000000000000112e-03, 6.186999999999999791e-03, 2.718090494433898829e+00, 1.731619929616965203e+00
3.177999999999999835e-03, 6.294000000000000115e-03, 2.733713108489443044e+00, 1.743185978137036685e+00
3.248000000000000019e-03, 6.394000000000000378e-03, 2.747981849685501299e+00, 1.754805669446714678e+00
3.301999999999999814e-03, 6.492000000000000375e-03, 2.762519952964115344e+00, 1.766305291997962934e+00
3.360000000000000139e-03, 6.595000000000000168e-03, 2.777765387495504612e+00, 1.778011641001704612e+00
3.413999999999999934e-03, 6.701000000000000359e-03, 2.792940534414139808e+00, 1.789723366914516500e+00
3.494999999999999843e-03, 6.793999999999999692e-03, 2.807979018166016250e+00, 1.801564410021073925e+00
3.563999999999999894e-03, 6.916000000000000272e-03, 2.823275494393241214e+00, 1.813724015532155454e+00
3.615999999999999857e-03, 7.028000000000000393e-03, 2.838507771276207237e+00, 1.825574612393686458e+00
3.699000000000000031e-03, 7.138000000000000247e-03, 2.853921826329237188e+00, 1.837699432443994141e+00
3.768000000000000082e-03, 7.263999999999999624e-03, 2.869308674583278762e+00, 1.849791052927712176e+00
3.850999999999999823e-03, 7.382999999999999806e-03, 2.884998968433480915e+00, 1.862131230590520214e+00
3.928000000000000068e-03, 7.492000000000000395e-03, 2.900420360645357576e+00, 1.874327542882624931e+00
4.019000000000000003e-03, 7.616000000000000374e-03, 2.916353287573363762e+00, 1.886795018738322671e+00
4.087000000000000355e-03, 7.734000000000000423e-03, 2.932181029098799296e+00, 1.899305045694116290e+00
4.150000000000000043e-03, 7.858999999999999667e-03, 2.948020663656800711e+00, 1.911905375659609385e+00
4.209000000000000068e-03, 7.993000000000000105e-03, 2.963896592126247675e+00, 1.924456695267514839e+00
4.300000000000000003e-03, 8.130000000000000074e-03, 2.979987150440975618e+00, 1.937152715535638059e+00
4.381000000000000345e-03, 8.271999999999999839e-03, 2.996236521762162486e+00, 1.950112552912475428e+00
4.466000000000000351e-03, 8.389000000000000623e-03, 3.012271423193336961e+00, 1.962853320220048658e+00
4.543000000000000163e-03, 8.528000000000000858e-03, 3.028549551548422869e+00, 1.975875863359957352e+00
4.636000000000000364e-03, 8.689000000000000543e-03, 3.045317090982174513e+00, 1.989044738914091948e+00
4.725000000000000033e-03, 8.840999999999999900e-03, 3.061550619100326109e+00, 2.002377984528569854e+00
4.819999999999999632e-03, 8.985999999999999197e-03, 3.078263546010148843e+00, 2.015497881182552575e+00
4.905999999999999771e-03, 9.131999999999999493e-03, 3.095347202396347974e+00, 2.028799703906352114e+00
5.017999999999999891e-03, 9.280999999999999320e-03, 3.111631848946119661e+00, 2.042303337644151728e+00
5.118000000000000153e-03, 9.450999999999999332e-03, 3.128705331208622376e+00, 2.055764297937528351e+00
5.232999999999999804e-03, 9.627999999999999406e-03, 3.145452273405633825e+00, 2.069414304804907623e+00
5.344999999999999925e-03, 9.787000000000000560e-03, 3.162530229333639920e+00, 2.083071092313713457e+00
5.446000000000000320e-03, 9.945000000000000714e-03, 3.179578270523967021e+00, 2.096933536814763244e+00
5.570000000000000298e-03, 1.014999999999999930e-02, 3.196889784239281607e+00, 2.110817831315888515e+00
5.675999999999999622e-03, 1.031199999999999999e-02, 3.214207723673177863e+00, 2.124905450510496063e+00
5.800999999999999733e-03, 1.049899999999999965e-02, 3.231556804343755029e+00, 2.138862308019494396e+00
5.917000000000000384e-03, 1.067599999999999973e-02, 3.249051413025426882e+00, 2.152960729778241600e+00
6.054000000000000353e-03, 1.084899999999999927e-02, 3.266745892020470166e+00, 2.167234254100183222e+00
6.179999999999999730e-03, 1.105100000000000006e-02, 3.284625755057926089e+00, 2.181623538664972273e+00
6.267000000000000001e-03, 1.125499999999999938e-02, 3.302047434429414619e+00, 2.196020796211423765e+00
6.405000000000000103e-03, 1.145099999999999937e-02, 3.319937098632827599e+00, 2.210590024855937585e+00
6.553999999999999930e-03, 1.166000000000000023e-02, 3.338114763082250747e+00, 2.225135864833928334e+00
6.688999999999999634e-03, 1.184999999999999942e-02, 3.355897941315538091e+00, 2.240025037853486278e+00
6.833999999999999797e-03, 1.208200000000000073e-02, 3.374332271557303642e+00, 2.254778527641826624e+00
7.000000000000000146e-03, 1.231100000000000076e-02, 3.392546213518404574e+00, 2.269699385902047784e+00
7.126000000000000389e-03, 1.251200000000000055e-02, 3.411245544317702105e+00, 2.284729887440214213e+00
7.276000000000000349e-03, 1.274600000000000039e-02, 3.429435454773436032e+00, 2.299821065276185017e+00
7.422999999999999911e-03, 1.297000000000000063e-02, 3.448015753306186593e+00, 2.314984743934975331e+00
7.589000000000000259e-03, 1.318300000000000027e-02, 3.466742511729638654e+00, 2.330444110252009704e+00
7.766000000000000333e-03, 1.342899999999999996e-02, 3.485551264604576094e+00, 2.345837319993716807e+00
7.939999999999999142e-03, 1.364499999999999914e-02, 3.504461720936665081e+00, 2.361394205720035444e+00
8.092000000000000234e-03, 1.389699999999999963e-02, 3.523422434308939089e+00, 2.376959670338157249e+00
8.257000000000000450e-03, 1.413799999999999953e-02, 3.542569412398911322e+00, 2.392726610706913171e+00
8.427000000000000463e-03, 1.438599999999999948e-02, 3.561802326608058511e+00, 2.408550570645980216e+00
8.600000000000000006e-03, 1.465600000000000062e-02, 3.580963501196298360e+00, 2.424469096781934230e+00
8.770999999999999283e-03, 1.492199999999999950e-02, 3.600366873463955120e+00, 2.440353271863929585e+00
8.977000000000000604e-03, 1.521400000000000009e-02, 3.619879262957494959e+00, 2.456689091898936361e+00
9.192999999999999783e-03, 1.546600000000000058e-02, 3.639600846896892783e+00, 2.472988637605715745e+00
9.391000000000000042e-03, 1.576699999999999977e-02, 3.659236821528963457e+00, 2.489346059290840962e+00
9.573999999999999178e-03, 1.604699999999999876e-02, 3.679068922263238672e+00, 2.505849645363332545e+00
9.778000000000000233e-03, 1.634199999999999889e-02, 3.698982406872495243e+00, 2.522452640104858812e+00
1.000099999999999947e-02, 1.662299999999999889e-02, 3.718943318706979362e+00, 2.539141144514947435e+00
1.022099999999999918e-02, 1.693199999999999913e-02, 3.739187222186342030e+00, 2.555980166987885216e+00
1.044400000000000016e-02, 1.728100000000000122e-02, 3.759532019040093154e+00, 2.572828379327153137e+00
1.065299999999999928e-02, 1.760899999999999965e-02, 3.779802444623734825e+00, 2.589922952206744178e+00
1.085099999999999953e-02, 1.796999999999999986e-02, 3.800247636441434373e+00, 2.607040061295005984e+00
1.109699999999999923e-02, 1.830999999999999989e-02, 3.820950126931584645e+00, 2.624419256171897530e+00
1.132400000000000073e-02, 1.865299999999999944e-02, 3.841534021502603036e+00, 2.641651181852163965e+00
1.157799999999999975e-02, 1.898700000000000040e-02, 3.862402345681252847e+00, 2.659151421804645476e+00
1.183000000000000024e-02, 1.936299999999999827e-02, 3.883340579274059845e+00, 2.676762660989868703e+00
1.208200000000000073e-02, 1.972600000000000048e-02, 3.904360047006411705e+00, 2.694452775462055083e+00
1.231999999999999935e-02, 2.009599999999999928e-02, 3.925547300703921216e+00, 2.712299445017124278e+00
1.260000000000000009e-02, 2.048600000000000074e-02, 3.946756286625900056e+00, 2.730270953660471456e+00
1.285700000000000037e-02, 2.089299999999999838e-02, 3.968171088533166024e+00, 2.748396445929419230e+00
1.314500000000000043e-02, 2.126600000000000018e-02, 3.989624365313448884e+00, 2.766603692261821568e+00
1.342299999999999917e-02, 2.167300000000000129e-02, 4.011293465045718598e+00, 2.784851501526282469e+00
1.372600000000000035e-02, 2.204100000000000156e-02, 4.033011512619721906e+00, 2.803268454008091215e+00
1.404599999999999946e-02, 2.241599999999999843e-02, 4.054875151686984758e+00, 2.821860727648744849e+00
1.434400000000000085e-02, 2.283299999999999913e-02, 4.076859713093054616e+00, 2.840536564639604133e+00
1.464599999999999930e-02, 2.329499999999999973e-02, 4.098926285909130662e+00, 2.859360005832566110e+00
1.500199999999999971e-02, 2.373199999999999962e-02, 4.121229457742536795e+00, 2.878288283928800873e+00
1.533799999999999920e-02, 2.416899999999999951e-02, 4.143494262809186424e+00, 2.897337038977409129e+00
1.568699999999999956e-02, 2.464099999999999971e-02, 4.165931150483819678e+00, 2.916535455585639092e+00
1.603100000000000011e-02, 2.508200000000000013e-02, 4.188570941474039522e+00, 2.935885106838132863e+00
1.638099999999999973e-02, 2.558900000000000063e-02, 4.211211674888897250e+00, 2.955258190849289868e+00
1.673499999999999988e-02, 2.606199999999999836e-02, 4.234005738835031174e+00, 2.974829619446690110e+00
1.711899999999999880e-02, 2.655199999999999921e-02, 4.256984752270926542e+00, 2.994531599677468847e+00
1.747100000000000042e-02, 2.709500000000000103e-02, 4.280022267310982009e+00, 3.014365532378016077e+00
1.785899999999999987e-02, 2.762699999999999878e-02, 4.303234495292348250e+00, 3.034253622077299095e+00
1.824500000000000080e-02, 2.820599999999999843e-02, 4.326467128063354650e+00, 3.054399792396402358e+00
1.865500000000000144e-02, 2.871500000000000094e-02, 4.349993104452877901e+00, 3.074604819587663851e+00
1.904899999999999996e-02, 2.925000000000000169e-02, 4.373553500025302299e+00, 3.094977495542568846e+00
1.945799999999999960e-02, 2.977899999999999991e-02, 4.397247233314901749e+00, 3.115453656212597622e+00
1.993100000000000080e-02, 3.034099999999999991e-02, 4.421067932843661730e+00, 3.136019283601110708e+00
2.036299999999999916e-02, 3.093600000000000169e-02, 4.445015762446828056e+00, 3.156829276339038426e+00
2.078699999999999992e-02, 3.155800000000000272e-02, 4.469086781459039592e+00, 3.177798638867301406e+00
2.128499999999999837e-02, 3.218499999999999833e-02, 4.493414061941771287e+00, 3.198791297255376698e+00
2.179499999999999840e-02, 3.280799999999999689e-02, 4.517654527412506837e+00, 3.219964942413827469e+00
2.227900000000000019e-02, 3.346500000000000169e-02, 4.542162031704934932e+00, 3.241293780819282322e+00
2.276500000000000051e-02, 3.410099999999999937e-02, 4.566731392480487095e+00, 3.262757572967988740e+00
2.325599999999999890e-02, 3.473400000000000098e-02, 4.591456599427560903e+00, 3.284359871161294464e+00
2.376599999999999893e-02, 3.538800000000000279e-02, 4.616441187495564868e+00, 3.306117691636762057e+00
2.430900000000000075e-02, 3.610800000000000121e-02, 4.641420804298399538e+00, 3.327979760118368269e+00
2.483399999999999844e-02, 3.688700000000000312e-02, 4.666478259597836242e+00, 3.350009320606749608e+00
2.537400000000000072e-02, 3.762499999999999872e-02, 4.691804681013833189e+00, 3.372190252981681180e+00
2.592300000000000160e-02, 3.834300000000000208e-02, 4.717253210111527650e+00, 3.394518931876186141e+00
2.647199999999999900e-02, 3.913200000000000012e-02, 4.742807288460013204e+00, 3.416983955576808007e+00
2.705300000000000066e-02, 3.986399999999999666e-02, 4.768514262310007190e+00, 3.439667070881962108e+00
2.768500000000000127e-02, 4.069199999999999900e-02, 4.794342681089035274e+00, 3.462368875612582997e+00
2.830900000000000083e-02, 4.149100000000000010e-02, 4.820318199571535622e+00, 3.485336515885254727e+00
2.889699999999999908e-02, 4.231000000000000039e-02, 4.846407126111847319e+00, 3.508357094326363335e+00
2.953899999999999929e-02, 4.313600000000000073e-02, 4.872696948233272707e+00, 3.531587527950573513e+00
3.014599999999999919e-02, 4.398200000000000026e-02, 4.899109661162539098e+00, 3.554986631802010244e+00
3.080700000000000105e-02, 4.490399999999999947e-02, 4.925638012247421038e+00, 3.578557884481306406e+00
3.147500000000000298e-02, 4.581400000000000056e-02, 4.952328246689555513e+00, 3.602204196927582647e+00
3.219099999999999739e-02, 4.670699999999999852e-02, 4.979166960492266369e+00, 3.626058400964634831e+00
3.286700000000000038e-02, 4.764700000000000185e-02, 5.006154313389709287e+00, 3.650079178154691739e+00
3.359299999999999786e-02, 4.857700000000000212e-02, 5.033254806198981690e+00, 3.674215100114979204e+00
3.435400000000000259e-02, 4.951699999999999852e-02, 5.060505039042760167e+00, 3.698534922768243138e+00
3.510200000000000126e-02, 5.045499999999999985e-02, 5.087967226061217652e+00, 3.723018177448574217e+00
3.585900000000000198e-02, 5.148300000000000098e-02, 5.115458426715695950e+00, 3.747649417213133827e+00
3.662699999999999984e-02, 5.251600000000000018e-02, 5.143230887306655674e+00, 3.772503314425955878e+00
3.741599999999999787e-02, 5.359300000000000175e-02, 5.171123886067488407e+00, 3.797471191600254592e+00
3.825200000000000128e-02, 5.474799999999999806e-02, 5.199131222882731329e+00, 3.822629668341353870e+00
3.904699999999999838e-02, 5.587999999999999912e-02, 5.227306625944891039e+00, 3.847921107801770546e+00
3.993100000000000122e-02, 5.707600000000000173e-02, 5.255572410732600730e+00, 3.873410857860802192e+00
4.085400000000000142e-02, 5.822900000000000298e-02, 5.284114626053088237e+00, 3.899012127977178110e+00
4.174699999999999939e-02, 5.939099999999999935e-02, 5.312739207350960946e+00, 3.924878149515625747e+00
4.272700000000000109e-02, 6.063000000000000334e-02, 5.341506463722994091e+00, 3.950852535940058363e+00
4.359400000000000081e-02, 6.187600000000000044e-02, 5.370483257896614404e+00, 3.977023853708930634e+00
4.465000000000000219e-02, 6.318200000000000205e-02, 5.399606313539128344e+00, 4.003330400984268067e+00
4.571200000000000263e-02, 6.451600000000000390e-02, 5.428818686784842029e+00, 4.029857864203148843e+00
4.675699999999999995e-02, 6.587400000000000200e-02, 5.458262873821023042e+00, 4.056550896852037624e+00
4.780199999999999727e-02, 6.722200000000000397e-02, 5.487804269217492426e+00, 4.083380646609758635e+00
4.886399999999999771e-02, 6.869599999999999318e-02, 5.517547018437779727e+00, 4.110411078588190215e+00
4.998199999999999865e-02, 7.011900000000000077e-02, 5.547415174290049933e+00, 4.137623763200901195e+00
5.111099999999999671e-02, 7.154599999999999849e-02, 5.577506487648943079e+00, 4.165008774024939520e+00
5.228300000000000308e-02, 7.302500000000000657e-02, 5.607726706221896507e+00, 4.192600112774247378e+00
5.349199999999999788e-02, 7.463500000000000689e-02, 5.638106461482610854e+00, 4.220360025595983444e+00
5.468599999999999850e-02, 7.624100000000000321e-02, 5.668659435201731434e+00, 4.248341425722800935e+00
5.586100000000000093e-02, 7.780399999999999816e-02, 5.699370191267253638e+00, 4.276420731636291883e+00
5.712099999999999816e-02, 7.946200000000000485e-02, 5.730239911118677476e+00, 4.304731242642254152e+00
5.837699999999999834e-02, 8.114300000000000679e-02, 5.761302502316180352e+00, 4.333218666898541294e+00
5.967800000000000188e-02, 8.277299999999999935e-02, 5.792514952366866865e+00, 4.361918644355712082e+00
6.107100000000000029e-02, 8.446099999999999441e-02, 5.823913406172552598e+00, 4.390800159274621528e+00
6.251600000000000212e-02, 8.627300000000000246e-02, 5.855469051471414943e+00, 4.419847952918696699e+00
6.393000000000000071e-02, 8.807399999999999951e-02, 5.887178675208913248e+00, 4.449130243484025193e+00
6.532899999999999818e-02, 8.997199999999999642e-02, 5.919089224337826138e+00, 4.478572856945856273e+00
6.682299999999999351e-02, 9.192300000000000471e-02, 5.951124485595136626e+00, 4.508239108911362258e+00
6.834800000000000597e-02, 9.394199999999999773e-02, 5.983393516698450654e+00, 4.538075581529428248e+00
6.984200000000000130e-02, 9.594500000000000250e-02, 6.015837778770332989e+00, 4.568114340228507153e+00
7.137300000000000588e-02, 9.791700000000000403e-02, 6.048414254342860730e+00, 4.598374431509517635e+00
7.295699999999999408e-02, 9.995999999999999330e-02, 6.081218480775118174e+00, 4.628803311904742479e+00
7.454800000000000315e-02, 1.020879999999999982e-01, 6.114138160673455502e+00, 4.659462621849535857e+00
7.619800000000000184e-02, 1.042649999999999966e-01, 6.147271701068143024e+00, 4.690287082601200197e+00
7.791299999999999615e-02, 1.064260000000000067e-01, 6.180578701171456579e+00, 4.721363596586860112e+00
7.958899999999999308e-02, 1.086690000000000017e-01, 6.214055416413578392e+00, 4.752617938968477951e+00
8.141199999999999826e-02, 1.109279999999999988e-01, 6.247717500585389772e+00, 4.784076800149660968e+00
8.326000000000000068e-02, 1.132190000000000002e-01, 6.281571567163194203e+00, 4.815744440487210731e+00
8.512300000000000422e-02, 1.155390000000000028e-01, 6.315613107535907211e+00, 4.847619952634266483e+00
8.699700000000000488e-02, 1.179739999999999955e-01, 6.349868932968907309e+00, 4.879728790590736942e+00
8.898200000000000554e-02, 1.204619999999999996e-01, 6.384272376114020986e+00, 4.912031420076019117e+00
9.097199999999999731e-02, 1.229330000000000006e-01, 6.418836194930368499e+00, 4.944527673974746129e+00
9.301800000000000346e-02, 1.255300000000000027e-01, 6.453612123392590050e+00, 4.977282340049924869e+00
9.510000000000000397e-02, 1.281390000000000029e-01, 6.488594743698310019e+00, 5.010222870111671334e+00
9.717099999999999349e-02, 1.308519999999999961e-01, 6.523750513317058797e+00, 5.043407799585235551e+00
9.928199999999999525e-02, 1.336120000000000085e-01, 6.559086096777329900e+00, 5.076792556820910463e+00
1.015279999999999933e-01, 1.364180000000000115e-01, 6.594634509853975146e+00, 5.110404918315077261e+00
1.037769999999999943e-01, 1.391090000000000104e-01, 6.630371997782390281e+00, 5.144251015041622743e+00
1.060460000000000014e-01, 1.420269999999999866e-01, 6.666291784118668851e+00, 5.178295512229644793e+00
1.083800000000000041e-01, 1.448919999999999930e-01, 6.702425336836113523e+00, 5.212582532222276299e+00
1.107319999999999971e-01, 1.479389999999999872e-01, 6.738743566178340139e+00, 5.247079847514145357e+00
1.131569999999999937e-01, 1.509759999999999991e-01, 6.775263106673262925e+00, 5.281826480782901179e+00
1.156770000000000020e-01, 1.541820000000000135e-01, 6.811943747541734595e+00, 5.316800988100993663e+00
1.182359999999999939e-01, 1.574270000000000114e-01, 6.848847569053507556e+00, 5.351994504988331514e+00
1.208380000000000010e-01, 1.606579999999999953e-01, 6.885982759132503794e+00, 5.387433105162651614e+00
1.235480000000000050e-01, 1.639529999999999876e-01, 6.923283236513407601e+00, 5.423093593230468024e+00
1.262270000000000059e-01, 1.673830000000000040e-01, 6.960791709101876279e+00, 5.458997157202910344e+00
1.289049999999999918e-01, 1.707569999999999921e-01, 6.998514984797298943e+00, 5.495138588127797874e+00
1.317699999999999982e-01, 1.743319999999999870e-01, 7.036415681990608739e+00, 5.531517715020070725e+00
1.346870000000000012e-01, 1.777529999999999943e-01, 7.074560331174593486e+00, 5.568149803896656813e+00
1.376280000000000003e-01, 1.812479999999999924e-01, 7.112886818952297574e+00, 5.605004542327555406e+00
1.405490000000000073e-01, 1.849590000000000123e-01, 7.151435651443852848e+00, 5.642116136762360235e+00
1.436560000000000059e-01, 1.885779999999999956e-01, 7.190187224900237872e+00, 5.679468369671738515e+00
1.467990000000000128e-01, 1.924869999999999914e-01, 7.229135220930064776e+00, 5.717070599816806542e+00
1.500450000000000117e-01, 1.963330000000000075e-01, 7.268304579522333775e+00, 5.754881116849988487e+00
1.534679999999999933e-01, 2.002569999999999906e-01, 7.307692628850918304e+00, 5.793018906651614230e+00
1.567189999999999972e-01, 2.041659999999999864e-01, 7.347285647032545164e+00, 5.831369189899954009e+00
1.601190000000000113e-01, 2.082080000000000042e-01, 7.387095446717933278e+00, 5.869977278568838663e+00
1.636869999999999992e-01, 2.124020000000000075e-01, 7.427132892690071486e+00, 5.908836407412968228e+00
1.672319999999999918e-01, 2.165040000000000020e-01, 7.467359188307152174e+00, 5.947970292666714620e+00
1.708320000000000116e-01, 2.207349999999999868e-01, 7.507822832195166107e+00, 5.987353239094929336e+00
1.744370000000000087e-01, 2.252359999999999918e-01, 7.548513881400210401e+00, 6.026976072142153029e+00
1.782529999999999948e-01, 2.296150000000000135e-01, 7.589395406084361362e+00, 6.066877502101418074e+00
1.820340000000000014e-01, 2.341870000000000063e-01, 7.630527313307270632e+00, 6.107031776383313293e+00
1.858059999999999989e-01, 2.387880000000000003e-01, 7.671860948315130102e+00, 6.147477784141190504e+00
1.898289999999999977e-01, 2.432759999999999923e-01, 7.713418124863930636e+00, 6.188190615075646939e+00
1.939059999999999950e-01, 2.479750000000000010e-01, 7.755230813851108351e+00, 6.229164298988047577e+00
1.979960000000000053e-01, 2.527710000000000234e-01, 7.797255524537609617e+00, 6.270380563206623847e+00
2.021409999999999874e-01, 2.576430000000000109e-01, 7.839500716552391779e+00, 6.311897942293303920e+00
2.064989999999999881e-01, 2.626169999999999893e-01, 7.881991132013721035e+00, 6.353682872206388943e+00
2.108420000000000016e-01, 2.676359999999999850e-01, 7.924667820217989878e+00, 6.395743829167080285e+00
2.151430000000000009e-01, 2.725710000000000077e-01, 7.967613863612822200e+00, 6.438096279392187427e+00
2.195840000000000014e-01, 2.778100000000000014e-01, 8.010793949464524388e+00, 6.480729175959270449e+00
2.241110000000000047e-01, 2.830619999999999803e-01, 8.054202237580664558e+00, 6.523620579416574472e+00
2.286779999999999924e-01, 2.883669999999999844e-01, 8.097847946296901966e+00, 6.566822540198519853e+00
2.333310000000000106e-01, 2.937100000000000266e-01, 8.141722032006519782e+00, 6.610290266271569237e+00
2.380220000000000113e-01, 2.992460000000000120e-01, 8.185830723806862608e+00, 6.654051378719866960e+00
2.427850000000000008e-01, 3.048139999999999739e-01, 8.230186642293071841e+00, 6.698111665948446536e+00
2.477479999999999960e-01, 3.103949999999999765e-01, 8.274771472438812836e+00, 6.742446445595051685e+00
2.528110000000000079e-01, 3.161209999999999853e-01, 8.319615701736793767e+00, 6.787084975198655279e+00
2.578360000000000096e-01, 3.217729999999999757e-01, 8.364695374245659565e+00, 6.832024927915145263e+00
2.630399999999999960e-01, 3.276669999999999860e-01, 8.410019014680688798e+00, 6.877252211822497685e+00
2.683920000000000194e-01, 3.335440000000000071e-01, 8.455587946974844726e+00, 6.922782110543470147e+00
2.736629999999999896e-01, 3.394610000000000127e-01, 8.501397596657929157e+00, 6.968622031988182641e+00
2.791669999999999985e-01, 3.453899999999999748e-01, 8.547467311412880520e+00, 7.014750295581039907e+00
2.847899999999999876e-01, 3.515420000000000211e-01, 8.593778434196694960e+00, 7.061185943724586522e+00
2.904909999999999992e-01, 3.577359999999999984e-01, 8.640348311373857726e+00, 7.107937084861495336e+00
2.961920000000000108e-01, 3.639560000000000017e-01, 8.687158728430150134e+00, 7.155002642470195795e+00
3.018700000000000272e-01, 3.702900000000000080e-01, 8.734223220384105701e+00, 7.202369102669529788e+00
3.078080000000000260e-01, 3.766939999999999733e-01, 8.781551239462904945e+00, 7.250052037346692124e+00
3.137229999999999741e-01, 3.832860000000000156e-01, 8.829131643118014239e+00, 7.298046458366384215e+00
3.197900000000000187e-01, 3.898030000000000106e-01, 8.876975947710864290e+00, 7.346361900624833297e+00
3.259270000000000223e-01, 3.966029999999999833e-01, 8.925073558533821227e+00, 7.395007752844295013e+00
3.320239999999999858e-01, 4.033089999999999731e-01, 8.973430746835278526e+00, 7.443968338007353580e+00
3.383570000000000189e-01, 4.100630000000000108e-01, 9.022052941974589402e+00, 7.493246682766470101e+00
3.448220000000000174e-01, 4.168379999999999863e-01, 9.070936709666403530e+00, 7.542854724261680133e+00
3.512179999999999747e-01, 4.236940000000000150e-01, 9.120086019515005304e+00, 7.592784654707879888e+00
3.578020000000000089e-01, 4.307199999999999918e-01, 9.169504850185870026e+00, 7.643060032880025112e+00
3.642850000000000255e-01, 4.378119999999999790e-01, 9.219183522555978172e+00, 7.693655728060387666e+00
3.710339999999999749e-01, 4.447710000000000274e-01, 9.269151305435961774e+00, 7.744603953468059743e+00
3.776260000000000172e-01, 4.518340000000000134e-01, 9.319359513937529371e+00, 7.795868958987378861e+00
3.844549999999999912e-01, 4.588709999999999734e-01, 9.369855757201873914e+00, 7.847482875413515302e+00
3.912410000000000054e-01, 4.660699999999999843e-01, 9.420626654092645325e+00, 7.899438746937494038e+00
3.981819999999999804e-01, 4.734050000000000202e-01, 9.471663032120853032e+00, 7.951736091242882054e+00
4.052910000000000124e-01, 4.806690000000000129e-01, 9.522986643766966353e+00, 8.004374748044309484e+00
4.122709999999999986e-01, 4.879740000000000189e-01, 9.574588638477315783e+00, 8.057371369565275998e+00
4.195090000000000208e-01, 4.952889999999999793e-01, 9.626464443896546541e+00, 8.110721500327874978e+00
4.267159999999999842e-01, 5.027420000000000222e-01, 9.678621972563307807e+00, 8.164413257955011716e+00
4.339919999999999889e-01, 5.102440000000000309e-01, 9.731070547530860537e+00, 8.218468430813109293e+00
4.414899999999999936e-01, 5.178589999999999582e-01, 9.783784434120562423e+00, 8.272870884305385530e+00
4.488849999999999785e-01, 5.253170000000000339e-01, 9.836808015053744469e+00, 8.327644050147835486e+00
4.561060000000000114e-01, 5.329190000000000316e-01, 9.890115630032967786e+00, 8.382780297473269471e+00
4.636009999999999853e-01, 5.405229999999999757e-01, 9.943696151320425614e+00, 8.438268213700299114e+00
4.711290000000000200e-01, 5.479359999999999786e-01, 9.997566384566944464e+00, 8.494133775784495910e+00
4.788229999999999986e-01, 5.555090000000000305e-01, 1.005174584933710591e+01, 8.550386655178510154e+00
4.865510000000000113e-01, 5.631599999999999939e-01, 1.010621247513947729e+01, 8.606989059299053224e+00
4.942139999999999866e-01, 5.707919999999999661e-01, 1.016096469398636870e+01, 8.663974793303960809e+00
5.019350000000000200e-01, 5.782739999999999547e-01, 1.021602098914871348e+01, 8.721324750395408998e+00
5.098489999999999966e-01, 5.857670000000000377e-01, 1.027137040236428689e+01, 8.779065275876689611e+00
5.178129999999999677e-01, 5.933340000000000281e-01, 1.032702899280922004e+01, 8.837192486062605212e+00
5.255640000000000311e-01, 6.008250000000000535e-01, 1.038297795086811526e+01, 8.895694167548304776e+00
5.334280000000000133e-01, 6.083340000000000414e-01, 1.043924414250929544e+01, 8.954586787331075826e+00
5.413029999999999786e-01, 6.159430000000000183e-01, 1.049580697528467788e+01, 9.013871100822310467e+00
5.493430000000000257e-01, 6.234330000000000149e-01, 1.055267309286512400e+01, 9.073548599300746531e+00
5.573900000000000521e-01, 6.308449999999999891e-01, 1.060984251809898637e+01, 9.133623062934828951e+00
5.654099999999999682e-01, 6.382370000000000543e-01, 1.066734635686566079e+01, 9.194069445364466020e+00
5.734820000000000473e-01, 6.456629999999999869e-01, 1.072516007445970132e+01, 9.254968653522100297e+00
5.816019999999999524e-01, 6.531200000000000339e-01, 1.078326729161706332e+01, 9.316232957804226444e+00
5.896069999999999922e-01, 6.603599999999999470e-01, 1.084168214822605769e+01, 9.377904099682176309e+00
5.977500000000000036e-01, 6.675780000000000047e-01, 1.090042458222077570e+01, 9.439997040335363465e+00
6.058200000000000252e-01, 6.747560000000000224e-01, 1.095948741120679237e+01, 9.502494334280040533e+00
6.138890000000000180e-01, 6.820709999999999829e-01, 1.101887149364556961e+01, 9.565404409514348671e+00
6.219459999999999988e-01, 6.892169999999999686e-01, 1.107856495600057301e+01, 9.628733462657370623e+00
6.300440000000000484e-01, 6.962340000000000195e-01, 1.113859210604157290e+01, 9.692484934320550138e+00
6.380620000000000180e-01, 7.033300000000000107e-01, 1.119894777895311222e+01, 9.756647178759306982e+00
6.460209999999999564e-01, 7.102070000000000327e-01, 1.125962783357704566e+01, 9.821240460447787868e+00
6.540259999999999962e-01, 7.172560000000000047e-01, 1.132064446499768806e+01, 9.886243213281096232e+00
6.619620000000000504e-01, 7.241319999999999979e-01, 1.138198356408976686e+01, 9.951710611745207657e+00
6.699969999999999537e-01, 7.308909999999999574e-01, 1.144364629112199516e+01, 1.001761032323357092e+01
6.779330000000000078e-01, 7.375580000000000469e-01, 1.150565995754993587e+01, 1.008390868528137929e+01
6.858389999999999764e-01, 7.441290000000000404e-01, 1.156798521733726659e+01, 1.015068720055760743e+01
6.936369999999999481e-01, 7.505150000000000432e-01, 1.163067374163192191e+01, 1.021786401729507254e+01
7.014719999999999844e-01, 7.570170000000000510e-01, 1.169369415738913531e+01, 1.028553335220786913e+01
7.092100000000000071e-01, 7.636070000000000357e-01, 1.175705812649898974e+01, 1.035363266238940305e+01
7.169219999999999482e-01, 7.698909999999999920e-01, 1.182075769660577613e+01, 1.042217757907118525e+01
7.245359999999999578e-01, 7.761550000000000393e-01, 1.188480952955312731e+01, 1.049117610984608717e+01
7.320649999999999658e-01, 7.823609999999999731e-01, 1.194921581542208244e+01, 1.056063702196465570e+01
7.395129999999999759e-01, 7.884120000000000017e-01, 1.201396291854659282e+01, 1.063054968904619635e+01
7.469820000000000348e-01, 7.945680000000000520e-01, 1.207903623894805989e+01, 1.070092272486398599e+01
7.543459999999999610e-01, 8.005919999999999703e-01, 1.214449743865311859e+01, 1.077178286631053616e+01
7.616469999999999629e-01, 8.064350000000000129e-01, 1.221030113088006175e+01, 1.084309650083133647e+01
7.687950000000000061e-01, 8.122650000000000148e-01, 1.227646241335209787e+01, 1.091487306055554285e+01
7.759409999999999918e-01, 8.179480000000000084e-01, 1.234298421961969439e+01, 1.098713414285773382e+01
7.830209999999999670e-01, 8.236210000000000475e-01, 1.240984804205264957e+01, 1.105986913725359422e+01
7.900439999999999685e-01, 8.290370000000000239e-01, 1.247709898287967434e+01, 1.113309772505884254e+01
7.969000000000000528e-01, 8.343960000000000266e-01, 1.254471527424123778e+01, 1.120679432159108302e+01
8.036090000000000177e-01, 8.395510000000000472e-01, 1.261267204811506915e+01, 1.128098609621272530e+01
8.103219999999999867e-01, 8.447230000000000016e-01, 1.268100865836109392e+01, 1.135568369761806373e+01
8.168090000000000073e-01, 8.497219999999999773e-01, 1.274972084567241382e+01, 1.143086896632226335e+01
8.232749999999999790e-01, 8.547230000000000105e-01, 1.281880412132020730e+01, 1.150654621405751321e+01
8.297539999999999916e-01, 8.596000000000000307e-01, 1.288825799896138236e+01, 1.158274914317126836e+01
8.359419999999999629e-01, 8.643800000000000372e-01, 1.295808710303432143e+01, 1.165940261142986323e+01
8.419470000000000010e-01, 8.691090000000000204e-01, 1.302830153238618216e+01, 1.173662271519262568e+01
8.478019999999999445e-01, 8.737660000000000426e-01, 1.309891524018570230e+01, 1.181427691143432668e+01
8.537749999999999506e-01, 8.782010000000000094e-01, 1.316987444536189322e+01, 1.189250515254280849e+01
8.595180000000000042e-01, 8.825730000000000519e-01, 1.324123266254716036e+01, 1.197125398845714273e+01
8.652389999999999803e-01, 8.867749999999999799e-01, 1.331297580516197954e+01, 1.205052265913071174e+01
8.708430000000000337e-01, 8.909859999999999447e-01, 1.338512013873279471e+01, 1.213028846697105045e+01
8.762569999999999526e-01, 8.950110000000000010e-01, 1.345763733678044538e+01, 1.221058732930210233e+01
8.815530000000000310e-01, 8.989470000000000516e-01, 1.353055263786613160e+01, 1.229141486936364203e+01
8.865250000000000075e-01, 9.028399999999999759e-01, 1.360386628105487894e+01, 1.237282416412810804e+01
8.915269999999999584e-01, 9.066429999999999767e-01, 1.367757732752552613e+01, 1.245471487410324585e+01
8.962649999999999784e-01, 9.102519999999999500e-01, 1.375169296727695922e+01, 1.253718136610812905e+01
9.009310000000000374e-01, 9.138460000000000472e-01, 1.382618657491894787e+01, 1.262014965123125165e+01
9.055349999999999788e-01, 9.172949999999999715e-01, 1.390111787150457623e+01, 1.270372169973691179e+01
9.099209999999999798e-01, 9.206140000000000434e-01, 1.397641368816393204e+01, 1.278781644553962771e+01
9.142000000000000126e-01, 9.238290000000000113e-01, 1.405216651915315396e+01, 1.287251414205984013e+01
9.183179999999999676e-01, 9.268870000000000164e-01, 1.412830257936759182e+01, 1.295771989386848411e+01
9.223999999999999977e-01, 9.298419999999999463e-01, 1.420485065945018732e+01, 1.304348659484772099e+01
9.263179999999999747e-01, 9.327579999999999760e-01, 1.428181907697005570e+01, 1.312987513002605766e+01
9.300810000000000466e-01, 9.355440000000000422e-01, 1.435920348067758212e+01, 1.321676339825689439e+01
9.336090000000000222e-01, 9.383639999999999759e-01, 1.443701117045118743e+01, 1.330428140707707207e+01
9.370920000000000361e-01, 9.409809999999999564e-01, 1.451521917393634808e+01, 1.339237417206278558e+01
9.404900000000000482e-01, 9.435350000000000126e-01, 1.459388406535826377e+01, 1.348104307468799945e+01
9.437470000000000026e-01, 9.459379999999999455e-01, 1.467294490999372414e+01, 1.357022300049399455e+01
9.468720000000000470e-01, 9.482869999999999910e-01, 1.475249267040542200e+01, 1.366013430008575469e+01
9.498130000000000184e-01, 9.505919999999999925e-01, 1.483242976988513995e+01, 1.375060023662740250e+01
9.527679999999999483e-01, 9.527489999999999570e-01, 1.491276087057956268e+01, 1.384159713365665034e+01
9.554219999999999935e-01, 9.548910000000000453e-01, 1.499348618593374916e+01, 1.393323550560546309e+01
9.580459999999999532e-01, 9.569569999999999466e-01, 1.507481759149464118e+01, 1.402549732229510049e+01
9.605270000000000197e-01, 9.589739999999999931e-01, 1.515647442455894733e+01, 1.411837209340913724e+01
9.629109999999999614e-01, 9.609499999999999709e-01, 1.523861331370857464e+01, 1.421180688166138495e+01
9.651929999999999676e-01, 9.628010000000000179e-01, 1.532119451808582511e+01, 1.430592174561201801e+01
9.674110000000000209e-01, 9.646000000000000130e-01, 1.540419795900085020e+01, 1.440063174462805584e+01
9.694899999999999629e-01, 9.663720000000000088e-01, 1.548762640638700283e+01, 1.449593695758219880e+01
9.713979999999999837e-01, 9.680149999999999588e-01, 1.557162728155435616e+01, 1.459193552007030803e+01
9.732290000000000108e-01, 9.696780000000000399e-01, 1.565595549065631964e+01, 1.468856800356516956e+01
9.750130000000000186e-01, 9.711859999999999937e-01, 1.574073568963310343e+01, 1.478571682106669272e+01
9.766789999999999639e-01, 9.725989999999999913e-01, 1.582607200009567805e+01, 1.488362009464109548e+01
9.782509999999999817e-01, 9.739980000000000304e-01, 1.591182199362711103e+01, 1.498218606186012991e+01
9.797120000000000273e-01, 9.754220000000000113e-01, 1.599802309630188368e+01, 1.508137734333014635e+01
9.811010000000000009e-01, 9.767200000000000326e-01, 1.608470114214483004e+01, 1.518125042031337202e+01
9.824650000000000327e-01, 9.780689999999999662e-01, 1.617185684719598981e+01, 1.528174609343314927e+01
9.836669999999999581e-01, 9.792960000000000553e-01, 1.625945569064147378e+01, 1.538292178766071672e+01
9.848740000000000272e-01, 9.805150000000000254e-01, 1.634753402714316550e+01, 1.548481953073188677e+01
9.859989999999999588e-01, 9.816209999999999658e-01, 1.643623735855100776e+01, 1.558726254367878106e+01
9.871269999999999767e-01, 9.826460000000000194e-01, 1.652522268886302470e+01, 1.569051221314496658e+01
9.881349999999999856e-01, 9.836749999999999661e-01, 1.661482098668624374e+01, 1.579429582517850328e+01
9.890499999999999847e-01, 9.846540000000000292e-01, 1.670477191354191859e+01, 1.589893540384032455e+01
9.899860000000000326e-01, 9.856219999999999981e-01, 1.679528844505716023e+01, 1.600418659262426146e+01
9.907740000000000435e-01, 9.865199999999999525e-01, 1.688621959423939245e+01, 1.611024887040110798e+01
9.915300000000000225e-01, 9.873680000000000234e-01, 1.697770214110216713e+01, 1.621678593343393260e+01
9.922339999999999494e-01, 9.881680000000000463e-01, 1.706971468716876217e+01, 1.632412589564266980e+01
9.928559999999999608e-01, 9.889280000000000292e-01, 1.716260328698340132e+01, 1.643212178568725079e+01
9.934209999999999985e-01, 9.896490000000000009e-01, 1.725523379660723933e+01, 1.654107471509219351e+01
9.939820000000000322e-01, 9.903699999999999726e-01, 1.734875983768964858e+01, 1.665045311252418969e+01
9.944640000000000146e-01, 9.909839999999999760e-01, 1.744275365261589883e+01, 1.676077050938238955e+01
9.949590000000000378e-01, 9.916040000000000409e-01, 1.753700504145414030e+01, 1.687179947102374911e+01
9.953790000000000138e-01, 9.921900000000000164e-01, 1.763226128910141455e+01, 1.698300186806973855e+01
9.957949999999999857e-01, 9.927070000000000061e-01, 1.772783298648311856e+01, 1.709583842269931964e+01
9.961889999999999912e-01, 9.932189999999999630e-01, 1.782387575043617645e+01, 1.720898432895319630e+01
9.965239999999999654e-01, 9.937259999999999982e-01, 1.792048149943445523e+01, 1.732322376706010658e+01
9.968559999999999643e-01, 9.941550000000000109e-01, 1.801756085186119094e+01, 1.743773459908350887e+01
9.971250000000000391e-01, 9.945699999999999541e-01, 1.811520727277841303e+01, 1.755300503493948838e+01
9.973859999999999948e-01, 9.949879999999999836e-01, 1.821382227891474059e+01, 1.766965541196392309e+01
9.976559999999999873e-01, 9.953760000000000385e-01, 1.831212956159889416e+01, 1.778651344866547390e+01
9.978700000000000347e-01, 9.956920000000000215e-01, 1.841074760303274616e+01, 1.790409051380964911e+01
9.980809999999999960e-01, 9.960269999999999957e-01, 1.851084288109165854e+01, 1.802227544283601191e+01
9.982820000000000027e-01, 9.963340000000000529e-01, 1.861096600037403093e+01, 1.814182153913485607e+01
9.984480000000000022e-01, 9.966249999999999831e-01, 1.871173509945629476e+01, 1.826218309092634939e+01
9.986019999999999897e-01, 9.968860000000000499e-01, 1.881408650832832663e+01, 1.838362782714892418e+01
9.987719999999999931e-01, 9.971379999999999688e-01, 1.891579238318240286e+01, 1.850461464737293582e+01
9.989099999999999646e-01, 9.973619999999999708e-01, 1.901850901837187280e+01, 1.862704499741787245e+01
9.990329999999999488e-01, 9.975810000000000510e-01, 1.912117081917879702e+01, 1.875036737049882518e+01
9.991189999999999793e-01, 9.977880000000000082e-01, 1.922465261271765158e+01, 1.887466142601001451e+01
9.992250000000000298e-01, 9.979839999999999822e-01, 1.932857079940352207e+01, 1.899954731971739363e+01
9.993260000000000476e-01, 9.981790000000000385e-01, 1.943291591790965001e+01, 1.912563346662069108e+01
9.994020000000000126e-01, 9.983469999999999844e-01, 1.953835363139795334e+01, 1.925195943179495117e+01
9.994659999999999656e-01, 9.985049999999999759e-01, 1.964688271776096329e+01, 1.937962733778703139e+01
9.995420000000000416e-01, 9.986390000000000544e-01, 1.975172971281254064e+01, 1.950791386574764275e+01
9.996070000000000233e-01, 9.987629999999999564e-01, 1.985897921554153811e+01, 1.963573751864591799e+01
9.996620000000000505e-01, 9.988920000000000021e-01, 1.996566245900267234e+01, 1.976684974804263817e+01
9.997070000000000123e-01, 9.990139999999999576e-01, 2.007322370305930548e+01, 1.989820270157239079e+01
9.997559999999999780e-01, 9.991100000000000536e-01, 2.018356813385960180e+01, 2.003102950462996645e+01
9.997920000000000140e-01, 9.992039999999999811e-01, 2.029079126882684747e+01, 2.016288007804089233e+01
9.998270000000000213e-01, 9.992950000000000443e-01, 2.039892816216739391e+01, 2.029550210933691190e+01
9.998629999999999463e-01, 9.993670000000000053e-01, 2.050796598486327582e+01, 2.042986409285778748e+01
9.998839999999999950e-01, 9.994399999999999951e-01, 2.061731821247027341e+01, 2.056426396333322160e+01
9.999010000000000398e-01, 9.995159999999999600e-01, 2.072943372981541188e+01, 2.070129857702281129e+01
9.999169999999999447e-01, 9.995859999999999745e-01, 2.084570333788752095e+01, 2.083770396866703578e+01
9.999289999999999567e-01, 9.996450000000000058e-01, 2.095442624956126920e+01, 2.097633476759290971e+01
9.999390000000000223e-01, 9.996939999999999715e-01, 2.108613891584836963e+01, 2.111319347513963507e+01
9.999449999999999728e-01, 9.997610000000000108e-01, 2.118987615906755195e+01, 2.125514621488683886e+01
9.999529999999999808e-01, 9.997930000000000428e-01, 2.130383384363833343e+01, 2.139615547270692630e+01
9.999599999999999600e-01, 9.998299999999999965e-01, 2.141999779812624638e+01, 2.153704843860204221e+01
9.999679999999999680e-01, 9.998540000000000205e-01, 2.152615744357775185e+01, 2.169032821602419148e+01
9.999759999999999760e-01, 9.998780000000000445e-01, 2.165897424739233301e+01, 2.183071966756245885e+01
9.999780000000000335e-01, 9.999000000000000110e-01, 2.180376939860290264e+01, 2.197214371588113480e+01
9.999820000000000375e-01, 9.999200000000000310e-01, 2.189433039321005126e+01, 2.211640309810904270e+01
9.999839999999999840e-01, 9.999369999999999647e-01, 2.199208228652824815e+01, 2.226404413290454798e+01
9.999860000000000415e-01, 9.999460000000000015e-01, 2.213077532353456434e+01, 2.240843103910017931e+01
9.999890000000000168e-01, 9.999609999999999888e-01, 2.228333091685202660e+01, 2.256610868672780157e+01
9.999909999999999632e-01, 9.999689999999999968e-01, 2.236892748040729728e+01, 2.271328861426386325e+01
9.999919999999999920e-01, 9.999789999999999512e-01, 2.246386936636744025e+01, 2.288524355211584194e+01
9.999949999999999672e-01, 9.999850000000000128e-01, 2.260735075476758382e+01, 2.300533415604020604e+01
9.999970000000000248e-01, 9.999909999999999632e-01, 2.277978919175029304e+01, 2.316266160927234807e+01
9.999980000000000535e-01, 9.999930000000000208e-01, 2.289889439739082988e+01, 2.325827248830685789e+01
9.999980000000000535e-01, 9.999949999999999672e-01, 2.289889439739082988e+01, 2.347430071993678524e+01
9.999980000000000535e-01, 9.999959999999999960e-01, 2.289889439739082988e+01, 2.357112939630083659e+01
9.999989999999999712e-01, 9.999970000000000248e-01, 2.335299533557730811e+01, 2.371217490894330027e+01
9.999989999999999712e-01, 9.999989999999999712e-01, 2.335299533557730811e+01, 2.393564465619903103e+01


==> figures/data-for-paper/hex-vs-ppp.dat <==
2.000000000000000000e+01, 1.185616957912392216e-02, 5.176667650172011095e-03
4.000000000000000000e+01, 3.854461200674474258e-02, 1.709931115546299910e-02
6.000000000000000000e+01, 7.596050148157948434e-02, 3.536510514878971750e-02
8.000000000000000000e+01, 1.162049153675200480e-01, 5.687041500861528265e-02
1.000000000000000000e+02, 1.568081750911772820e-01, 7.876648674208973355e-02


==> figures/data-for-paper/random-coloring0.dat <==
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.040459028792309393e-01, 0.000000000000000000e+00
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.131249654862534260e-01, 1.000000000000000021e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.156199994742480364e-01, 2.000000000000000042e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.221711392337008539e-01, 3.000000000000000062e-03
2.222124439789329442e-01, 4.000000000000000083e-03
2.224933079542975034e-01, 5.000000000000000104e-03
2.230161601853858366e-01, 6.000000000000000125e-03
2.230161601853858366e-01, 6.000000000000000125e-03
2.230161601853858366e-01, 6.000000000000000125e-03
2.239904051471537094e-01, 7.000000000000000146e-03
2.239904051471537094e-01, 7.000000000000000146e-03
2.239904051471537094e-01, 7.000000000000000146e-03
2.254153583461600274e-01, 8.000000000000000167e-03
2.254153583461600274e-01, 8.000000000000000167e-03
2.254153583461600274e-01, 8.000000000000000167e-03
2.256871880789467488e-01, 8.999999999999999320e-03
2.256871880789467488e-01, 8.999999999999999320e-03
2.268106966114950829e-01, 1.000000000000000021e-02
2.268106966114950829e-01, 1.000000000000000021e-02
2.268106966114950829e-01, 1.000000000000000021e-02
2.268106966114950829e-01, 1.000000000000000021e-02
2.268106966114950829e-01, 1.000000000000000021e-02
2.268106966114950829e-01, 1.000000000000000021e-02
2.290606488806789798e-01, 1.099999999999999936e-02
2.290606488806789798e-01, 1.099999999999999936e-02
2.290606488806789798e-01, 1.099999999999999936e-02
2.292866795221002729e-01, 1.200000000000000025e-02
2.292866795221002729e-01, 1.200000000000000025e-02
2.292866795221002729e-01, 1.200000000000000025e-02
2.292866795221002729e-01, 1.200000000000000025e-02
2.311392071230174428e-01, 1.299999999999999940e-02
2.311392071230174428e-01, 1.299999999999999940e-02
2.311392071230174428e-01, 1.299999999999999940e-02
2.316592572832728292e-01, 1.400000000000000029e-02
2.316592572832728292e-01, 1.400000000000000029e-02
2.316592572832728292e-01, 1.400000000000000029e-02
2.316592572832728292e-01, 1.400000000000000029e-02
2.335092427236137302e-01, 1.499999999999999944e-02
2.335092427236137302e-01, 1.499999999999999944e-02
2.335092427236137302e-01, 1.499999999999999944e-02
2.335092427236137302e-01, 1.499999999999999944e-02
2.345842373047387075e-01, 1.600000000000000033e-02
2.345842373047387075e-01, 1.600000000000000033e-02
2.346925021595177296e-01, 1.700000000000000122e-02
2.348824292003998115e-01, 1.799999999999999864e-02
2.348824292003998115e-01, 1.799999999999999864e-02
2.364583651727778235e-01, 1.899999999999999953e-02
2.364583651727778235e-01, 1.899999999999999953e-02
2.364583651727778235e-01, 1.899999999999999953e-02
2.364583651727778235e-01, 1.899999999999999953e-02
2.372404053856777273e-01, 2.000000000000000042e-02
2.373663884197303453e-01, 2.100000000000000130e-02
2.373663884197303453e-01, 2.100000000000000130e-02
2.385192329815753465e-01, 2.199999999999999872e-02
2.385192329815753465e-01, 2.199999999999999872e-02
2.385916602473111547e-01, 2.299999999999999961e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.393801646846728526e-01, 2.400000000000000050e-02
2.427163402345672572e-01, 2.500000000000000139e-02
2.427163402345672572e-01, 2.500000000000000139e-02
2.427163402345672572e-01, 2.500000000000000139e-02
2.427163402345672572e-01, 2.500000000000000139e-02
2.427163402345672572e-01, 2.500000000000000139e-02
2.427772452381247448e-01, 2.599999999999999881e-02
2.434031294082913688e-01, 2.699999999999999969e-02
2.434031294082913688e-01, 2.699999999999999969e-02
2.434031294082913688e-01, 2.699999999999999969e-02
2.434031294082913688e-01, 2.699999999999999969e-02
2.434031294082913688e-01, 2.699999999999999969e-02
2.460500292416279156e-01, 2.800000000000000058e-02
2.460500292416279156e-01, 2.800000000000000058e-02
2.460500292416279156e-01, 2.800000000000000058e-02
2.460500292416279156e-01, 2.800000000000000058e-02
2.462431987103042008e-01, 3.099999999999999978e-02
2.464467579295348543e-01, 3.200000000000000067e-02
2.464467579295348543e-01, 3.200000000000000067e-02
2.464467579295348543e-01, 3.200000000000000067e-02
2.483522914199332576e-01, 3.300000000000000155e-02
2.483522914199332576e-01, 3.300000000000000155e-02
2.483522914199332576e-01, 3.300000000000000155e-02
2.485516361696399890e-01, 3.400000000000000244e-02
2.490450245037844901e-01, 3.500000000000000333e-02
2.493253939843984579e-01, 3.599999999999999728e-02
2.499660736089636681e-01, 3.699999999999999817e-02
2.499660736089636681e-01, 3.699999999999999817e-02
2.507241792164595084e-01, 3.799999999999999906e-02
2.507241792164595084e-01, 3.799999999999999906e-02
2.507241792164595084e-01, 3.799999999999999906e-02
2.516232917607064690e-01, 3.899999999999999994e-02
2.517599026130752371e-01, 4.100000000000000172e-02
2.517599026130752371e-01, 4.100000000000000172e-02
2.528903960468487644e-01, 4.200000000000000261e-02
2.528903960468487644e-01, 4.200000000000000261e-02
2.532287686934519000e-01, 4.299999999999999656e-02
2.535832301963250601e-01, 4.399999999999999745e-02
2.539203063747684785e-01, 4.499999999999999833e-02
2.544377095140656353e-01, 4.599999999999999922e-02
2.544377095140656353e-01, 4.599999999999999922e-02
2.549646817163401802e-01, 4.800000000000000100e-02
2.549646817163401802e-01, 4.800000000000000100e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.557019657416307323e-01, 4.900000000000000189e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.595723515168043005e-01, 5.000000000000000278e-02
2.598713698108904291e-01, 5.099999999999999672e-02
2.601614354276428620e-01, 5.199999999999999761e-02
2.601614354276428620e-01, 5.199999999999999761e-02
2.601614354276428620e-01, 5.199999999999999761e-02
2.622883245776083672e-01, 5.299999999999999850e-02
2.622883245776083672e-01, 5.299999999999999850e-02
2.622883245776083672e-01, 5.299999999999999850e-02
2.625116784212754850e-01, 5.399999999999999939e-02
2.628655069949116796e-01, 5.600000000000000117e-02
2.634328865730790614e-01, 5.700000000000000205e-02
2.638953864490088397e-01, 5.800000000000000294e-02
2.639490731568647774e-01, 5.899999999999999689e-02
2.643773257078863015e-01, 6.099999999999999867e-02
2.648047632618985570e-01, 6.300000000000000044e-02
2.654688543949839108e-01, 6.400000000000000133e-02
2.654688543949839108e-01, 6.400000000000000133e-02
2.659579053032715135e-01, 6.600000000000000311e-02
2.661763843386721895e-01, 6.700000000000000400e-02
2.661763843386721895e-01, 6.700000000000000400e-02
2.661763843386721895e-01, 6.700000000000000400e-02
2.683526502116612700e-01, 6.800000000000000488e-02
2.683526502116612700e-01, 6.800000000000000488e-02
2.683526502116612700e-01, 6.800000000000000488e-02
2.685890782163132262e-01, 6.900000000000000577e-02
2.688527705650113897e-01, 7.099999999999999367e-02
2.692841601934143902e-01, 7.199999999999999456e-02
2.693117204565859679e-01, 7.299999999999999545e-02
2.702475039907846210e-01, 7.399999999999999634e-02
2.705447568331725283e-01, 7.499999999999999722e-02
2.705497181949191865e-01, 7.599999999999999811e-02
2.710747640951692294e-01, 7.799999999999999989e-02
2.715704583618472334e-01, 8.000000000000000167e-02
2.718109179768893879e-01, 8.200000000000000344e-02
2.723863813519223909e-01, 8.400000000000000522e-02
2.726793786744405867e-01, 8.599999999999999312e-02
2.731302765920981535e-01, 8.699999999999999400e-02
2.735967534152896619e-01, 8.799999999999999489e-02
2.735967534152896619e-01, 8.799999999999999489e-02
2.744678443321885708e-01, 8.899999999999999578e-02
2.744678443321885708e-01, 8.899999999999999578e-02
2.748108474347792929e-01, 8.999999999999999667e-02
2.752584109076567920e-01, 9.099999999999999756e-02
2.759503323704509126e-01, 9.299999999999999933e-02
2.759966042162806943e-01, 9.400000000000000022e-02
2.766720546914685497e-01, 9.500000000000000111e-02
2.769302472135732329e-01, 9.600000000000000200e-02
2.773662212644822378e-01, 1.010000000000000064e-01
2.773662212644822378e-01, 1.010000000000000064e-01
2.782582872857055634e-01, 1.019999999999999934e-01
2.784623379088584372e-01, 1.039999999999999952e-01
2.789628413492903358e-01, 1.049999999999999961e-01
2.795455199602019936e-01, 1.059999999999999970e-01
2.795836823779704328e-01, 1.069999999999999979e-01
2.804336064164394959e-01, 1.079999999999999988e-01
2.804336064164394959e-01, 1.079999999999999988e-01
2.809783366526545367e-01, 1.110000000000000014e-01
2.813287048502834398e-01, 1.130000000000000032e-01
2.814888288899639046e-01, 1.150000000000000050e-01
2.820654188764972758e-01, 1.170000000000000068e-01
2.824231770353761162e-01, 1.219999999999999973e-01
2.826475909530629105e-01, 1.239999999999999991e-01
2.832291819693680823e-01, 1.260000000000000009e-01
2.838519422891853106e-01, 1.270000000000000018e-01
2.840610714709692064e-01, 1.280000000000000027e-01
2.843835898634522463e-01, 1.290000000000000036e-01
2.848969547764819699e-01, 1.320000000000000062e-01
2.852830984636464118e-01, 1.330000000000000071e-01
2.853394356638598306e-01, 1.340000000000000080e-01
2.861205951324897745e-01, 1.350000000000000089e-01
2.862955833902393055e-01, 1.360000000000000098e-01
2.866892481981847540e-01, 1.390000000000000124e-01
2.873913711414309846e-01, 1.400000000000000133e-01
2.873913711414309846e-01, 1.400000000000000133e-01
2.878715898760783043e-01, 1.409999999999999865e-01
2.885363696051284621e-01, 1.419999999999999873e-01
2.888776717410507788e-01, 1.459999999999999909e-01
2.891415855877481067e-01, 1.469999999999999918e-01
2.895688094158115344e-01, 1.489999999999999936e-01
2.897426855682153080e-01, 1.509999999999999953e-01
2.905623521552141431e-01, 1.519999999999999962e-01
2.907599199923244782e-01, 1.529999999999999971e-01
2.912261581491650819e-01, 1.549999999999999989e-01
2.918367911165575257e-01, 1.570000000000000007e-01
2.921254998568773575e-01, 1.600000000000000033e-01
2.921254998568773575e-01, 1.600000000000000033e-01
2.935978719389300551e-01, 1.610000000000000042e-01
2.935978719389300551e-01, 1.610000000000000042e-01
2.935978719389300551e-01, 1.610000000000000042e-01
2.941543387013873523e-01, 1.620000000000000051e-01
2.944918038701047069e-01, 1.640000000000000069e-01
2.950403086998654723e-01, 1.650000000000000078e-01
2.954346246558157696e-01, 1.670000000000000095e-01
2.955993555073863632e-01, 1.680000000000000104e-01
2.966985368148751800e-01, 1.690000000000000113e-01
2.966985368148751800e-01, 1.690000000000000113e-01
2.970068898926124801e-01, 1.710000000000000131e-01
2.974342116030419536e-01, 1.759999999999999898e-01
2.976558158051544889e-01, 1.799999999999999933e-01
2.982933218060364600e-01, 1.819999999999999951e-01
2.984878344078339407e-01, 1.829999999999999960e-01
2.990746451246016901e-01, 1.859999999999999987e-01
2.996741301082542219e-01, 1.869999999999999996e-01
2.998745445230255879e-01, 1.880000000000000004e-01
3.003683503763587836e-01, 1.890000000000000013e-01
3.008671156976312488e-01, 1.920000000000000040e-01
3.015807325077075052e-01, 1.930000000000000049e-01
3.016655936569718199e-01, 1.940000000000000058e-01
3.020783629145615268e-01, 1.970000000000000084e-01
3.022805299686168734e-01, 1.980000000000000093e-01
3.031492847623870612e-01, 1.990000000000000102e-01
3.034088489926031196e-01, 2.000000000000000111e-01
3.039435233693530969e-01, 2.010000000000000120e-01
3.039435233693530969e-01, 2.010000000000000120e-01
3.044871483789012845e-01, 2.020000000000000129e-01
3.049116563588555873e-01, 2.049999999999999878e-01
3.056321502681691449e-01, 2.059999999999999887e-01
3.058944871752858896e-01, 2.069999999999999896e-01
3.062900599624668319e-01, 2.089999999999999913e-01
3.068737725891848012e-01, 2.109999999999999931e-01
3.072243967617052096e-01, 2.129999999999999949e-01
3.075297363446855003e-01, 2.159999999999999976e-01
3.083975651522382622e-01, 2.169999999999999984e-01
3.083975651522382622e-01, 2.169999999999999984e-01
3.091993212973388472e-01, 2.179999999999999993e-01
3.091993212973388472e-01, 2.179999999999999993e-01
3.091993212973388472e-01, 2.179999999999999993e-01
3.106042991123472152e-01, 2.190000000000000002e-01
3.106042991123472152e-01, 2.190000000000000002e-01
3.109833595758689784e-01, 2.200000000000000011e-01
3.113375509639392802e-01, 2.210000000000000020e-01
3.124793356401694977e-01, 2.220000000000000029e-01
3.124793356401694977e-01, 2.220000000000000029e-01
3.124793356401694977e-01, 2.220000000000000029e-01
3.132919026343460311e-01, 2.230000000000000038e-01
3.137919171152562803e-01, 2.240000000000000047e-01
3.144785031620091487e-01, 2.250000000000000056e-01
3.144785031620091487e-01, 2.250000000000000056e-01
3.150832867954466154e-01, 2.260000000000000064e-01
3.154316411684525145e-01, 2.280000000000000082e-01
3.156253913293894930e-01, 2.290000000000000091e-01
3.156253913293894930e-01, 2.290000000000000091e-01
3.173285899882777317e-01, 2.300000000000000100e-01
3.173285899882777317e-01, 2.300000000000000100e-01
3.179154153604744071e-01, 2.310000000000000109e-01
3.181835589410306753e-01, 2.320000000000000118e-01
3.181835589410306753e-01, 2.320000000000000118e-01
3.181835589410306753e-01, 2.320000000000000118e-01
3.204151271442061133e-01, 2.330000000000000127e-01
3.204151271442061133e-01, 2.330000000000000127e-01
3.204151271442061133e-01, 2.330000000000000127e-01
3.204151271442061133e-01, 2.330000000000000127e-01
3.204151271442061133e-01, 2.330000000000000127e-01
3.221934868809305241e-01, 2.340000000000000135e-01
3.221934868809305241e-01, 2.340000000000000135e-01
3.228267839939160111e-01, 2.349999999999999867e-01
3.228267839939160111e-01, 2.349999999999999867e-01
3.236365593192856438e-01, 2.359999999999999876e-01
3.236365593192856438e-01, 2.359999999999999876e-01
3.244935449190423649e-01, 2.369999999999999885e-01
3.244935449190423649e-01, 2.369999999999999885e-01
3.254081216826365530e-01, 2.379999999999999893e-01
3.254081216826365530e-01, 2.379999999999999893e-01
3.265729191242304763e-01, 2.389999999999999902e-01
3.265729191242304763e-01, 2.389999999999999902e-01
3.273063462355404463e-01, 2.409999999999999920e-01
3.273063462355404463e-01, 2.409999999999999920e-01
3.280059953084206725e-01, 2.419999999999999929e-01
3.288188980890360824e-01, 2.429999999999999938e-01
3.288188980890360824e-01, 2.429999999999999938e-01
3.288188980890360824e-01, 2.429999999999999938e-01
3.304628352741427744e-01, 2.439999999999999947e-01
3.304628352741427744e-01, 2.439999999999999947e-01
3.304628352741427744e-01, 2.439999999999999947e-01
3.304628352741427744e-01, 2.439999999999999947e-01
3.324394536204257622e-01, 2.449999999999999956e-01
3.324394536204257622e-01, 2.449999999999999956e-01
3.324394536204257622e-01, 2.449999999999999956e-01
3.331455381769594104e-01, 2.459999999999999964e-01
3.334685262746907575e-01, 2.469999999999999973e-01
3.342911318493806405e-01, 2.479999999999999982e-01
3.342911318493806405e-01, 2.479999999999999982e-01
3.342911318493806405e-01, 2.479999999999999982e-01
3.342911318493806405e-01, 2.479999999999999982e-01
3.368414486288988097e-01, 2.489999999999999991e-01
3.368414486288988097e-01, 2.489999999999999991e-01
3.368414486288988097e-01, 2.489999999999999991e-01
3.373047664376038757e-01, 2.500000000000000000e-01
3.373047664376038757e-01, 2.500000000000000000e-01
3.373047664376038757e-01, 2.500000000000000000e-01
3.373047664376038757e-01, 2.500000000000000000e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.410646743133415870e-01, 2.510000000000000009e-01
3.435308350273549305e-01, 2.520000000000000018e-01
3.435308350273549305e-01, 2.520000000000000018e-01
3.435308350273549305e-01, 2.520000000000000018e-01
3.442247516689416198e-01, 2.540000000000000036e-01
3.449564207959814333e-01, 2.550000000000000044e-01
3.449564207959814333e-01, 2.550000000000000044e-01
3.456326875623282890e-01, 2.580000000000000071e-01
3.456326875623282890e-01, 2.580000000000000071e-01
3.456326875623282890e-01, 2.580000000000000071e-01
3.477426895844757393e-01, 2.590000000000000080e-01
3.477426895844757393e-01, 2.590000000000000080e-01
3.478911936441148600e-01, 2.600000000000000089e-01
3.485277352041143972e-01, 2.620000000000000107e-01
3.490739130776439603e-01, 2.630000000000000115e-01
3.495718705300359663e-01, 2.640000000000000124e-01
3.499258181490352837e-01, 2.660000000000000142e-01
3.504445814206184617e-01, 2.700000000000000178e-01
3.508960882398449721e-01, 2.720000000000000195e-01
3.512497705535086445e-01, 2.730000000000000204e-01
3.517112587752248554e-01, 2.740000000000000213e-01
3.527442291163672694e-01, 2.750000000000000222e-01
3.527442291163672694e-01, 2.750000000000000222e-01
3.537627025709723094e-01, 2.760000000000000231e-01
3.537627025709723094e-01, 2.760000000000000231e-01
3.541382857260680361e-01, 2.770000000000000240e-01
3.547832073743341086e-01, 2.780000000000000249e-01
3.553081978595057366e-01, 2.790000000000000258e-01
3.557707713741083411e-01, 2.839999999999999747e-01
3.560241130734264070e-01, 2.849999999999999756e-01
3.571773159689591859e-01, 2.859999999999999765e-01
3.571935773547117443e-01, 2.869999999999999774e-01
3.578401128757748850e-01, 2.889999999999999791e-01
3.582100646215214956e-01, 2.899999999999999800e-01
3.587112546795351298e-01, 2.919999999999999818e-01
3.594899844470269556e-01, 2.939999999999999836e-01
3.598848115124390068e-01, 2.959999999999999853e-01
3.606019518641790378e-01, 2.969999999999999862e-01
3.609196687498781309e-01, 2.989999999999999880e-01
3.614391263458179293e-01, 3.019999999999999907e-01
3.622096333770626342e-01, 3.039999999999999925e-01
3.624110111074994034e-01, 3.049999999999999933e-01
3.628851327885685429e-01, 3.079999999999999960e-01
3.635022966060809657e-01, 3.089999999999999969e-01
3.639767596155257801e-01, 3.119999999999999996e-01
3.642758370699877846e-01, 3.160000000000000031e-01
3.651364581002182752e-01, 3.180000000000000049e-01
3.653298697957244046e-01, 3.190000000000000058e-01
3.660631896156690823e-01, 3.200000000000000067e-01
3.664653410199631423e-01, 3.220000000000000084e-01
3.670440284071064263e-01, 3.230000000000000093e-01
3.675421213513606622e-01, 3.260000000000000120e-01
3.683435354411943585e-01, 3.290000000000000147e-01
3.683435354411943585e-01, 3.290000000000000147e-01
3.689789615656851596e-01, 3.310000000000000164e-01
3.697504734658262349e-01, 3.340000000000000191e-01
3.702499341707385372e-01, 3.350000000000000200e-01
3.707088514468651064e-01, 3.380000000000000226e-01
3.710876626349132734e-01, 3.400000000000000244e-01
3.718775091382858222e-01, 3.430000000000000271e-01
3.721257446623272291e-01, 3.469999999999999751e-01
3.727250338304823329e-01, 3.499999999999999778e-01
3.734500650242110753e-01, 3.519999999999999796e-01
3.737847629460473997e-01, 3.529999999999999805e-01
3.741612528132340354e-01, 3.569999999999999840e-01
3.747898608688047806e-01, 3.619999999999999885e-01
3.755507632407630858e-01, 3.669999999999999929e-01
3.758659994951124572e-01, 3.679999999999999938e-01
3.763057164013415279e-01, 3.689999999999999947e-01
3.768328906926265986e-01, 3.750000000000000000e-01
3.774845595779597884e-01, 3.780000000000000027e-01
3.779695817232454624e-01, 3.810000000000000053e-01
3.784993083886309950e-01, 3.840000000000000080e-01
3.789892734535320606e-01, 3.880000000000000115e-01
3.795010699555353972e-01, 3.910000000000000142e-01
3.801384257237721553e-01, 3.950000000000000178e-01
3.806655809033628324e-01, 3.960000000000000187e-01
3.809782048721453984e-01, 3.990000000000000213e-01
3.815650084295173494e-01, 4.000000000000000222e-01
3.820826990110283150e-01, 4.020000000000000240e-01
3.827604805135195187e-01, 4.030000000000000249e-01
3.833076627550837667e-01, 4.060000000000000275e-01
3.839211142040792613e-01, 4.069999999999999729e-01
3.843802589133289427e-01, 4.109999999999999765e-01
3.847996555013313280e-01, 4.159999999999999809e-01
3.854307789591228661e-01, 4.189999999999999836e-01
3.862590989954582943e-01, 4.209999999999999853e-01
3.863801972249425454e-01, 4.229999999999999871e-01
3.871235485744927707e-01, 4.239999999999999880e-01
3.876744213911044734e-01, 4.259999999999999898e-01
3.881993256821751337e-01, 4.309999999999999942e-01
3.886588450353480328e-01, 4.329999999999999960e-01
3.893113965860310333e-01, 4.349999999999999978e-01
3.898857589353693642e-01, 4.369999999999999996e-01
3.903770344209885335e-01, 4.400000000000000022e-01
3.910357075724248954e-01, 4.410000000000000031e-01
3.914449816503978163e-01, 4.430000000000000049e-01
3.916974781337126399e-01, 4.460000000000000075e-01
3.926303683015055501e-01, 4.470000000000000084e-01
3.932114730318387874e-01, 4.480000000000000093e-01
3.936797629440872415e-01, 4.490000000000000102e-01
3.942218604287729411e-01, 4.510000000000000120e-01
3.947445833867859188e-01, 4.540000000000000147e-01
3.953304198632988098e-01, 4.560000000000000164e-01
3.959288834772696219e-01, 4.610000000000000209e-01
3.966018400128751842e-01, 4.630000000000000226e-01
3.970640632464710884e-01, 4.660000000000000253e-01
3.976624196655421661e-01, 4.680000000000000271e-01
3.981059086101721989e-01, 4.699999999999999734e-01
3.982407970767032901e-01, 4.709999999999999742e-01
4.001531987898718223e-01, 4.719999999999999751e-01
4.001531987898718223e-01, 4.719999999999999751e-01
4.003221620199696185e-01, 4.729999999999999760e-01
4.013828824564757425e-01, 4.739999999999999769e-01
4.013828824564757425e-01, 4.739999999999999769e-01
4.020407182305612559e-01, 4.759999999999999787e-01
4.025317288336073829e-01, 4.789999999999999813e-01
4.032081762909942024e-01, 4.809999999999999831e-01
4.041942548044902273e-01, 4.819999999999999840e-01
4.041942548044902273e-01, 4.819999999999999840e-01
4.051671352998096887e-01, 4.829999999999999849e-01
4.056054172958910020e-01, 4.839999999999999858e-01
4.059572059201782546e-01, 4.859999999999999876e-01
4.067701492157199117e-01, 4.869999999999999885e-01
4.067701492157199117e-01, 4.869999999999999885e-01
4.076665126460199406e-01, 4.879999999999999893e-01
4.080130148709533167e-01, 4.889999999999999902e-01
4.088314216405759538e-01, 4.899999999999999911e-01
4.092032513590371234e-01, 4.919999999999999929e-01
4.097454555331496162e-01, 4.929999999999999938e-01
4.107650356583566476e-01, 4.949999999999999956e-01
4.112071735208758239e-01, 4.959999999999999964e-01
4.113493817187168777e-01, 4.969999999999999973e-01
4.113493817187168777e-01, 4.969999999999999973e-01
4.113493817187168777e-01, 4.969999999999999973e-01
4.147003505289622582e-01, 4.979999999999999982e-01
4.147003505289622582e-01, 4.979999999999999982e-01
4.147003505289622582e-01, 4.979999999999999982e-01
4.151737490940589637e-01, 4.989999999999999991e-01
4.151737490940589637e-01, 4.989999999999999991e-01
4.151737490940589637e-01, 4.989999999999999991e-01
4.151737490940589637e-01, 4.989999999999999991e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
4.196366605753210632e-01, 5.000000000000000000e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.889230813958645339e-01, 5.010000000000000009e-01
7.900963770892689420e-01, 5.060000000000000053e-01
7.910855780014327543e-01, 5.070000000000000062e-01
7.920804685299599468e-01, 5.170000000000000151e-01
7.932393191413401601e-01, 5.260000000000000231e-01
7.942982298208086656e-01, 5.410000000000000364e-01
7.953949382438829652e-01, 5.600000000000000533e-01
7.965714866694380003e-01, 5.839999999999999636e-01
7.976419326881212246e-01, 5.959999999999999742e-01
7.987110924993269245e-01, 6.310000000000000053e-01
7.998660709883690378e-01, 6.610000000000000320e-01
8.009735770098316276e-01, 6.810000000000000497e-01
8.020871006810128545e-01, 7.089999999999999636e-01
8.032345534702727274e-01, 7.229999999999999760e-01
8.043939795551463545e-01, 7.329999999999999849e-01
8.054027602515865247e-01, 7.389999999999999902e-01
8.064285411365854639e-01, 7.429999999999999938e-01
8.080277041059467091e-01, 7.449999999999999956e-01
8.088523883109506318e-01, 7.469999999999999973e-01
8.099772988659426076e-01, 7.479999999999999982e-01
8.111998447282245950e-01, 7.560000000000000053e-01
8.122434771944525567e-01, 7.620000000000000107e-01
8.134824283540302847e-01, 7.750000000000000222e-01
8.145891943274220504e-01, 7.930000000000000382e-01
8.157073025913069708e-01, 8.159999999999999476e-01
8.168507961090830660e-01, 8.479999999999999760e-01
8.179971409128654614e-01, 8.840000000000000080e-01
8.191310518781954597e-01, 9.080000000000000293e-01
8.202885737051617276e-01, 9.350000000000000533e-01
8.214441924938967743e-01, 9.579999999999999627e-01
8.225744408992221590e-01, 9.719999999999999751e-01
8.237059215709037208e-01, 9.839999999999999858e-01
8.246295064405175790e-01, 9.929999999999999938e-01
8.262300403994127240e-01, 9.959999999999999964e-01
8.272177540619153335e-01, 9.989999999999999991e-01


==> figures/data-for-paper/random-coloring1.dat <==
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.843494030866605182e-02, 0.000000000000000000e+00
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
3.897018075626635519e-02, 1.000000000000000021e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.127101339013743153e-02, 2.000000000000000042e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.227286892300464310e-02, 3.000000000000000062e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.287188835287845251e-02, 4.000000000000000083e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.325218970315976297e-02, 5.000000000000000104e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.382813371654561974e-02, 6.000000000000000125e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.416860757532729831e-02, 7.000000000000000146e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.486389025323058583e-02, 8.000000000000000167e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.512948974008472447e-02, 8.999999999999999320e-03
4.530112178860998956e-02, 1.000000000000000021e-02
4.530112178860998956e-02, 1.000000000000000021e-02
4.530112178860998956e-02, 1.000000000000000021e-02
4.530112178860998956e-02, 1.000000000000000021e-02
4.530112178860998956e-02, 1.000000000000000021e-02
4.530112178860998956e-02, 1.000000000000000021e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.556671455882132377e-02, 1.099999999999999936e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.614951980790639452e-02, 1.200000000000000025e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.636451461584047834e-02, 1.299999999999999940e-02
4.657169680977343157e-02, 1.400000000000000029e-02
4.657169680977343157e-02, 1.400000000000000029e-02
4.657169680977343157e-02, 1.400000000000000029e-02
4.662747637970270781e-02, 1.499999999999999944e-02
4.662747637970270781e-02, 1.499999999999999944e-02
4.662747637970270781e-02, 1.499999999999999944e-02
4.662747637970270781e-02, 1.499999999999999944e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.683987784543799243e-02, 1.600000000000000033e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.807336710745471059e-02, 1.700000000000000122e-02
4.823841855657564487e-02, 1.799999999999999864e-02
4.823841855657564487e-02, 1.799999999999999864e-02
4.823841855657564487e-02, 1.799999999999999864e-02
4.823841855657564487e-02, 1.799999999999999864e-02
4.823841855657564487e-02, 1.799999999999999864e-02
4.844740507310660999e-02, 1.899999999999999953e-02
4.844740507310660999e-02, 1.899999999999999953e-02
4.844740507310660999e-02, 1.899999999999999953e-02
4.853762698425344996e-02, 2.000000000000000042e-02
4.853762698425344996e-02, 2.000000000000000042e-02
4.858822563016496759e-02, 2.100000000000000130e-02
4.858822563016496759e-02, 2.100000000000000130e-02
4.858822563016496759e-02, 2.100000000000000130e-02
4.872659803035823967e-02, 2.199999999999999872e-02
4.872659803035823967e-02, 2.199999999999999872e-02
4.878689103192956206e-02, 2.299999999999999961e-02
4.878689103192956206e-02, 2.299999999999999961e-02
4.878689103192956206e-02, 2.299999999999999961e-02
4.900487941617832216e-02, 2.400000000000000050e-02
4.900487941617832216e-02, 2.400000000000000050e-02
4.900487941617832216e-02, 2.400000000000000050e-02
4.900487941617832216e-02, 2.400000000000000050e-02
4.904710351710021149e-02, 2.500000000000000139e-02
4.904710351710021149e-02, 2.500000000000000139e-02
4.904710351710021149e-02, 2.500000000000000139e-02
4.927342269091667531e-02, 2.599999999999999881e-02
4.927342269091667531e-02, 2.599999999999999881e-02
4.927342269091667531e-02, 2.599999999999999881e-02
4.927342269091667531e-02, 2.599999999999999881e-02
4.936081781002590180e-02, 2.699999999999999969e-02
4.936081781002590180e-02, 2.699999999999999969e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
4.945018287284011493e-02, 2.800000000000000058e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.016458022058606359e-02, 2.900000000000000147e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.054122495776194879e-02, 2.999999999999999889e-02
5.091221534471909727e-02, 3.099999999999999978e-02
5.091221534471909727e-02, 3.099999999999999978e-02
5.091221534471909727e-02, 3.099999999999999978e-02
5.091221534471909727e-02, 3.099999999999999978e-02
5.091221534471909727e-02, 3.099999999999999978e-02
5.100736755620255414e-02, 3.200000000000000067e-02
5.100736755620255414e-02, 3.200000000000000067e-02
5.105381590300977351e-02, 3.300000000000000155e-02
5.107578012528129346e-02, 3.500000000000000333e-02
5.113825650365911440e-02, 3.599999999999999728e-02
5.113825650365911440e-02, 3.599999999999999728e-02
5.126036116042476803e-02, 3.699999999999999817e-02
5.126036116042476803e-02, 3.699999999999999817e-02
5.129469109825523371e-02, 3.899999999999999994e-02
5.129469109825523371e-02, 3.899999999999999994e-02
5.144504073329373567e-02, 4.000000000000000083e-02
5.144504073329373567e-02, 4.000000000000000083e-02
5.148827536245900033e-02, 4.100000000000000172e-02
5.148827536245900033e-02, 4.100000000000000172e-02
5.148827536245900033e-02, 4.100000000000000172e-02
5.148827536245900033e-02, 4.100000000000000172e-02
5.148827536245900033e-02, 4.100000000000000172e-02
5.180569188697239924e-02, 4.200000000000000261e-02
5.180569188697239924e-02, 4.200000000000000261e-02
5.180569188697239924e-02, 4.200000000000000261e-02
5.180569188697239924e-02, 4.200000000000000261e-02
5.186231607508456909e-02, 4.499999999999999833e-02
5.186231607508456909e-02, 4.499999999999999833e-02
5.186231607508456909e-02, 4.499999999999999833e-02
5.207050695063482337e-02, 4.599999999999999922e-02
5.207050695063482337e-02, 4.599999999999999922e-02
5.207050695063482337e-02, 4.599999999999999922e-02
5.207050695063482337e-02, 4.599999999999999922e-02
5.223258826972004831e-02, 4.700000000000000011e-02
5.223258826972004831e-02, 4.700000000000000011e-02
5.223258826972004831e-02, 4.700000000000000011e-02
5.230726662284223422e-02, 4.800000000000000100e-02
5.230726662284223422e-02, 4.800000000000000100e-02
5.230726662284223422e-02, 4.800000000000000100e-02
5.247276272355571453e-02, 4.900000000000000189e-02
5.247276272355571453e-02, 4.900000000000000189e-02
5.252848387792040386e-02, 5.000000000000000278e-02
5.252848387792040386e-02, 5.000000000000000278e-02
5.252848387792040386e-02, 5.000000000000000278e-02
5.252848387792040386e-02, 5.000000000000000278e-02
5.252848387792040386e-02, 5.000000000000000278e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.284356160980401701e-02, 5.099999999999999672e-02
5.313386420267351279e-02, 5.199999999999999761e-02
5.313386420267351279e-02, 5.199999999999999761e-02
5.313386420267351279e-02, 5.199999999999999761e-02
5.314478900387736848e-02, 5.299999999999999850e-02
5.314478900387736848e-02, 5.299999999999999850e-02
5.314478900387736848e-02, 5.299999999999999850e-02
5.342420446999619765e-02, 5.399999999999999939e-02
5.342420446999619765e-02, 5.399999999999999939e-02
5.342420446999619765e-02, 5.399999999999999939e-02
5.342420446999619765e-02, 5.399999999999999939e-02
5.342420446999619765e-02, 5.399999999999999939e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.358941771378889635e-02, 5.500000000000000028e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.403798936012622206e-02, 5.600000000000000117e-02
5.412525940878323838e-02, 5.700000000000000205e-02
5.412525940878323838e-02, 5.700000000000000205e-02
5.412525940878323838e-02, 5.700000000000000205e-02
5.424995365797664892e-02, 5.800000000000000294e-02
5.424995365797664892e-02, 5.800000000000000294e-02
5.431780286540595359e-02, 5.999999999999999778e-02
5.435894915196017724e-02, 6.199999999999999956e-02
5.437933170886141004e-02, 6.300000000000000044e-02
5.448836476049650351e-02, 6.400000000000000133e-02
5.448836476049650351e-02, 6.400000000000000133e-02
5.448836476049650351e-02, 6.400000000000000133e-02
5.448836476049650351e-02, 6.400000000000000133e-02
5.448836476049650351e-02, 6.400000000000000133e-02
5.482023905578631284e-02, 6.500000000000000222e-02
5.482023905578631284e-02, 6.500000000000000222e-02
5.482023905578631284e-02, 6.500000000000000222e-02
5.482023905578631284e-02, 6.500000000000000222e-02
5.486855688270444315e-02, 6.600000000000000311e-02
5.486855688270444315e-02, 6.600000000000000311e-02
5.486855688270444315e-02, 6.600000000000000311e-02
5.503942269465770393e-02, 6.700000000000000400e-02
5.503942269465770393e-02, 6.700000000000000400e-02
5.511949533194594741e-02, 6.800000000000000488e-02
5.511949533194594741e-02, 6.800000000000000488e-02
5.516911182225893440e-02, 6.900000000000000577e-02
5.525462187745992793e-02, 7.000000000000000666e-02
5.526663520594369411e-02, 7.099999999999999367e-02
5.527641024188378188e-02, 7.199999999999999456e-02
5.537192029655327308e-02, 7.299999999999999545e-02
5.538929330605532608e-02, 7.399999999999999634e-02
5.547757095648062770e-02, 7.499999999999999722e-02
5.550200280499206079e-02, 7.599999999999999811e-02
5.554315944331361665e-02, 7.799999999999999989e-02
5.558297925601479034e-02, 7.900000000000000078e-02
5.563615613530336484e-02, 8.000000000000000167e-02
5.566441750164437957e-02, 8.300000000000000433e-02
5.571816314544394966e-02, 8.500000000000000611e-02
5.571816314544394966e-02, 8.500000000000000611e-02
5.583774500634328813e-02, 8.599999999999999312e-02
5.583774500634328813e-02, 8.599999999999999312e-02
5.583774500634328813e-02, 8.599999999999999312e-02
5.600318697659596723e-02, 8.699999999999999400e-02
5.600318697659596723e-02, 8.699999999999999400e-02
5.603451766635070275e-02, 8.799999999999999489e-02
5.603451766635070275e-02, 8.799999999999999489e-02
5.603451766635070275e-02, 8.799999999999999489e-02
5.633768895637899371e-02, 8.899999999999999578e-02
5.633768895637899371e-02, 8.899999999999999578e-02
5.633768895637899371e-02, 8.899999999999999578e-02
5.633768895637899371e-02, 8.899999999999999578e-02
5.635472779137803978e-02, 8.999999999999999667e-02
5.642262391290923246e-02, 9.199999999999999845e-02
5.644492937170577512e-02, 9.299999999999999933e-02
5.652299084955084846e-02, 9.400000000000000022e-02
5.658011876154390302e-02, 9.500000000000000111e-02
5.658011876154390302e-02, 9.500000000000000111e-02
5.658011876154390302e-02, 9.500000000000000111e-02
5.658011876154390302e-02, 9.500000000000000111e-02
5.686140574806979042e-02, 9.600000000000000200e-02
5.686140574806979042e-02, 9.600000000000000200e-02
5.686140574806979042e-02, 9.600000000000000200e-02
5.686373363756750537e-02, 9.700000000000000289e-02
5.694682123875955543e-02, 9.800000000000000377e-02
5.700065367408913702e-02, 9.900000000000000466e-02
5.700375560643553691e-02, 1.000000000000000056e-01
5.707389615530081284e-02, 1.010000000000000064e-01
5.711505521431147619e-02, 1.019999999999999934e-01
5.711505521431147619e-02, 1.019999999999999934e-01
5.724215089330247919e-02, 1.029999999999999943e-01
5.728690238899992321e-02, 1.039999999999999952e-01
5.728690238899992321e-02, 1.039999999999999952e-01
5.728690238899992321e-02, 1.039999999999999952e-01
5.747917792544951499e-02, 1.049999999999999961e-01
5.747917792544951499e-02, 1.049999999999999961e-01
5.750253207536364791e-02, 1.069999999999999979e-01
5.752725617146115661e-02, 1.100000000000000006e-01
5.760477834069968606e-02, 1.110000000000000014e-01
5.765348171286105439e-02, 1.130000000000000032e-01
5.769108461157624462e-02, 1.140000000000000041e-01
5.775606592730472139e-02, 1.160000000000000059e-01
5.775606592730472139e-02, 1.160000000000000059e-01
5.790179633420407951e-02, 1.170000000000000068e-01
5.790179633420407951e-02, 1.170000000000000068e-01
5.794604815218882404e-02, 1.179999999999999938e-01
5.794604815218882404e-02, 1.179999999999999938e-01
5.803690995156736421e-02, 1.189999999999999947e-01
5.803690995156736421e-02, 1.189999999999999947e-01
5.812029249213467724e-02, 1.199999999999999956e-01
5.815562347509513341e-02, 1.209999999999999964e-01
5.824116680791718847e-02, 1.219999999999999973e-01
5.826905041351691794e-02, 1.229999999999999982e-01
5.833420224553808459e-02, 1.250000000000000000e-01
5.836423657820648259e-02, 1.260000000000000009e-01
5.838544211117798616e-02, 1.270000000000000018e-01
5.846843186134773052e-02, 1.280000000000000027e-01
5.851569671024883790e-02, 1.300000000000000044e-01
5.856248582237701811e-02, 1.330000000000000071e-01
5.860184854108152486e-02, 1.350000000000000089e-01
5.861906122121874479e-02, 1.360000000000000098e-01
5.871237896953357405e-02, 1.370000000000000107e-01
5.875931055591246399e-02, 1.400000000000000133e-01
5.882867390630011628e-02, 1.409999999999999865e-01
5.886553090720584441e-02, 1.419999999999999873e-01
5.889834393253005201e-02, 1.429999999999999882e-01
5.897385315934019351e-02, 1.439999999999999891e-01
5.899487763171023386e-02, 1.449999999999999900e-01
5.906295412171566617e-02, 1.459999999999999909e-01
5.909809324936424885e-02, 1.479999999999999927e-01
5.916455387186932147e-02, 1.489999999999999936e-01
5.916455387186932147e-02, 1.489999999999999936e-01
5.924866068265667585e-02, 1.499999999999999944e-01
5.929215684901988775e-02, 1.519999999999999962e-01
5.929215684901988775e-02, 1.519999999999999962e-01
5.944341212124710366e-02, 1.529999999999999971e-01
5.944341212124710366e-02, 1.529999999999999971e-01
5.944705873994057116e-02, 1.539999999999999980e-01
5.956661317072056011e-02, 1.549999999999999989e-01
5.959512903257156713e-02, 1.559999999999999998e-01
5.963637340371061302e-02, 1.580000000000000016e-01
5.967102083079864339e-02, 1.600000000000000033e-01
5.972981845142413815e-02, 1.620000000000000051e-01
5.979326362181862364e-02, 1.640000000000000069e-01
5.979326362181862364e-02, 1.640000000000000069e-01
5.989727354954296756e-02, 1.650000000000000078e-01
5.994757582891031833e-02, 1.660000000000000087e-01
5.999115397115419718e-02, 1.670000000000000095e-01
5.999115397115419718e-02, 1.670000000000000095e-01
6.008894355932647979e-02, 1.680000000000000104e-01
6.012290259673659654e-02, 1.710000000000000131e-01
6.016042220154951825e-02, 1.719999999999999862e-01
6.029470968788549351e-02, 1.729999999999999871e-01
6.029470968788549351e-02, 1.729999999999999871e-01
6.033121607790738194e-02, 1.739999999999999880e-01
6.037039757386028493e-02, 1.749999999999999889e-01
6.044698306152870154e-02, 1.769999999999999907e-01
6.051240046314425997e-02, 1.779999999999999916e-01
6.052939879321854455e-02, 1.809999999999999942e-01
6.055383700759985749e-02, 1.819999999999999951e-01
6.066573364146209124e-02, 1.829999999999999960e-01
6.068734201341405288e-02, 1.839999999999999969e-01
6.070528617941085142e-02, 1.849999999999999978e-01
6.070528617941085142e-02, 1.849999999999999978e-01
6.094345138486508690e-02, 1.859999999999999987e-01
6.094345138486508690e-02, 1.859999999999999987e-01
6.094345138486508690e-02, 1.859999999999999987e-01
6.094345138486508690e-02, 1.859999999999999987e-01
6.104216666666462121e-02, 1.869999999999999996e-01
6.110456676251000557e-02, 1.880000000000000004e-01
6.114397054394767744e-02, 1.890000000000000013e-01
6.117208568692814041e-02, 1.900000000000000022e-01
6.126547732198452806e-02, 1.910000000000000031e-01
6.126547732198452806e-02, 1.910000000000000031e-01
6.133701512157211516e-02, 1.940000000000000058e-01
6.139059946404441803e-02, 1.970000000000000084e-01
6.145679888195931806e-02, 1.980000000000000093e-01
6.149940438040784468e-02, 2.000000000000000111e-01
6.154705083266927973e-02, 2.030000000000000138e-01
6.162016621673917227e-02, 2.039999999999999869e-01
6.162964245703187599e-02, 2.049999999999999878e-01
6.167916865388654163e-02, 2.079999999999999905e-01
6.179833825080159604e-02, 2.089999999999999913e-01
6.179833825080159604e-02, 2.089999999999999913e-01
6.183482151048660252e-02, 2.109999999999999931e-01
6.188811527437152599e-02, 2.129999999999999949e-01
6.195163089142432383e-02, 2.149999999999999967e-01
6.200991045039675603e-02, 2.169999999999999984e-01
6.207100131346467847e-02, 2.190000000000000002e-01
6.207100131346467847e-02, 2.190000000000000002e-01
6.218341774893609147e-02, 2.200000000000000011e-01
6.218341774893609147e-02, 2.200000000000000011e-01
6.225674922398088951e-02, 2.220000000000000029e-01
6.230566725785853521e-02, 2.240000000000000047e-01
6.237861212222087226e-02, 2.260000000000000064e-01
6.240751995717318951e-02, 2.270000000000000073e-01
6.244943482863497819e-02, 2.300000000000000100e-01
6.252074862622350460e-02, 2.310000000000000109e-01
6.257584352870464162e-02, 2.320000000000000118e-01
6.261079590731929989e-02, 2.340000000000000135e-01
6.271363426337359104e-02, 2.349999999999999867e-01
6.271759059313793128e-02, 2.359999999999999876e-01
6.275518821216242993e-02, 2.379999999999999893e-01
6.281515666524184471e-02, 2.389999999999999902e-01
6.285766507198506381e-02, 2.399999999999999911e-01
6.293677183030321753e-02, 2.419999999999999929e-01
6.296568134346824941e-02, 2.429999999999999938e-01
6.304753612107673322e-02, 2.439999999999999947e-01
6.304753612107673322e-02, 2.439999999999999947e-01
6.320909884738386275e-02, 2.449999999999999956e-01
6.320909884738386275e-02, 2.449999999999999956e-01
6.323368185705016686e-02, 2.469999999999999973e-01
6.330603181224855880e-02, 2.489999999999999991e-01
6.333879954750644414e-02, 2.500000000000000000e-01
6.337123401104249876e-02, 2.520000000000000018e-01
6.343226028428357310e-02, 2.530000000000000027e-01
6.353833241520281949e-02, 2.540000000000000036e-01
6.356263673056318508e-02, 2.550000000000000044e-01
6.362174429880929072e-02, 2.560000000000000053e-01
6.367487021982871920e-02, 2.590000000000000080e-01
6.372040947924412224e-02, 2.610000000000000098e-01
6.372040947924412224e-02, 2.610000000000000098e-01
6.387232758874018812e-02, 2.620000000000000107e-01
6.387232758874018812e-02, 2.620000000000000107e-01
6.393452926383993984e-02, 2.650000000000000133e-01
6.397757268039334921e-02, 2.670000000000000151e-01
6.401972112006874827e-02, 2.710000000000000187e-01
6.413467141530392046e-02, 2.720000000000000195e-01
6.414206353290495544e-02, 2.730000000000000204e-01
6.419171601023090923e-02, 2.740000000000000213e-01
6.426189976954095606e-02, 2.770000000000000240e-01
6.430663052376615896e-02, 2.790000000000000258e-01
6.435402070186550805e-02, 2.839999999999999747e-01
6.439458499167836913e-02, 2.849999999999999756e-01
6.445515391815337392e-02, 2.869999999999999774e-01
6.451501230803058373e-02, 2.919999999999999818e-01
6.457175597860456695e-02, 2.969999999999999862e-01
6.462638145159087244e-02, 2.989999999999999880e-01
6.467105062557809703e-02, 2.999999999999999889e-01
6.471896579202426891e-02, 3.009999999999999898e-01
6.471896579202426891e-02, 3.009999999999999898e-01
6.486974294944249098e-02, 3.019999999999999907e-01
6.487221507500053053e-02, 3.029999999999999916e-01
6.495434375309781794e-02, 3.039999999999999925e-01
6.497969797316506535e-02, 3.049999999999999933e-01
6.504075853427204734e-02, 3.059999999999999942e-01
6.511411909647964180e-02, 3.079999999999999960e-01
6.515827193696432929e-02, 3.099999999999999978e-01
6.516166209696334921e-02, 3.109999999999999987e-01
6.525987179956821427e-02, 3.119999999999999996e-01
6.532819044903635797e-02, 3.140000000000000013e-01
6.536128090615463127e-02, 3.170000000000000040e-01
6.544168309606934741e-02, 3.180000000000000049e-01
6.550226215035334643e-02, 3.190000000000000058e-01
6.554933411539533294e-02, 3.200000000000000067e-01
6.559274723077108959e-02, 3.220000000000000084e-01
6.566079208918622345e-02, 3.250000000000000111e-01
6.569584019216707926e-02, 3.270000000000000129e-01
6.574291507938584411e-02, 3.300000000000000155e-01
6.581503767018868911e-02, 3.320000000000000173e-01
6.585158072573636667e-02, 3.330000000000000182e-01
6.597023654871551901e-02, 3.340000000000000191e-01
6.597023654871551901e-02, 3.340000000000000191e-01
6.601800080138223170e-02, 3.350000000000000200e-01
6.609381039207058717e-02, 3.370000000000000218e-01
6.612384469173368529e-02, 3.380000000000000226e-01
6.619198036054897705e-02, 3.400000000000000244e-01
6.622926710907318937e-02, 3.430000000000000271e-01
6.630380588125829588e-02, 3.439999999999999725e-01
6.637430259204543659e-02, 3.449999999999999734e-01
6.640492522022865829e-02, 3.469999999999999751e-01
6.647623928344367772e-02, 3.479999999999999760e-01
6.649882899372447365e-02, 3.499999999999999778e-01
6.657675783785949042e-02, 3.509999999999999787e-01
6.663588462543892921e-02, 3.519999999999999796e-01
6.672431240476875414e-02, 3.529999999999999805e-01
6.674849956360785763e-02, 3.539999999999999813e-01
6.679294326467828669e-02, 3.559999999999999831e-01
6.684003126735377220e-02, 3.579999999999999849e-01
6.693185941058860111e-02, 3.609999999999999876e-01
6.696908303743341617e-02, 3.639999999999999902e-01
6.698392100397848603e-02, 3.649999999999999911e-01
6.706428649111143003e-02, 3.659999999999999920e-01
6.712352998624580847e-02, 3.669999999999999929e-01
6.722547216412629034e-02, 3.699999999999999956e-01
6.722547216412629034e-02, 3.699999999999999956e-01
6.729233464660129560e-02, 3.709999999999999964e-01
6.736390011072251882e-02, 3.729999999999999982e-01
6.742200585517083011e-02, 3.750000000000000000e-01
6.747602960665018135e-02, 3.770000000000000018e-01
6.752753148998981436e-02, 3.790000000000000036e-01
6.761006152803837599e-02, 3.810000000000000053e-01
6.761853130964931569e-02, 3.820000000000000062e-01
6.767196552057372361e-02, 3.840000000000000080e-01
6.774083122595535300e-02, 3.870000000000000107e-01
6.779160146940139964e-02, 3.910000000000000142e-01
6.784739553227207842e-02, 3.960000000000000187e-01
6.790983989309697100e-02, 3.990000000000000213e-01
6.797354451801301822e-02, 4.020000000000000240e-01
6.799796212182404598e-02, 4.040000000000000258e-01
6.809155281012282956e-02, 4.069999999999999729e-01
6.814054359817550699e-02, 4.079999999999999738e-01
6.817013522973049133e-02, 4.099999999999999756e-01
6.826223916151495652e-02, 4.129999999999999782e-01
6.829432779776530016e-02, 4.169999999999999818e-01
6.839130329644683981e-02, 4.179999999999999827e-01
6.839368014109678540e-02, 4.189999999999999836e-01
6.849090081967885990e-02, 4.219999999999999862e-01
6.851672794024721291e-02, 4.249999999999999889e-01
6.857997564525292189e-02, 4.259999999999999898e-01
6.863991529683413639e-02, 4.269999999999999907e-01
6.871713374624557891e-02, 4.309999999999999942e-01
6.871713374624557891e-02, 4.309999999999999942e-01
6.886964220924345070e-02, 4.319999999999999951e-01
6.886964220924345070e-02, 4.319999999999999951e-01
6.892538456679681014e-02, 4.369999999999999996e-01
6.897018916746393280e-02, 4.390000000000000013e-01
6.902488679677760974e-02, 4.400000000000000022e-01
6.911152076780556486e-02, 4.410000000000000031e-01
6.918512857993937282e-02, 4.430000000000000049e-01
6.919758824456243018e-02, 4.440000000000000058e-01
6.928406640799072980e-02, 4.450000000000000067e-01
6.932864102293749553e-02, 4.490000000000000102e-01
6.937273701545544624e-02, 4.510000000000000120e-01
6.937273701545544624e-02, 4.510000000000000120e-01
6.951766783285952267e-02, 4.520000000000000129e-01
6.955845245242499308e-02, 4.540000000000000147e-01
6.963710101305256583e-02, 4.560000000000000164e-01
6.966269536316954669e-02, 4.570000000000000173e-01
6.971390690647255584e-02, 4.580000000000000182e-01
6.978970356950973952e-02, 4.590000000000000191e-01
6.984049244883282215e-02, 4.640000000000000235e-01
6.990226201146962359e-02, 4.660000000000000253e-01
6.996412871635913910e-02, 4.709999999999999742e-01
7.002061817919583153e-02, 4.749999999999999778e-01
7.006755339393687387e-02, 4.769999999999999796e-01
7.014893416817605254e-02, 4.789999999999999813e-01
7.018913846323450445e-02, 4.839999999999999858e-01
7.025847785449758354e-02, 4.859999999999999876e-01
7.030370207281001760e-02, 4.869999999999999885e-01
7.036530581000993712e-02, 4.889999999999999902e-01
7.040814484115537342e-02, 4.939999999999999947e-01
7.048991011680866281e-02, 4.949999999999999956e-01
7.056872896877290635e-02, 4.959999999999999964e-01
7.059740205455632134e-02, 4.989999999999999991e-01
7.062175016164039254e-02, 5.010000000000000009e-01
7.076133322846409057e-02, 5.020000000000000018e-01
7.077759108941730770e-02, 5.030000000000000027e-01
7.084099248645457647e-02, 5.060000000000000053e-01
7.089941342167653537e-02, 5.100000000000000089e-01
7.093038710666867142e-02, 5.130000000000000115e-01
7.099838052422466350e-02, 5.170000000000000151e-01
7.106873273973250693e-02, 5.200000000000000178e-01
7.113352177904594398e-02, 5.240000000000000213e-01
7.118794653874430112e-02, 5.280000000000000249e-01
7.124231708382942896e-02, 5.330000000000000293e-01
7.130832102529033323e-02, 5.350000000000000311e-01
7.136557801726586825e-02, 5.380000000000000338e-01
7.140591892819823927e-02, 5.400000000000000355e-01
7.147485887102689173e-02, 5.420000000000000373e-01
7.157581884480186674e-02, 5.430000000000000382e-01
7.160380494879443891e-02, 5.460000000000000409e-01
7.165471414984238285e-02, 5.480000000000000426e-01
7.171692942686402894e-02, 5.500000000000000444e-01
7.178310572791540833e-02, 5.530000000000000471e-01
7.179532176972293345e-02, 5.550000000000000488e-01
7.191355970278495713e-02, 5.560000000000000497e-01
7.195826634167457048e-02, 5.600000000000000533e-01
7.201934745491313239e-02, 5.629999999999999449e-01
7.207458757299531338e-02, 5.649999999999999467e-01
7.212784840066333025e-02, 5.699999999999999512e-01
7.219093898718767499e-02, 5.709999999999999520e-01
7.225812615698960772e-02, 5.719999999999999529e-01
7.225812615698960772e-02, 5.719999999999999529e-01
7.237691314783144259e-02, 5.739999999999999547e-01
7.246596663803725469e-02, 5.769999999999999574e-01
7.248943307786478996e-02, 5.779999999999999583e-01
7.257693086703126406e-02, 5.799999999999999600e-01
7.263286706153306016e-02, 5.809999999999999609e-01
7.270063964954884272e-02, 5.829999999999999627e-01
7.272432033827497255e-02, 5.859999999999999654e-01
7.280211013579285240e-02, 5.869999999999999662e-01
7.286475735005004672e-02, 5.909999999999999698e-01
7.291995147125537868e-02, 5.939999999999999725e-01
7.297103091702569766e-02, 5.969999999999999751e-01
7.301618870085187230e-02, 5.999999999999999778e-01
7.309748282609498937e-02, 6.019999999999999796e-01
7.320102980536595527e-02, 6.029999999999999805e-01
7.320836334375856180e-02, 6.039999999999999813e-01
7.327260756785673734e-02, 6.079999999999999849e-01
7.335293311677684724e-02, 6.089999999999999858e-01
7.338585294331995135e-02, 6.099999999999999867e-01
7.348219608854406060e-02, 6.119999999999999885e-01
7.352494163345664469e-02, 6.149999999999999911e-01
7.358564423844132785e-02, 6.189999999999999947e-01
7.365444194855749749e-02, 6.209999999999999964e-01
7.365444194855749749e-02, 6.209999999999999964e-01
7.378034220189365333e-02, 6.219999999999999973e-01
7.381659311619166719e-02, 6.229999999999999982e-01
7.387050308813118693e-02, 6.260000000000000009e-01
7.394705501065661213e-02, 6.270000000000000018e-01
7.402006654968963650e-02, 6.330000000000000071e-01
7.409134117261199914e-02, 6.380000000000000115e-01
7.414158102419017571e-02, 6.400000000000000133e-01
7.421248158318265176e-02, 6.430000000000000160e-01
7.424068687310203529e-02, 6.450000000000000178e-01
7.431944522017183696e-02, 6.480000000000000204e-01
7.440888918693862319e-02, 6.510000000000000231e-01
7.443413896590848899e-02, 6.530000000000000249e-01
7.452305445595563960e-02, 6.540000000000000258e-01
7.458252490717835748e-02, 6.550000000000000266e-01
7.462273889269382954e-02, 6.560000000000000275e-01
7.468481812404820230e-02, 6.590000000000000302e-01
7.475166487763756917e-02, 6.600000000000000311e-01
7.481401339448197352e-02, 6.620000000000000329e-01
7.484448717557830311e-02, 6.640000000000000346e-01
7.495192900763462951e-02, 6.660000000000000364e-01
7.496614764995004898e-02, 6.690000000000000391e-01
7.505715584033265109e-02, 6.720000000000000417e-01
7.511934649915380513e-02, 6.760000000000000453e-01
7.519293387182017507e-02, 6.790000000000000480e-01
7.522770708774817461e-02, 6.840000000000000524e-01
7.530640986631167988e-02, 6.879999999999999449e-01
7.535617477068143333e-02, 6.929999999999999494e-01
7.541042542141247751e-02, 6.959999999999999520e-01
7.556468224397480671e-02, 6.969999999999999529e-01
7.556468224397480671e-02, 6.969999999999999529e-01
7.564764314420827085e-02, 6.979999999999999538e-01
7.567209301257452059e-02, 6.999999999999999556e-01
7.574272260472288132e-02, 7.049999999999999600e-01
7.580990766681516835e-02, 7.079999999999999627e-01
7.587528677237118102e-02, 7.099999999999999645e-01
7.589970142696073063e-02, 7.109999999999999654e-01
7.597761274839037737e-02, 7.119999999999999662e-01
7.607570381490935674e-02, 7.129999999999999671e-01
7.613974366037386254e-02, 7.159999999999999698e-01
7.620110267114685310e-02, 7.199999999999999734e-01
7.626155294654703154e-02, 7.229999999999999760e-01
7.631713375286407197e-02, 7.239999999999999769e-01
7.637079427223565642e-02, 7.259999999999999787e-01
7.645343168145964097e-02, 7.289999999999999813e-01
7.649485324314977963e-02, 7.309999999999999831e-01
7.657450095040309324e-02, 7.329999999999999849e-01
7.662571567014321572e-02, 7.369999999999999885e-01
7.669147831937711546e-02, 7.389999999999999902e-01
7.677845214680020791e-02, 7.409999999999999920e-01
7.681029878487043161e-02, 7.419999999999999929e-01
7.687458267699830150e-02, 7.469999999999999973e-01
7.694975446735116686e-02, 7.500000000000000000e-01
7.701928529699279824e-02, 7.520000000000000018e-01
7.707031168679544242e-02, 7.560000000000000053e-01
7.712185586956823991e-02, 7.600000000000000089e-01
7.720087420840633652e-02, 7.650000000000000133e-01
7.727612456903752702e-02, 7.680000000000000160e-01
7.732948914268750196e-02, 7.690000000000000169e-01
7.739978928694900284e-02, 7.730000000000000204e-01
7.746619992647843511e-02, 7.770000000000000240e-01
7.754486149509959292e-02, 7.780000000000000249e-01
7.758305964646286523e-02, 7.790000000000000258e-01
7.765868189333241522e-02, 7.830000000000000293e-01
7.771748042232824727e-02, 7.850000000000000311e-01
7.779294966003305611e-02, 7.890000000000000346e-01
7.784590123992640720e-02, 7.910000000000000364e-01
7.792122383599775493e-02, 7.950000000000000400e-01
7.796823623793980307e-02, 7.970000000000000417e-01
7.803664180750366497e-02, 7.990000000000000435e-01
7.809840639484018354e-02, 8.000000000000000444e-01
7.817729167846347582e-02, 8.050000000000000488e-01
7.822280675077242229e-02, 8.090000000000000524e-01
7.830774521875444316e-02, 8.120000000000000551e-01
7.836001280129996360e-02, 8.159999999999999476e-01
7.838004776660116579e-02, 8.169999999999999485e-01
7.848179116550230150e-02, 8.179999999999999494e-01
7.855317326396331346e-02, 8.229999999999999538e-01
7.860656777837819742e-02, 8.259999999999999565e-01
7.868616201824031597e-02, 8.279999999999999583e-01
7.873391914798877345e-02, 8.309999999999999609e-01
7.882330896345186855e-02, 8.329999999999999627e-01
7.885267220417362111e-02, 8.339999999999999636e-01
7.894237705380552361e-02, 8.369999999999999662e-01
7.901528961488933633e-02, 8.379999999999999671e-01
7.908314597937314561e-02, 8.439999999999999725e-01
7.915702729981648200e-02, 8.449999999999999734e-01
7.919552312673401595e-02, 8.469999999999999751e-01
7.928521706782379330e-02, 8.479999999999999760e-01
7.931890244504877230e-02, 8.499999999999999778e-01
7.937947621436673706e-02, 8.509999999999999787e-01
7.943201860333062858e-02, 8.519999999999999796e-01
7.954415634259649759e-02, 8.539999999999999813e-01
7.960367509762396321e-02, 8.559999999999999831e-01
7.966416731552160291e-02, 8.609999999999999876e-01
7.971477408375489404e-02, 8.629999999999999893e-01
7.977557044879568515e-02, 8.659999999999999920e-01
7.977557044879568515e-02, 8.659999999999999920e-01
8.005518741746409095e-02, 8.669999999999999929e-01
8.005518741746409095e-02, 8.669999999999999929e-01
8.005518741746409095e-02, 8.669999999999999929e-01
8.008738076995232380e-02, 8.699999999999999956e-01
8.023803648358492080e-02, 8.709999999999999964e-01
8.024059598290200768e-02, 8.719999999999999973e-01
8.029856752044481349e-02, 8.729999999999999982e-01
8.038750415997482357e-02, 8.739999999999999991e-01
8.046900706211784771e-02, 8.760000000000000009e-01
8.052611700648747151e-02, 8.770000000000000018e-01
8.059425205004522308e-02, 8.810000000000000053e-01
8.066280013060964094e-02, 8.820000000000000062e-01
8.072616752585830280e-02, 8.850000000000000089e-01
8.077286834332257637e-02, 8.860000000000000098e-01
8.084832753292232888e-02, 8.890000000000000124e-01
8.092950909056755016e-02, 8.930000000000000160e-01
8.102915233217795887e-02, 8.960000000000000187e-01
8.104068628994876011e-02, 8.970000000000000195e-01
8.116780497632442026e-02, 8.980000000000000204e-01
8.119482481228924853e-02, 8.990000000000000213e-01
8.128067947253772574e-02, 9.010000000000000231e-01
8.133763105189699416e-02, 9.040000000000000258e-01
8.142056692693333542e-02, 9.080000000000000293e-01
8.145751579321552915e-02, 9.100000000000000311e-01
8.150504609265465938e-02, 9.110000000000000320e-01
8.158622440321774971e-02, 9.120000000000000329e-01
8.168290336085218262e-02, 9.140000000000000346e-01
8.173085136452153121e-02, 9.150000000000000355e-01
8.180466074821909905e-02, 9.200000000000000400e-01
8.184656878844512318e-02, 9.230000000000000426e-01
8.191760517835852684e-02, 9.250000000000000444e-01
8.206558900281425706e-02, 9.260000000000000453e-01
8.207139300005464322e-02, 9.270000000000000462e-01
8.211864796118595322e-02, 9.290000000000000480e-01
8.220716910190691007e-02, 9.310000000000000497e-01
8.226542624560326256e-02, 9.330000000000000515e-01
8.236414922871285182e-02, 9.340000000000000524e-01
8.241553991883031338e-02, 9.360000000000000542e-01
8.247063978402401074e-02, 9.379999999999999449e-01
8.250021628117026884e-02, 9.389999999999999458e-01
8.260360019432774759e-02, 9.399999999999999467e-01
8.269168236290198870e-02, 9.419999999999999485e-01
8.273529084194483629e-02, 9.439999999999999503e-01
8.280415643297599215e-02, 9.459999999999999520e-01
8.284426497053107297e-02, 9.469999999999999529e-01
8.297994849587654598e-02, 9.479999999999999538e-01
8.300618430166420425e-02, 9.489999999999999547e-01
8.307996810805649834e-02, 9.509999999999999565e-01
8.318587090877029022e-02, 9.519999999999999574e-01
8.326095982003771379e-02, 9.529999999999999583e-01
8.329823849370154853e-02, 9.559999999999999609e-01
8.338615512867567081e-02, 9.589999999999999636e-01
8.345972510187274485e-02, 9.599999999999999645e-01
8.351916433875326840e-02, 9.619999999999999662e-01
8.351916433875326840e-02, 9.619999999999999662e-01
8.368458050045840535e-02, 9.629999999999999671e-01
8.373993103246481218e-02, 9.639999999999999680e-01
8.376981572170903723e-02, 9.659999999999999698e-01
8.382791940677850051e-02, 9.669999999999999707e-01
8.394907310078664198e-02, 9.699999999999999734e-01
8.394907310078664198e-02, 9.699999999999999734e-01
8.410395409582993587e-02, 9.709999999999999742e-01
8.411057357031946624e-02, 9.729999999999999760e-01
8.423710614346575920e-02, 9.739999999999999769e-01
8.427690117556310700e-02, 9.749999999999999778e-01
8.434412123478210455e-02, 9.759999999999999787e-01
8.447460722067891281e-02, 9.769999999999999796e-01
8.447460722067891281e-02, 9.769999999999999796e-01
8.461579267380296698e-02, 9.779999999999999805e-01
8.461860922778303984e-02, 9.789999999999999813e-01
8.466780821668118406e-02, 9.799999999999999822e-01
8.472810683202836035e-02, 9.809999999999999831e-01
8.487991236562537900e-02, 9.819999999999999840e-01
8.490054844463079675e-02, 9.839999999999999858e-01
8.496236294781293885e-02, 9.849999999999999867e-01
8.506386498773563232e-02, 9.869999999999999885e-01
8.506386498773563232e-02, 9.869999999999999885e-01
8.520871318108461101e-02, 9.879999999999999893e-01
8.528711804784044892e-02, 9.889999999999999902e-01
8.528711804784044892e-02, 9.889999999999999902e-01
8.541007178645758369e-02, 9.899999999999999911e-01
8.546925293927026823e-02, 9.909999999999999920e-01
8.556252412979693800e-02, 9.919999999999999929e-01
8.556252412979693800e-02, 9.919999999999999929e-01
8.556252412979693800e-02, 9.919999999999999929e-01
8.580605822261226645e-02, 9.929999999999999938e-01
8.580605822261226645e-02, 9.929999999999999938e-01
8.580605822261226645e-02, 9.929999999999999938e-01
8.580605822261226645e-02, 9.929999999999999938e-01
8.622263759057287313e-02, 9.939999999999999947e-01
8.622263759057287313e-02, 9.939999999999999947e-01
8.622263759057287313e-02, 9.939999999999999947e-01
8.624541469226917889e-02, 9.949999999999999956e-01
8.624541469226917889e-02, 9.949999999999999956e-01
8.624541469226917889e-02, 9.949999999999999956e-01
8.659980213780361924e-02, 9.959999999999999964e-01
8.659980213780361924e-02, 9.959999999999999964e-01
8.659980213780361924e-02, 9.959999999999999964e-01
8.659980213780361924e-02, 9.959999999999999964e-01
8.659980213780361924e-02, 9.959999999999999964e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.699599640262989375e-02, 9.969999999999999973e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.778277844457658963e-02, 9.979999999999999982e-01
8.783406991068196112e-02, 9.989999999999999991e-01


==> figures/data-for-paper/random-coloring2.dat <==
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.186765721424011127e-01, 0.000000000000000000e+00
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.302217911782385107e-01, 1.000000000000000021e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.349681003813225921e-01, 2.000000000000000042e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.385007356843154513e-01, 3.000000000000000062e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.386824311659127784e-01, 4.000000000000000083e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.435332029558152866e-01, 5.000000000000000104e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.444188745009783725e-01, 6.000000000000000125e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.477905128119580414e-01, 7.000000000000000146e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.481287080669434486e-01, 8.000000000000000167e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501686798198732520e-01, 8.999999999999999320e-03
1.501734388087989647e-01, 1.000000000000000021e-02
1.501734388087989647e-01, 1.000000000000000021e-02
1.507673756693981015e-01, 1.099999999999999936e-02
1.507673756693981015e-01, 1.099999999999999936e-02
1.507673756693981015e-01, 1.099999999999999936e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.512962260223507382e-01, 1.200000000000000025e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.547504519026619563e-01, 1.299999999999999940e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.568203229059723369e-01, 1.400000000000000029e-02
1.572579711199586505e-01, 1.499999999999999944e-02
1.572579711199586505e-01, 1.499999999999999944e-02
1.578291035516180829e-01, 1.600000000000000033e-02
1.578291035516180829e-01, 1.600000000000000033e-02
1.578291035516180829e-01, 1.600000000000000033e-02
1.582758352178306183e-01, 1.700000000000000122e-02
1.582758352178306183e-01, 1.700000000000000122e-02
1.583714248646624911e-01, 1.799999999999999864e-02
1.583714248646624911e-01, 1.799999999999999864e-02
1.583714248646624911e-01, 1.799999999999999864e-02
1.583714248646624911e-01, 1.799999999999999864e-02
1.583714248646624911e-01, 1.799999999999999864e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.602823738290889977e-01, 1.899999999999999953e-02
1.603222864878443288e-01, 2.000000000000000042e-02
1.606082689291120635e-01, 2.100000000000000130e-02
1.606082689291120635e-01, 2.100000000000000130e-02
1.606082689291120635e-01, 2.100000000000000130e-02
1.606082689291120635e-01, 2.100000000000000130e-02
1.606082689291120635e-01, 2.100000000000000130e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.624489658657972957e-01, 2.199999999999999872e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.645860766702799405e-01, 2.299999999999999961e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.692993685967673079e-01, 2.400000000000000050e-02
1.696043537046571792e-01, 2.500000000000000139e-02
1.696043537046571792e-01, 2.500000000000000139e-02
1.698700866065351034e-01, 2.599999999999999881e-02
1.698700866065351034e-01, 2.599999999999999881e-02
1.705688498969997746e-01, 2.699999999999999969e-02
1.705688498969997746e-01, 2.699999999999999969e-02
1.705688498969997746e-01, 2.699999999999999969e-02
1.705688498969997746e-01, 2.699999999999999969e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.710556758977171965e-01, 2.800000000000000058e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736128550375568291e-01, 2.900000000000000147e-02
1.736983532865450375e-01, 2.999999999999999889e-02
1.736983532865450375e-01, 2.999999999999999889e-02
1.742825550313316652e-01, 3.099999999999999978e-02
1.742825550313316652e-01, 3.099999999999999978e-02
1.742825550313316652e-01, 3.099999999999999978e-02
1.748008245372630887e-01, 3.200000000000000067e-02
1.750076731914102235e-01, 3.300000000000000155e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.751870728776288022e-01, 3.400000000000000244e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.770947224347625970e-01, 3.500000000000000333e-02
1.778996418092971543e-01, 3.599999999999999728e-02
1.778996418092971543e-01, 3.599999999999999728e-02
1.778996418092971543e-01, 3.599999999999999728e-02
1.783127116629668052e-01, 3.699999999999999817e-02
1.783127116629668052e-01, 3.699999999999999817e-02
1.784172829872144317e-01, 3.799999999999999906e-02
1.787167044075366751e-01, 3.899999999999999994e-02
1.787167044075366751e-01, 3.899999999999999994e-02
1.792835256770634045e-01, 4.000000000000000083e-02
1.792835256770634045e-01, 4.000000000000000083e-02
1.795402273500026902e-01, 4.100000000000000172e-02
1.797958390311729104e-01, 4.200000000000000261e-02
1.798291416659127118e-01, 4.299999999999999656e-02
1.802134899601482432e-01, 4.399999999999999745e-02
1.802183836320635779e-01, 4.499999999999999833e-02
1.802183836320635779e-01, 4.499999999999999833e-02
1.811509152171103532e-01, 4.599999999999999922e-02
1.811509152171103532e-01, 4.599999999999999922e-02
1.811509152171103532e-01, 4.599999999999999922e-02
1.811509152171103532e-01, 4.599999999999999922e-02
1.819411431490128295e-01, 4.700000000000000011e-02
1.819411431490128295e-01, 4.700000000000000011e-02
1.819411431490128295e-01, 4.700000000000000011e-02
1.823849558348112354e-01, 4.800000000000000100e-02
1.823849558348112354e-01, 4.800000000000000100e-02
1.826874703351162865e-01, 4.900000000000000189e-02
1.826874703351162865e-01, 4.900000000000000189e-02
1.826874703351162865e-01, 4.900000000000000189e-02
1.826874703351162865e-01, 4.900000000000000189e-02
1.826874703351162865e-01, 4.900000000000000189e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.843915539785377644e-01, 5.000000000000000278e-02
1.853040836032566752e-01, 5.099999999999999672e-02
1.853040836032566752e-01, 5.099999999999999672e-02
1.853194340764284243e-01, 5.199999999999999761e-02
1.853194340764284243e-01, 5.199999999999999761e-02
1.853194340764284243e-01, 5.199999999999999761e-02
1.864014281061445177e-01, 5.299999999999999850e-02
1.864014281061445177e-01, 5.299999999999999850e-02
1.864014281061445177e-01, 5.299999999999999850e-02
1.865025143793240525e-01, 5.399999999999999939e-02
1.865025143793240525e-01, 5.399999999999999939e-02
1.865025143793240525e-01, 5.399999999999999939e-02
1.879937354230169777e-01, 5.500000000000000028e-02
1.879937354230169777e-01, 5.500000000000000028e-02
1.879937354230169777e-01, 5.500000000000000028e-02
1.879937354230169777e-01, 5.500000000000000028e-02
1.880039165019335434e-01, 5.600000000000000117e-02
1.883067485489240411e-01, 5.700000000000000205e-02
1.883067485489240411e-01, 5.700000000000000205e-02
1.892331263189507840e-01, 5.800000000000000294e-02
1.892331263189507840e-01, 5.800000000000000294e-02
1.892331263189507840e-01, 5.800000000000000294e-02
1.893176264333943093e-01, 5.899999999999999689e-02
1.893176264333943093e-01, 5.899999999999999689e-02
1.893176264333943093e-01, 5.899999999999999689e-02
1.905838780771705876e-01, 5.999999999999999778e-02
1.905838780771705876e-01, 5.999999999999999778e-02
1.905838780771705876e-01, 5.999999999999999778e-02
1.905838780771705876e-01, 5.999999999999999778e-02
1.909796476127983700e-01, 6.099999999999999867e-02
1.910091134572904636e-01, 6.199999999999999956e-02
1.910091134572904636e-01, 6.199999999999999956e-02
1.910091134572904636e-01, 6.199999999999999956e-02
1.910091134572904636e-01, 6.199999999999999956e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.929513649483255155e-01, 6.300000000000000044e-02
1.945164089578841626e-01, 6.400000000000000133e-02
1.945164089578841626e-01, 6.400000000000000133e-02
1.945164089578841626e-01, 6.400000000000000133e-02
1.945164089578841626e-01, 6.400000000000000133e-02
1.945164089578841626e-01, 6.400000000000000133e-02
1.948984991449050352e-01, 6.500000000000000222e-02
1.948984991449050352e-01, 6.500000000000000222e-02
1.954037380226869847e-01, 6.600000000000000311e-02
1.955685668196643634e-01, 6.700000000000000400e-02
1.959113797364323006e-01, 6.800000000000000488e-02
1.959611255784173833e-01, 6.900000000000000577e-02
1.961780851711981966e-01, 7.099999999999999367e-02
1.961780851711981966e-01, 7.099999999999999367e-02
1.961780851711981966e-01, 7.099999999999999367e-02
1.974274460278457044e-01, 7.199999999999999456e-02
1.974274460278457044e-01, 7.199999999999999456e-02
1.974274460278457044e-01, 7.199999999999999456e-02
1.975910933939812320e-01, 7.399999999999999634e-02
1.975910933939812320e-01, 7.399999999999999634e-02
1.975910933939812320e-01, 7.399999999999999634e-02
1.975910933939812320e-01, 7.399999999999999634e-02
1.992373985622723220e-01, 7.499999999999999722e-02
1.992373985622723220e-01, 7.499999999999999722e-02
1.992373985622723220e-01, 7.499999999999999722e-02
1.992373985622723220e-01, 7.499999999999999722e-02
1.993120032237614414e-01, 7.599999999999999811e-02
1.996466087029270253e-01, 7.699999999999999900e-02
1.996553972637235830e-01, 7.799999999999999989e-02
2.000765477952722304e-01, 7.900000000000000078e-02
2.002652370461057985e-01, 8.000000000000000167e-02
2.002652370461057985e-01, 8.000000000000000167e-02
2.008132385296031441e-01, 8.100000000000000255e-02
2.008132385296031441e-01, 8.100000000000000255e-02
2.008132385296031441e-01, 8.100000000000000255e-02
2.016399177398997822e-01, 8.200000000000000344e-02
2.016399177398997822e-01, 8.200000000000000344e-02
2.018956117874887157e-01, 8.300000000000000433e-02
2.021926819913277273e-01, 8.500000000000000611e-02
2.021926819913277273e-01, 8.500000000000000611e-02
2.021926819913277273e-01, 8.500000000000000611e-02
2.021926819913277273e-01, 8.500000000000000611e-02
2.035531347494101695e-01, 8.599999999999999312e-02
2.035531347494101695e-01, 8.599999999999999312e-02
2.035531347494101695e-01, 8.599999999999999312e-02
2.035531347494101695e-01, 8.599999999999999312e-02
2.043043117563823063e-01, 8.699999999999999400e-02
2.043043117563823063e-01, 8.699999999999999400e-02
2.045242444012372873e-01, 8.799999999999999489e-02
2.048210542041638549e-01, 8.899999999999999578e-02
2.049321528851542618e-01, 8.999999999999999667e-02
2.051603934328578849e-01, 9.099999999999999756e-02
2.054013959493298791e-01, 9.199999999999999845e-02
2.056340990472255159e-01, 9.400000000000000022e-02
2.058886762894973355e-01, 9.500000000000000111e-02
2.059663758713891346e-01, 9.600000000000000200e-02
2.059663758713891346e-01, 9.600000000000000200e-02
2.068587144815300649e-01, 9.700000000000000289e-02
2.068587144815300649e-01, 9.700000000000000289e-02
2.070115185086167375e-01, 9.800000000000000377e-02
2.074018180162586766e-01, 9.900000000000000466e-02
2.074018180162586766e-01, 9.900000000000000466e-02
2.077047656956980959e-01, 1.000000000000000056e-01
2.078978952159687144e-01, 1.010000000000000064e-01
2.078978952159687144e-01, 1.010000000000000064e-01
2.089805127624048409e-01, 1.019999999999999934e-01
2.089805127624048409e-01, 1.019999999999999934e-01
2.089805127624048409e-01, 1.019999999999999934e-01
2.092465208070519445e-01, 1.029999999999999943e-01
2.094851749557496146e-01, 1.039999999999999952e-01
2.097807988783510769e-01, 1.049999999999999961e-01
2.097807988783510769e-01, 1.049999999999999961e-01
2.097807988783510769e-01, 1.049999999999999961e-01
2.104673756585937194e-01, 1.059999999999999970e-01
2.105793397042536041e-01, 1.069999999999999979e-01
2.105793397042536041e-01, 1.069999999999999979e-01
2.112607092388556207e-01, 1.079999999999999988e-01
2.112843020319567222e-01, 1.089999999999999997e-01
2.116020470975072676e-01, 1.110000000000000014e-01
2.117357266478354649e-01, 1.120000000000000023e-01
2.122300622481598509e-01, 1.130000000000000032e-01
2.122300622481598509e-01, 1.130000000000000032e-01
2.126759428802083018e-01, 1.140000000000000041e-01
2.126759428802083018e-01, 1.140000000000000041e-01
2.130573109203278415e-01, 1.150000000000000050e-01
2.131331614629788374e-01, 1.160000000000000059e-01
2.131331614629788374e-01, 1.160000000000000059e-01
2.131331614629788374e-01, 1.160000000000000059e-01
2.143659713758046814e-01, 1.170000000000000068e-01
2.143659713758046814e-01, 1.170000000000000068e-01
2.144590689666679983e-01, 1.189999999999999947e-01
2.148694737930447185e-01, 1.199999999999999956e-01
2.148694737930447185e-01, 1.199999999999999956e-01
2.150772813549344520e-01, 1.209999999999999964e-01
2.155359233259315499e-01, 1.219999999999999973e-01
2.157859935915187877e-01, 1.229999999999999982e-01
2.157859935915187877e-01, 1.229999999999999982e-01
2.162804065587072555e-01, 1.239999999999999991e-01
2.162984567045680429e-01, 1.250000000000000000e-01
2.168265900936171553e-01, 1.260000000000000009e-01
2.168265900936171553e-01, 1.260000000000000009e-01
2.174490007154156190e-01, 1.270000000000000018e-01
2.174490007154156190e-01, 1.270000000000000018e-01
2.176827611323637890e-01, 1.290000000000000036e-01
2.176827611323637890e-01, 1.290000000000000036e-01
2.181991381951252362e-01, 1.300000000000000044e-01
2.183691962204278303e-01, 1.310000000000000053e-01
2.183691962204278303e-01, 1.310000000000000053e-01
2.190186356839254056e-01, 1.320000000000000062e-01
2.190286055675646770e-01, 1.330000000000000071e-01
2.196325074105926201e-01, 1.340000000000000080e-01
2.196325074105926201e-01, 1.340000000000000080e-01
2.199251247865589565e-01, 1.360000000000000098e-01
2.199934944307533891e-01, 1.370000000000000107e-01
2.207878038093894491e-01, 1.380000000000000115e-01
2.207878038093894491e-01, 1.380000000000000115e-01
2.210008620364174448e-01, 1.390000000000000124e-01
2.212643578718214987e-01, 1.400000000000000133e-01
2.213427891631085109e-01, 1.409999999999999865e-01
2.216386315092547798e-01, 1.429999999999999882e-01
2.218909692820427437e-01, 1.449999999999999900e-01
2.222831401835290988e-01, 1.459999999999999909e-01
2.222831401835290988e-01, 1.459999999999999909e-01
2.227803150285160849e-01, 1.469999999999999918e-01
2.228791764514254647e-01, 1.479999999999999927e-01
2.231421167301249342e-01, 1.489999999999999936e-01
2.232127655852762238e-01, 1.499999999999999944e-01
2.238391001244866563e-01, 1.509999999999999953e-01
2.238975356022082919e-01, 1.519999999999999962e-01
2.241927471383196036e-01, 1.539999999999999980e-01
2.244700584619508943e-01, 1.570000000000000007e-01
2.246413608066179235e-01, 1.590000000000000024e-01
2.252156739209042191e-01, 1.600000000000000033e-01
2.252156739209042191e-01, 1.600000000000000033e-01
2.254883199945779126e-01, 1.620000000000000051e-01
2.256312240999285845e-01, 1.630000000000000060e-01
2.260787003582280519e-01, 1.640000000000000069e-01
2.262455193213996074e-01, 1.660000000000000087e-01
2.265167160222259501e-01, 1.670000000000000095e-01
2.267199210532563902e-01, 1.690000000000000113e-01
2.268466829429440224e-01, 1.700000000000000122e-01
2.273052539521857596e-01, 1.710000000000000131e-01
2.274805686176078756e-01, 1.739999999999999880e-01
2.278464418373206402e-01, 1.749999999999999889e-01
2.278464418373206402e-01, 1.749999999999999889e-01
2.283751427336090933e-01, 1.759999999999999898e-01
2.283751427336090933e-01, 1.759999999999999898e-01
2.289866392488418001e-01, 1.769999999999999907e-01
2.289866392488418001e-01, 1.769999999999999907e-01
2.289866392488418001e-01, 1.769999999999999907e-01
2.298255885880806093e-01, 1.779999999999999916e-01
2.298255885880806093e-01, 1.779999999999999916e-01
2.302519670725065859e-01, 1.799999999999999933e-01
2.304494183316063982e-01, 1.819999999999999951e-01
2.306564958523285580e-01, 1.849999999999999978e-01
2.307777412208179557e-01, 1.859999999999999987e-01
2.311379072132255796e-01, 1.880000000000000004e-01
2.314575718944561211e-01, 1.890000000000000013e-01
2.317075792710366067e-01, 1.900000000000000022e-01
2.317996362447820591e-01, 1.910000000000000031e-01
2.322586482892113058e-01, 1.930000000000000049e-01
2.326786480012480729e-01, 1.940000000000000058e-01
2.326786480012480729e-01, 1.940000000000000058e-01
2.330315576264227750e-01, 1.950000000000000067e-01
2.335033169487885363e-01, 1.960000000000000075e-01
2.336138443294685230e-01, 1.980000000000000093e-01
2.336138443294685230e-01, 1.980000000000000093e-01
2.340960027253071174e-01, 1.990000000000000102e-01
2.344477681607416431e-01, 2.020000000000000129e-01
2.344477681607416431e-01, 2.020000000000000129e-01
2.349575067253040217e-01, 2.030000000000000138e-01
2.349575067253040217e-01, 2.030000000000000138e-01
2.354408040705211203e-01, 2.039999999999999869e-01
2.356372960096361213e-01, 2.059999999999999887e-01
2.358876568765762571e-01, 2.079999999999999905e-01
2.362772261664843332e-01, 2.109999999999999931e-01
2.365181051622360919e-01, 2.119999999999999940e-01
2.369628567902492267e-01, 2.129999999999999949e-01
2.370753115187898552e-01, 2.139999999999999958e-01
2.373342183594444599e-01, 2.169999999999999984e-01
2.375156942917132918e-01, 2.200000000000000011e-01
2.375156942917132918e-01, 2.200000000000000011e-01
2.375156942917132918e-01, 2.200000000000000011e-01
2.391186941976382874e-01, 2.210000000000000020e-01
2.391186941976382874e-01, 2.210000000000000020e-01
2.391186941976382874e-01, 2.210000000000000020e-01
2.392582845849186846e-01, 2.230000000000000038e-01
2.393412026031737638e-01, 2.250000000000000056e-01
2.393412026031737638e-01, 2.250000000000000056e-01
2.403112186008029838e-01, 2.260000000000000064e-01
2.403112186008029838e-01, 2.260000000000000064e-01
2.405310628749620649e-01, 2.280000000000000082e-01
2.411769263622142445e-01, 2.290000000000000091e-01
2.411769263622142445e-01, 2.290000000000000091e-01
2.411769263622142445e-01, 2.290000000000000091e-01
2.417095756876917190e-01, 2.300000000000000100e-01
2.417095756876917190e-01, 2.300000000000000100e-01
2.425385238082488903e-01, 2.310000000000000109e-01
2.425385238082488903e-01, 2.310000000000000109e-01
2.427069493541851863e-01, 2.320000000000000118e-01
2.431311631804890516e-01, 2.330000000000000127e-01
2.433100614465980305e-01, 2.359999999999999876e-01
2.439091331794914774e-01, 2.369999999999999885e-01
2.439091331794914774e-01, 2.369999999999999885e-01
2.443584408013311782e-01, 2.389999999999999902e-01
2.444740903811012944e-01, 2.399999999999999911e-01
2.444740903811012944e-01, 2.399999999999999911e-01
2.450272401817896462e-01, 2.409999999999999920e-01
2.453160264763604714e-01, 2.449999999999999956e-01
2.456121326550853301e-01, 2.469999999999999973e-01
2.459647909050126924e-01, 2.489999999999999991e-01
2.460455881495538510e-01, 2.510000000000000009e-01
2.464075328118497665e-01, 2.530000000000000027e-01
2.466195114250559761e-01, 2.550000000000000044e-01
2.469860860913125344e-01, 2.580000000000000071e-01
2.471214786130006003e-01, 2.590000000000000080e-01
2.474368124857740658e-01, 2.600000000000000089e-01
2.479705125951741640e-01, 2.610000000000000098e-01
2.480546607182907148e-01, 2.630000000000000115e-01
2.483969232131201244e-01, 2.660000000000000142e-01
2.486234444863675008e-01, 2.690000000000000169e-01
2.489561473789305979e-01, 2.710000000000000187e-01
2.492416375822523178e-01, 2.740000000000000213e-01
2.494476872196045580e-01, 2.760000000000000231e-01
2.497694040203949639e-01, 2.780000000000000249e-01
2.500668464941674385e-01, 2.810000000000000275e-01
2.503774485788620718e-01, 2.829999999999999738e-01
2.506788615941945575e-01, 2.839999999999999747e-01
2.508729066276514375e-01, 2.849999999999999756e-01
2.513071673037038378e-01, 2.859999999999999765e-01
2.514514825636166573e-01, 2.869999999999999774e-01
2.520378434772336806e-01, 2.879999999999999782e-01
2.520378434772336806e-01, 2.879999999999999782e-01
2.522423078601550572e-01, 2.899999999999999800e-01
2.526998919134998967e-01, 2.909999999999999809e-01
2.529009929010904156e-01, 2.929999999999999827e-01
2.532004914860312983e-01, 2.979999999999999871e-01
2.536283704847127063e-01, 3.019999999999999907e-01
2.537971671503481685e-01, 3.039999999999999925e-01
2.541181458285840522e-01, 3.059999999999999942e-01
2.544521020045242277e-01, 3.089999999999999969e-01
2.545825769872205324e-01, 3.109999999999999987e-01
2.549962600025600379e-01, 3.119999999999999996e-01
2.551260734596941249e-01, 3.150000000000000022e-01
2.557590917070216019e-01, 3.160000000000000031e-01
2.557590917070216019e-01, 3.160000000000000031e-01
2.562367419750988806e-01, 3.180000000000000049e-01
2.565095725010207439e-01, 3.190000000000000058e-01
2.567546925915307199e-01, 3.210000000000000075e-01
2.567546925915307199e-01, 3.210000000000000075e-01
2.572651653439662622e-01, 3.220000000000000084e-01
2.575386430725360998e-01, 3.230000000000000093e-01
2.579508296777427434e-01, 3.270000000000000129e-01
2.580432605777965849e-01, 3.280000000000000138e-01
2.585234670564102721e-01, 3.290000000000000147e-01
2.588549494397763273e-01, 3.310000000000000164e-01
2.590284280400503847e-01, 3.330000000000000182e-01
2.594490469416408374e-01, 3.340000000000000191e-01
2.596540755212887741e-01, 3.360000000000000209e-01
2.599998362598541224e-01, 3.370000000000000218e-01
2.602207037315529270e-01, 3.400000000000000244e-01
2.605713825870487610e-01, 3.430000000000000271e-01
2.610400467002079172e-01, 3.439999999999999725e-01
2.611183999837914937e-01, 3.459999999999999742e-01
2.614050773706690922e-01, 3.499999999999999778e-01
2.615009518791364673e-01, 3.509999999999999787e-01
2.615009518791364673e-01, 3.509999999999999787e-01
2.627945488998389423e-01, 3.519999999999999796e-01
2.627945488998389423e-01, 3.519999999999999796e-01
2.628588203889778430e-01, 3.529999999999999805e-01
2.632285145057882692e-01, 3.549999999999999822e-01
2.634993007851430535e-01, 3.579999999999999849e-01
2.638809879139547565e-01, 3.589999999999999858e-01
2.641042353598380132e-01, 3.629999999999999893e-01
2.644049718037100316e-01, 3.659999999999999920e-01
2.647176702275733096e-01, 3.689999999999999947e-01
2.650381478964431992e-01, 3.699999999999999956e-01
2.652836653410242662e-01, 3.729999999999999982e-01
2.656298312992868005e-01, 3.750000000000000000e-01
2.660092821416764619e-01, 3.800000000000000044e-01
2.661897884004808534e-01, 3.840000000000000080e-01
2.663788004725207159e-01, 3.850000000000000089e-01
2.666965811626172411e-01, 3.860000000000000098e-01
2.671342975266488007e-01, 3.870000000000000107e-01
2.673730976817740301e-01, 3.930000000000000160e-01
2.677242311666969132e-01, 3.960000000000000187e-01
2.681309017295193109e-01, 4.000000000000000222e-01
2.683559255591699277e-01, 4.030000000000000249e-01
2.686661545758668446e-01, 4.060000000000000275e-01
2.690427610692924798e-01, 4.079999999999999738e-01
2.692216226502505694e-01, 4.119999999999999774e-01
2.696438860539661087e-01, 4.129999999999999782e-01
2.699734874699022402e-01, 4.139999999999999791e-01
2.701085955937785887e-01, 4.149999999999999800e-01
2.702865070484773424e-01, 4.159999999999999809e-01
2.707743624971291618e-01, 4.169999999999999818e-01
2.708406436577054932e-01, 4.179999999999999827e-01
2.714873267515816035e-01, 4.189999999999999836e-01
2.717419800093571758e-01, 4.209999999999999853e-01
2.721149401665959311e-01, 4.229999999999999871e-01
2.722730370884017259e-01, 4.259999999999999898e-01
2.726423545554605976e-01, 4.269999999999999907e-01
2.730445820921312272e-01, 4.289999999999999925e-01
2.732484317240667648e-01, 4.309999999999999942e-01
2.734811111531612049e-01, 4.319999999999999951e-01
2.739715065378997005e-01, 4.329999999999999960e-01
2.742101688957790384e-01, 4.339999999999999969e-01
2.745145594711548842e-01, 4.369999999999999996e-01
2.748418959643449955e-01, 4.400000000000000022e-01
2.751542662357724933e-01, 4.420000000000000040e-01
2.754690266090814577e-01, 4.440000000000000058e-01
2.757974846631814914e-01, 4.480000000000000093e-01
2.760357447784670404e-01, 4.510000000000000120e-01
2.766093041910061001e-01, 4.520000000000000129e-01
2.767304909432359850e-01, 4.570000000000000173e-01
2.767304909432359850e-01, 4.570000000000000173e-01
2.774146321449382779e-01, 4.580000000000000182e-01
2.775866885598046729e-01, 4.620000000000000218e-01
2.778901288531867575e-01, 4.650000000000000244e-01
2.782341766248740966e-01, 4.670000000000000262e-01
2.785977481507948550e-01, 4.699999999999999734e-01
2.789397888756949273e-01, 4.729999999999999760e-01
2.789397888756949273e-01, 4.729999999999999760e-01
2.798339895666475674e-01, 4.739999999999999769e-01
2.799133346550701229e-01, 4.749999999999999778e-01
2.802559342712027113e-01, 4.779999999999999805e-01
2.805750072017323404e-01, 4.799999999999999822e-01
2.808041395867648671e-01, 4.839999999999999858e-01
2.809824994600264580e-01, 4.849999999999999867e-01
2.814708743687976966e-01, 4.859999999999999876e-01
2.818052404194221205e-01, 4.889999999999999902e-01
2.821354694085061454e-01, 4.949999999999999956e-01
2.824400222361198587e-01, 4.959999999999999964e-01
2.827062690735659412e-01, 5.000000000000000000e-01
2.829782400432710454e-01, 5.030000000000000027e-01
2.834691020956255358e-01, 5.040000000000000036e-01
2.838799402720062481e-01, 5.050000000000000044e-01
2.840626794340535000e-01, 5.060000000000000053e-01
2.843169226758752166e-01, 5.090000000000000080e-01
2.847285131973086303e-01, 5.100000000000000089e-01
2.850806563573902719e-01, 5.120000000000000107e-01
2.853637419126833774e-01, 5.130000000000000115e-01
2.853637419126833774e-01, 5.130000000000000115e-01
2.861464598736727649e-01, 5.140000000000000124e-01
2.863070128414547666e-01, 5.150000000000000133e-01
2.866540447127516322e-01, 5.170000000000000151e-01
2.869373955038666546e-01, 5.190000000000000169e-01
2.873196287802453619e-01, 5.210000000000000187e-01
2.876044658152505096e-01, 5.250000000000000222e-01
2.879683468767569310e-01, 5.280000000000000249e-01
2.885209774978717001e-01, 5.300000000000000266e-01
2.886307273828040421e-01, 5.320000000000000284e-01
2.890201547544703486e-01, 5.350000000000000311e-01
2.892902593957217272e-01, 5.420000000000000373e-01
2.895632341865273518e-01, 5.440000000000000391e-01
2.899127796553065406e-01, 5.470000000000000417e-01
2.902812937161273199e-01, 5.490000000000000435e-01
2.906451351789801629e-01, 5.520000000000000462e-01
2.907627710040965874e-01, 5.540000000000000480e-01
2.912624963068978778e-01, 5.560000000000000497e-01
2.915831580651981336e-01, 5.580000000000000515e-01
2.919111139639092301e-01, 5.629999999999999449e-01
2.921720690513272545e-01, 5.669999999999999485e-01
2.926414414394317154e-01, 5.679999999999999494e-01
2.929347410252970407e-01, 5.699999999999999512e-01
2.931910451427310327e-01, 5.719999999999999529e-01
2.935579661982798405e-01, 5.759999999999999565e-01
2.938853016547461339e-01, 5.809999999999999609e-01
2.943877322781436878e-01, 5.829999999999999627e-01
2.945507984997623452e-01, 5.859999999999999654e-01
2.948917809625586361e-01, 5.879999999999999671e-01
2.951710121473726245e-01, 5.899999999999999689e-01
2.956260588231730546e-01, 5.909999999999999698e-01
2.959723885163245138e-01, 5.919999999999999707e-01
2.961009566951396943e-01, 5.929999999999999716e-01
2.966088531497939607e-01, 5.959999999999999742e-01
2.970766909925305899e-01, 5.979999999999999760e-01
2.972147523220354803e-01, 6.009999999999999787e-01
2.977289132371220837e-01, 6.029999999999999805e-01
2.979732418960959750e-01, 6.069999999999999840e-01
2.983223401687973841e-01, 6.119999999999999885e-01
2.987374236986709009e-01, 6.149999999999999911e-01
2.989731182026574841e-01, 6.189999999999999947e-01
2.993776795041871996e-01, 6.199999999999999956e-01
2.997896169270699573e-01, 6.219999999999999973e-01
2.999403000508903405e-01, 6.229999999999999982e-01
3.003353587625305909e-01, 6.290000000000000036e-01
3.005622141428860861e-01, 6.300000000000000044e-01
3.010547324780832867e-01, 6.310000000000000053e-01
3.014378452933426100e-01, 6.340000000000000080e-01
3.016180247445441887e-01, 6.380000000000000115e-01
3.019344552851085384e-01, 6.390000000000000124e-01
3.024431621208834575e-01, 6.410000000000000142e-01
3.028086059518933504e-01, 6.430000000000000160e-01
3.031154283052447940e-01, 6.450000000000000178e-01
3.034742233623337060e-01, 6.470000000000000195e-01
3.039024459644107390e-01, 6.480000000000000204e-01
3.041788646247098327e-01, 6.500000000000000222e-01
3.044105898630313778e-01, 6.520000000000000240e-01
3.048608362781491388e-01, 6.540000000000000258e-01
3.051344520902155577e-01, 6.560000000000000275e-01
3.055030375568529855e-01, 6.610000000000000320e-01
3.058567755641372621e-01, 6.640000000000000346e-01
3.062260761710990931e-01, 6.700000000000000400e-01
3.066598401696848386e-01, 6.720000000000000417e-01
3.069527733341715359e-01, 6.740000000000000435e-01
3.073087871685419858e-01, 6.780000000000000471e-01
3.075135111144926547e-01, 6.840000000000000524e-01
3.080227408122114818e-01, 6.870000000000000551e-01
3.082277990774454635e-01, 6.899999999999999467e-01
3.086933646139103926e-01, 6.949999999999999512e-01
3.090287529438757175e-01, 7.009999999999999565e-01
3.093431087586314687e-01, 7.039999999999999591e-01
3.097293431388015716e-01, 7.059999999999999609e-01
3.100663305880703158e-01, 7.069999999999999618e-01
3.105627244487455529e-01, 7.109999999999999654e-01
3.108506048009147538e-01, 7.129999999999999671e-01
3.111497828129843879e-01, 7.159999999999999698e-01
3.115669173350942289e-01, 7.179999999999999716e-01
3.118879688931826544e-01, 7.219999999999999751e-01
3.121977014105855597e-01, 7.239999999999999769e-01
3.124508018350320993e-01, 7.249999999999999778e-01
3.129274389053282590e-01, 7.289999999999999813e-01
3.131655175830943549e-01, 7.299999999999999822e-01
3.136685509636050195e-01, 7.339999999999999858e-01
3.139891816304968275e-01, 7.369999999999999885e-01
3.144357573676884732e-01, 7.419999999999999929e-01
3.148316658189980188e-01, 7.449999999999999956e-01
3.151038650944465447e-01, 7.469999999999999973e-01
3.154212291714380001e-01, 7.479999999999999982e-01
3.161014239025722317e-01, 7.489999999999999991e-01
3.161014239025722317e-01, 7.489999999999999991e-01
3.165741476232927787e-01, 7.530000000000000027e-01
3.168177568518841802e-01, 7.560000000000000053e-01
3.173506328343542182e-01, 7.590000000000000080e-01
3.176059544439219229e-01, 7.620000000000000107e-01
3.179374128469572569e-01, 7.670000000000000151e-01
3.183297281834623349e-01, 7.710000000000000187e-01
3.186670486195234409e-01, 7.750000000000000222e-01
3.191882117526062546e-01, 7.770000000000000240e-01
3.194480110433748354e-01, 7.790000000000000258e-01
3.198102748232629078e-01, 7.820000000000000284e-01
3.200426794759465010e-01, 7.850000000000000311e-01
3.204707000367129632e-01, 7.870000000000000329e-01
3.210058919762857066e-01, 7.910000000000000364e-01
3.210058919762857066e-01, 7.910000000000000364e-01
3.215747938124005612e-01, 7.920000000000000373e-01
3.221566325858861712e-01, 7.960000000000000409e-01
3.223334456950784355e-01, 7.980000000000000426e-01
3.226527437433643897e-01, 7.990000000000000435e-01
3.230442741912504800e-01, 8.010000000000000453e-01
3.232332783148104127e-01, 8.050000000000000488e-01
3.237664544446466341e-01, 8.060000000000000497e-01
3.239503506570234337e-01, 8.070000000000000506e-01
3.245303669950943548e-01, 8.080000000000000515e-01
3.248703684119677582e-01, 8.110000000000000542e-01
3.251970732630616312e-01, 8.149999999999999467e-01
3.256216167508864667e-01, 8.189999999999999503e-01
3.260077380987847495e-01, 8.219999999999999529e-01
3.264437641381000010e-01, 8.239999999999999547e-01
3.267955787378588606e-01, 8.259999999999999565e-01
3.271569759875873062e-01, 8.279999999999999583e-01
3.274714037229949359e-01, 8.309999999999999609e-01
3.278561192477944530e-01, 8.339999999999999636e-01
3.281824381608383079e-01, 8.379999999999999671e-01
3.285590369000347954e-01, 8.429999999999999716e-01
3.289583790979891398e-01, 8.469999999999999751e-01
3.293080061807530101e-01, 8.479999999999999760e-01
3.297347276336324295e-01, 8.499999999999999778e-01
3.298262944727623491e-01, 8.509999999999999787e-01
3.310034862451963766e-01, 8.519999999999999796e-01
3.310034862451963766e-01, 8.519999999999999796e-01
3.310034862451963766e-01, 8.519999999999999796e-01
3.320556563295706254e-01, 8.529999999999999805e-01
3.320556563295706254e-01, 8.529999999999999805e-01
3.321945912912850352e-01, 8.539999999999999813e-01
3.329042764253308251e-01, 8.549999999999999822e-01
3.330252996636602347e-01, 8.559999999999999831e-01
3.335608713487911436e-01, 8.579999999999999849e-01
3.337999636513359625e-01, 8.589999999999999858e-01
3.341201207127528772e-01, 8.619999999999999885e-01
3.346334911736414952e-01, 8.659999999999999920e-01
3.349916529936483589e-01, 8.669999999999999929e-01
3.354163125609959106e-01, 8.699999999999999956e-01
3.359008178331033823e-01, 8.729999999999999982e-01
3.361575816699340913e-01, 8.770000000000000018e-01
3.365111286741050423e-01, 8.810000000000000053e-01
3.369063154389524417e-01, 8.860000000000000098e-01
3.373444045786142542e-01, 8.900000000000000133e-01
3.379621707612297521e-01, 8.910000000000000142e-01
3.381069379221761095e-01, 8.920000000000000151e-01
3.384766708938079516e-01, 8.950000000000000178e-01
3.388456456386060855e-01, 8.970000000000000195e-01
3.392790359589596405e-01, 9.010000000000000231e-01
3.394792734306971704e-01, 9.050000000000000266e-01
3.398955376018100161e-01, 9.080000000000000293e-01
3.403554463005752928e-01, 9.100000000000000311e-01
3.407753806668846752e-01, 9.160000000000000364e-01
3.411440668462190628e-01, 9.190000000000000391e-01
3.415067365889158935e-01, 9.220000000000000417e-01
3.419189426553297384e-01, 9.270000000000000462e-01
3.424565372308993605e-01, 9.290000000000000480e-01
3.426894955531539222e-01, 9.300000000000000488e-01
3.429775900463212235e-01, 9.310000000000000497e-01
3.435029797637878524e-01, 9.340000000000000524e-01
3.439179218916129099e-01, 9.389999999999999458e-01
3.443557365724371211e-01, 9.399999999999999467e-01
3.448160048520750309e-01, 9.409999999999999476e-01
3.451231952050751728e-01, 9.429999999999999494e-01
3.454753038430063428e-01, 9.439999999999999503e-01
3.458237403521055575e-01, 9.449999999999999512e-01
3.461206632416649054e-01, 9.459999999999999520e-01
3.466255137409599563e-01, 9.479999999999999538e-01
3.467448935339474403e-01, 9.489999999999999547e-01
3.476224607250988918e-01, 9.499999999999999556e-01
3.479427490272140600e-01, 9.509999999999999565e-01
3.481202208071880189e-01, 9.529999999999999583e-01
3.487897613871965286e-01, 9.539999999999999591e-01
3.487897613871965286e-01, 9.539999999999999591e-01
3.495272892190695035e-01, 9.549999999999999600e-01
3.496284368635371731e-01, 9.579999999999999627e-01
3.503064519391211329e-01, 9.609999999999999654e-01
3.509259102835491917e-01, 9.629999999999999671e-01
3.509259102835491917e-01, 9.629999999999999671e-01
3.513999962680521838e-01, 9.659999999999999698e-01
3.516332870912516895e-01, 9.689999999999999725e-01
3.522090079195708823e-01, 9.709999999999999742e-01
3.526449905341398905e-01, 9.719999999999999751e-01
3.533642315526462907e-01, 9.729999999999999760e-01
3.533642315526462907e-01, 9.729999999999999760e-01
3.537593022377909513e-01, 9.739999999999999769e-01
3.542149936293252921e-01, 9.779999999999999805e-01
3.547401812363163986e-01, 9.799999999999999822e-01
3.547401812363163986e-01, 9.799999999999999822e-01
3.554464140391141447e-01, 9.809999999999999831e-01
3.559631952171671276e-01, 9.829999999999999849e-01
3.561345016607159741e-01, 9.839999999999999858e-01
3.570492352254632795e-01, 9.849999999999999867e-01
3.570492352254632795e-01, 9.849999999999999867e-01
3.570492352254632795e-01, 9.849999999999999867e-01
3.581225578459471537e-01, 9.859999999999999876e-01
3.584110891197395121e-01, 9.869999999999999885e-01
3.587860588554730445e-01, 9.889999999999999902e-01
3.592030206038012152e-01, 9.899999999999999911e-01
3.592030206038012152e-01, 9.899999999999999911e-01
3.603181600195221601e-01, 9.909999999999999920e-01
3.603181600195221601e-01, 9.909999999999999920e-01
3.604033926578180114e-01, 9.919999999999999929e-01
3.618308661422890427e-01, 9.929999999999999938e-01
3.618308661422890427e-01, 9.929999999999999938e-01
3.618308661422890427e-01, 9.929999999999999938e-01
3.618308661422890427e-01, 9.929999999999999938e-01
3.618308661422890427e-01, 9.929999999999999938e-01
3.644812865521283585e-01, 9.939999999999999947e-01
3.644812865521283585e-01, 9.939999999999999947e-01
3.644812865521283585e-01, 9.939999999999999947e-01
3.644812865521283585e-01, 9.939999999999999947e-01
3.647196224869438397e-01, 9.959999999999999964e-01
3.652674431489175144e-01, 9.969999999999999973e-01
3.652674431489175144e-01, 9.969999999999999973e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.666464441428613497e-01, 9.979999999999999982e-01
3.698881732159868263e-01, 9.989999999999999991e-01
3.698881732159868263e-01, 9.989999999999999991e-01
3.698881732159868263e-01, 9.989999999999999991e-01
3.698881732159868263e-01, 9.989999999999999991e-01


==> figures/data-for-paper/receive-diversity.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.098871710599871659e-03, 8.078537020590945399e-04, 4.278782694722144928e-05
0.000000000000000000e+00, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.098871710599871659e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
0.000000000000000000e+00, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.098871710599871659e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.152679452251256396e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.152679452251256396e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.152679452251256396e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.152679452251256396e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 9.999999999999999547e-07, 0.000000000000000000e+00, 1.152679452251256396e-03, 8.213051104115347712e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.152679452251256396e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
9.999999999999999547e-07, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.152679452251256396e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.249981761406929695e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 3.000000000000000076e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.309640537213320155e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.474809042897523476e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.474809042897523476e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 5.000000000000000409e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.710445095716146221e-04, 4.278782694722144928e-05
1.999999999999999909e-06, 5.000000000000000409e-06, 0.000000000000000000e+00, 1.249013349786646469e-03, 9.710445095716146221e-04, 4.278782694722144928e-05
3.000000000000000076e-06, 6.000000000000000152e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 9.826873451868809155e-04, 4.278782694722144928e-05
3.000000000000000076e-06, 6.000000000000000152e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 9.826873451868809155e-04, 4.278782694722144928e-05
3.000000000000000076e-06, 6.999999999999999895e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.012894072654766829e-03, 4.278782694722144928e-05
3.000000000000000076e-06, 6.999999999999999895e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.012894072654766829e-03, 4.278782694722144928e-05
3.000000000000000076e-06, 6.999999999999999895e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.012894072654766829e-03, 4.278782694722144928e-05
3.000000000000000076e-06, 6.999999999999999895e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.012894072654766829e-03, 4.278782694722144928e-05
3.000000000000000076e-06, 6.999999999999999895e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.012894072654766829e-03, 4.278782694722144928e-05
3.000000000000000076e-06, 7.999999999999999638e-06, 0.000000000000000000e+00, 1.387446515120054980e-03, 1.077977788984648593e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 7.999999999999999638e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.077977788984648593e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 7.999999999999999638e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.077977788984648593e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 7.999999999999999638e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.077977788984648593e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 9.000000000000000228e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.096107551847331748e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 9.000000000000000228e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.096107551847331748e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 9.000000000000000228e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.096107551847331748e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 9.000000000000000228e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.096107551847331748e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 9.000000000000000228e-06, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.096107551847331748e-03, 4.278782694722144928e-05
3.999999999999999819e-06, 1.000000000000000082e-05, 0.000000000000000000e+00, 1.454772317952963013e-03, 1.202758278140090772e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.000000000000000082e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.202758278140090772e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.000000000000000082e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.202758278140090772e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.000000000000000082e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.202758278140090772e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.000000000000000082e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.202758278140090772e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.099999999999999971e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.222020364229202231e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.200000000000000030e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.225599761299413443e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.200000000000000030e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.225599761299413443e-03, 4.278782694722144928e-05
5.000000000000000409e-06, 1.200000000000000030e-05, 0.000000000000000000e+00, 1.650963639891326424e-03, 1.225599761299413443e-03, 4.278782694722144928e-05
6.000000000000000152e-06, 1.200000000000000030e-05, 0.000000000000000000e+00, 1.701397822894263256e-03, 1.225599761299413443e-03, 4.278782694722144928e-05
6.000000000000000152e-06, 1.200000000000000030e-05, 9.999999999999999547e-07, 1.701397822894263256e-03, 1.225599761299413443e-03, 1.102545982038323811e-04
6.999999999999999895e-06, 1.299999999999999920e-05, 9.999999999999999547e-07, 1.716653053448854993e-03, 1.333969676889898469e-03, 1.102545982038323811e-04
6.999999999999999895e-06, 1.299999999999999920e-05, 9.999999999999999547e-07, 1.716653053448854993e-03, 1.333969676889898469e-03, 1.102545982038323811e-04
6.999999999999999895e-06, 1.299999999999999920e-05, 9.999999999999999547e-07, 1.716653053448854993e-03, 1.333969676889898469e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.299999999999999920e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.333969676889898469e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.299999999999999920e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.333969676889898469e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.399999999999999979e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.366499076540506757e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.399999999999999979e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.366499076540506757e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.399999999999999979e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.366499076540506757e-03, 1.102545982038323811e-04
7.999999999999999638e-06, 1.500000000000000038e-05, 9.999999999999999547e-07, 1.789387933422030997e-03, 1.436490167201753647e-03, 1.102545982038323811e-04
9.000000000000000228e-06, 1.500000000000000038e-05, 9.999999999999999547e-07, 1.918092238353573138e-03, 1.436490167201753647e-03, 1.102545982038323811e-04
9.000000000000000228e-06, 1.500000000000000038e-05, 9.999999999999999547e-07, 1.918092238353573138e-03, 1.436490167201753647e-03, 1.102545982038323811e-04
9.000000000000000228e-06, 1.599999999999999928e-05, 9.999999999999999547e-07, 1.918092238353573138e-03, 1.446255445678725068e-03, 1.102545982038323811e-04
9.000000000000000228e-06, 1.699999999999999987e-05, 9.999999999999999547e-07, 1.918092238353573138e-03, 1.463690236999439735e-03, 1.102545982038323811e-04
9.000000000000000228e-06, 1.900000000000000105e-05, 9.999999999999999547e-07, 1.918092238353573138e-03, 1.481418894519015254e-03, 1.102545982038323811e-04
1.000000000000000082e-05, 2.099999999999999884e-05, 9.999999999999999547e-07, 1.977547991598703828e-03, 1.492951883296834720e-03, 1.102545982038323811e-04
1.000000000000000082e-05, 2.199999999999999943e-05, 9.999999999999999547e-07, 1.977547991598703828e-03, 1.500966871695815852e-03, 1.102545982038323811e-04
1.099999999999999971e-05, 2.300000000000000002e-05, 9.999999999999999547e-07, 2.005987142110646042e-03, 1.512049407502957495e-03, 1.102545982038323811e-04
1.200000000000000030e-05, 2.300000000000000002e-05, 9.999999999999999547e-07, 2.024014171389291843e-03, 1.512049407502957495e-03, 1.102545982038323811e-04
1.299999999999999920e-05, 2.400000000000000061e-05, 9.999999999999999547e-07, 2.032578606371804927e-03, 1.588256555073533490e-03, 1.102545982038323811e-04
1.299999999999999920e-05, 2.400000000000000061e-05, 9.999999999999999547e-07, 2.032578606371804927e-03, 1.588256555073533490e-03, 1.102545982038323811e-04
1.399999999999999979e-05, 2.400000000000000061e-05, 9.999999999999999547e-07, 2.104529296493007177e-03, 1.588256555073533490e-03, 1.102545982038323811e-04
1.399999999999999979e-05, 2.500000000000000120e-05, 9.999999999999999547e-07, 2.104529296493007177e-03, 1.609767879623998001e-03, 1.102545982038323811e-04
1.399999999999999979e-05, 2.500000000000000120e-05, 9.999999999999999547e-07, 2.104529296493007177e-03, 1.609767879623998001e-03, 1.102545982038323811e-04
1.699999999999999987e-05, 2.599999999999999840e-05, 9.999999999999999547e-07, 2.139035874536693131e-03, 1.651412246861844006e-03, 1.102545982038323811e-04
1.800000000000000046e-05, 2.599999999999999840e-05, 9.999999999999999547e-07, 2.156508338890042453e-03, 1.651412246861844006e-03, 1.102545982038323811e-04
1.900000000000000105e-05, 2.699999999999999899e-05, 9.999999999999999547e-07, 2.171440911198897327e-03, 1.655290153788673653e-03, 1.102545982038323811e-04
2.000000000000000164e-05, 2.799999999999999958e-05, 9.999999999999999547e-07, 2.215733380265210058e-03, 1.680588582057444130e-03, 1.102545982038323811e-04
2.000000000000000164e-05, 2.900000000000000017e-05, 9.999999999999999547e-07, 2.215733380265210058e-03, 1.694405624124437201e-03, 1.102545982038323811e-04
2.099999999999999884e-05, 3.100000000000000135e-05, 9.999999999999999547e-07, 2.234061682232040252e-03, 1.714982997807928174e-03, 1.102545982038323811e-04
2.099999999999999884e-05, 3.199999999999999855e-05, 9.999999999999999547e-07, 2.234061682232040252e-03, 1.755615475436162962e-03, 1.102545982038323811e-04
2.099999999999999884e-05, 3.199999999999999855e-05, 9.999999999999999547e-07, 2.234061682232040252e-03, 1.755615475436162962e-03, 1.102545982038323811e-04
2.199999999999999943e-05, 3.300000000000000253e-05, 9.999999999999999547e-07, 2.347023598742662386e-03, 1.764739095949116468e-03, 1.102545982038323811e-04
2.199999999999999943e-05, 3.600000000000000091e-05, 9.999999999999999547e-07, 2.347023598742662386e-03, 1.794639364964275815e-03, 1.102545982038323811e-04
2.199999999999999943e-05, 3.600000000000000091e-05, 9.999999999999999547e-07, 2.347023598742662386e-03, 1.794639364964275815e-03, 1.102545982038323811e-04
2.599999999999999840e-05, 3.600000000000000091e-05, 9.999999999999999547e-07, 2.372372140615756648e-03, 1.794639364964275815e-03, 1.102545982038323811e-04
2.699999999999999899e-05, 3.699999999999999811e-05, 9.999999999999999547e-07, 2.413805584853199494e-03, 1.866830520100300813e-03, 1.102545982038323811e-04
2.699999999999999899e-05, 3.699999999999999811e-05, 9.999999999999999547e-07, 2.413805584853199494e-03, 1.866830520100300813e-03, 1.102545982038323811e-04
3.100000000000000135e-05, 3.800000000000000209e-05, 9.999999999999999547e-07, 2.448694702586371418e-03, 1.892439814716080507e-03, 1.102545982038323811e-04
3.100000000000000135e-05, 4.000000000000000327e-05, 1.999999999999999909e-06, 2.448694702586371418e-03, 1.901282763357484227e-03, 1.463624591222904576e-04
3.199999999999999855e-05, 4.199999999999999768e-05, 1.999999999999999909e-06, 2.515527207488182926e-03, 1.911091642331516280e-03, 1.463624591222904576e-04
3.300000000000000253e-05, 4.300000000000000165e-05, 1.999999999999999909e-06, 2.519551123251522352e-03, 1.938047137826991173e-03, 1.463624591222904576e-04
3.600000000000000091e-05, 4.399999999999999886e-05, 1.999999999999999909e-06, 2.541721377113208107e-03, 1.975468164433405449e-03, 1.463624591222904576e-04
3.699999999999999811e-05, 4.399999999999999886e-05, 1.999999999999999909e-06, 2.567008107274461846e-03, 1.975468164433405449e-03, 1.463624591222904576e-04
3.899999999999999929e-05, 4.399999999999999886e-05, 1.999999999999999909e-06, 2.579960125654750559e-03, 1.975468164433405449e-03, 1.463624591222904576e-04
4.000000000000000327e-05, 4.500000000000000283e-05, 1.999999999999999909e-06, 2.609911652800193157e-03, 2.034767781424951915e-03, 1.463624591222904576e-04
4.000000000000000327e-05, 4.600000000000000004e-05, 1.999999999999999909e-06, 2.609911652800193157e-03, 2.047946770044296264e-03, 1.463624591222904576e-04
4.100000000000000047e-05, 4.800000000000000122e-05, 1.999999999999999909e-06, 2.688071602312992227e-03, 2.065707180289409230e-03, 1.463624591222904576e-04
4.199999999999999768e-05, 5.000000000000000240e-05, 1.999999999999999909e-06, 2.691805213178804709e-03, 2.089672025885171928e-03, 1.463624591222904576e-04
4.300000000000000165e-05, 5.099999999999999960e-05, 1.999999999999999909e-06, 2.724969565961819773e-03, 2.106912653077667747e-03, 1.463624591222904576e-04
4.600000000000000004e-05, 5.099999999999999960e-05, 1.999999999999999909e-06, 2.753419763206845384e-03, 2.106912653077667747e-03, 1.463624591222904576e-04
4.699999999999999724e-05, 5.199999999999999680e-05, 1.999999999999999909e-06, 2.770654231885806562e-03, 2.159429184596527770e-03, 1.463624591222904576e-04
4.899999999999999842e-05, 5.500000000000000196e-05, 1.999999999999999909e-06, 2.813962732967126377e-03, 2.167530758870277359e-03, 1.463624591222904576e-04
4.899999999999999842e-05, 5.500000000000000196e-05, 1.999999999999999909e-06, 2.813962732967126377e-03, 2.167530758870277359e-03, 1.463624591222904576e-04
5.000000000000000240e-05, 5.599999999999999916e-05, 1.999999999999999909e-06, 2.869279126344905211e-03, 2.236647487417456250e-03, 1.463624591222904576e-04
5.000000000000000240e-05, 5.599999999999999916e-05, 3.000000000000000076e-06, 2.869279126344905211e-03, 2.236647487417456250e-03, 1.716922966613216022e-04
5.199999999999999680e-05, 5.700000000000000314e-05, 3.000000000000000076e-06, 2.912168793433153515e-03, 2.257204161454460980e-03, 1.716922966613216022e-04
5.399999999999999798e-05, 5.800000000000000034e-05, 3.000000000000000076e-06, 2.928499640921227755e-03, 2.290773526526730924e-03, 1.716922966613216022e-04
5.500000000000000196e-05, 6.000000000000000152e-05, 3.000000000000000076e-06, 2.987730752744783679e-03, 2.322324521149402021e-03, 1.716922966613216022e-04
5.599999999999999916e-05, 6.000000000000000152e-05, 3.000000000000000076e-06, 2.991488617915588535e-03, 2.322324521149402021e-03, 1.716922966613216022e-04
5.800000000000000034e-05, 6.099999999999999872e-05, 3.000000000000000076e-06, 3.012072190328549549e-03, 2.361292094081256752e-03, 1.716922966613216022e-04
6.000000000000000152e-05, 6.200000000000000270e-05, 3.000000000000000076e-06, 3.062858714470478774e-03, 2.397294410919727833e-03, 1.716922966613216022e-04
6.099999999999999872e-05, 6.200000000000000270e-05, 3.000000000000000076e-06, 3.064132797899374837e-03, 2.397294410919727833e-03, 1.716922966613216022e-04
6.200000000000000270e-05, 6.499999999999999431e-05, 3.000000000000000076e-06, 3.120545343169374604e-03, 2.424523991212783336e-03, 1.716922966613216022e-04
6.499999999999999431e-05, 6.600000000000000506e-05, 3.000000000000000076e-06, 3.144461816114537799e-03, 2.470229971041558795e-03, 1.716922966613216022e-04
6.899999999999999667e-05, 6.600000000000000506e-05, 3.000000000000000076e-06, 3.170524675057777124e-03, 2.470229971041558795e-03, 1.716922966613216022e-04
6.999999999999999387e-05, 6.999999999999999387e-05, 3.000000000000000076e-06, 3.203657501452309309e-03, 2.505443629651308516e-03, 1.716922966613216022e-04
7.299999999999999903e-05, 7.100000000000000462e-05, 3.000000000000000076e-06, 3.233976652218085480e-03, 2.528563925062847235e-03, 1.716922966613216022e-04
7.399999999999999623e-05, 7.299999999999999903e-05, 3.000000000000000076e-06, 3.272148479305909963e-03, 2.560533099512802332e-03, 1.716922966613216022e-04
7.499999999999999343e-05, 7.399999999999999623e-05, 3.000000000000000076e-06, 3.287701739386505659e-03, 2.573837820468728808e-03, 1.716922966613216022e-04
7.700000000000000139e-05, 7.499999999999999343e-05, 3.000000000000000076e-06, 3.320364442288357542e-03, 2.616862775398534190e-03, 1.716922966613216022e-04
7.799999999999999859e-05, 7.700000000000000139e-05, 3.000000000000000076e-06, 3.377788005079913978e-03, 2.640094472110386756e-03, 1.716922966613216022e-04
7.799999999999999859e-05, 7.899999999999999579e-05, 3.999999999999999819e-06, 3.377788005079913978e-03, 2.675767079147795859e-03, 2.266568290192243825e-04
7.899999999999999579e-05, 8.200000000000000095e-05, 3.999999999999999819e-06, 3.417644261922733132e-03, 2.683850541761606274e-03, 2.266568290192243825e-04
8.100000000000000375e-05, 8.399999999999999535e-05, 3.999999999999999819e-06, 3.472321129660724866e-03, 2.719370921288300890e-03, 2.266568290192243825e-04
8.299999999999999815e-05, 8.600000000000000331e-05, 3.999999999999999819e-06, 3.500082349628551651e-03, 2.735923177510140181e-03, 2.266568290192243825e-04
8.700000000000000051e-05, 8.700000000000000051e-05, 3.999999999999999819e-06, 3.531688987642785105e-03, 2.778446007993323839e-03, 2.266568290192243825e-04
9.399999999999999448e-05, 8.799999999999999771e-05, 3.999999999999999819e-06, 3.564783991259421088e-03, 2.821132212872470152e-03, 2.266568290192243825e-04
9.699999999999999963e-05, 8.799999999999999771e-05, 3.999999999999999819e-06, 3.603813425201115184e-03, 2.821132212872470152e-03, 2.266568290192243825e-04
1.029999999999999964e-04, 9.000000000000000567e-05, 3.999999999999999819e-06, 3.636219858383497091e-03, 2.863953464834530487e-03, 2.266568290192243825e-04
1.069999999999999988e-04, 9.100000000000000287e-05, 3.999999999999999819e-06, 3.664866055556530427e-03, 2.910624646795805393e-03, 2.266568290192243825e-04
1.079999999999999960e-04, 9.200000000000000007e-05, 3.999999999999999819e-06, 3.700440464085237840e-03, 2.911765914625805834e-03, 2.266568290192243825e-04
1.090000000000000067e-04, 9.399999999999999448e-05, 3.999999999999999819e-06, 3.745948620098518787e-03, 2.949753966746417131e-03, 2.266568290192243825e-04
1.110000000000000011e-04, 9.600000000000000243e-05, 3.999999999999999819e-06, 3.769723011919247271e-03, 2.997075955713481964e-03, 2.266568290192243825e-04
1.150000000000000035e-04, 9.699999999999999963e-05, 3.999999999999999819e-06, 3.817894935768392523e-03, 3.016483243339146501e-03, 2.266568290192243825e-04
1.179999999999999951e-04, 9.899999999999999404e-05, 3.999999999999999819e-06, 3.839930265528666408e-03, 3.044939322193909552e-03, 2.266568290192243825e-04
1.190000000000000058e-04, 1.010000000000000020e-04, 3.999999999999999819e-06, 3.895991546126015195e-03, 3.071646611871513884e-03, 2.266568290192243825e-04
1.219999999999999974e-04, 1.039999999999999936e-04, 3.999999999999999819e-06, 3.927078175893297836e-03, 3.119445034592034736e-03, 2.266568290192243825e-04
1.250000000000000026e-04, 1.050000000000000044e-04, 3.999999999999999819e-06, 3.963897112497252913e-03, 3.135277754829969479e-03, 2.266568290192243825e-04
1.289999999999999914e-04, 1.060000000000000016e-04, 3.999999999999999819e-06, 4.001276609284298152e-03, 3.183912036290460768e-03, 2.266568290192243825e-04
1.310000000000000129e-04, 1.069999999999999988e-04, 3.999999999999999819e-06, 4.038695201937691527e-03, 3.206681738760722156e-03, 2.266568290192243825e-04
1.359999999999999989e-04, 1.069999999999999988e-04, 3.999999999999999819e-06, 4.082082758319563291e-03, 3.206681738760722156e-03, 2.266568290192243825e-04
1.389999999999999905e-04, 1.079999999999999960e-04, 3.999999999999999819e-06, 4.131587343655785186e-03, 3.279403022256239999e-03, 2.266568290192243825e-04
1.399999999999999877e-04, 1.090000000000000067e-04, 3.999999999999999819e-06, 4.150215668228623110e-03, 3.315055090173252023e-03, 2.266568290192243825e-04
1.440000000000000036e-04, 1.119999999999999983e-04, 3.999999999999999819e-06, 4.198290661687541052e-03, 3.347706016716593160e-03, 2.266568290192243825e-04
1.469999999999999953e-04, 1.150000000000000035e-04, 3.999999999999999819e-06, 4.242387433271249848e-03, 3.369229593000332493e-03, 2.266568290192243825e-04
1.479999999999999925e-04, 1.179999999999999951e-04, 5.000000000000000409e-06, 4.283451567709165020e-03, 3.406692151602740571e-03, 3.199804577319620706e-04
1.510000000000000112e-04, 1.210000000000000002e-04, 5.000000000000000409e-06, 4.335494631214614064e-03, 3.442801205544070153e-03, 3.199804577319620706e-04
1.559999999999999972e-04, 1.240000000000000054e-04, 5.000000000000000409e-06, 4.368103352685399898e-03, 3.478238682270198921e-03, 3.199804577319620706e-04
1.610000000000000103e-04, 1.269999999999999970e-04, 5.000000000000000409e-06, 4.406222031415859067e-03, 3.516034573414508497e-03, 3.199804577319620706e-04
1.679999999999999907e-04, 1.269999999999999970e-04, 5.000000000000000409e-06, 4.451734299556933672e-03, 3.516034573414508497e-03, 3.199804577319620706e-04
1.710000000000000094e-04, 1.279999999999999942e-04, 5.000000000000000409e-06, 4.492931394330739424e-03, 3.580893266181413206e-03, 3.199804577319620706e-04
1.740000000000000010e-04, 1.289999999999999914e-04, 5.000000000000000409e-06, 4.540626738736739179e-03, 3.622465160046332584e-03, 3.199804577319620706e-04
1.769999999999999926e-04, 1.340000000000000045e-04, 5.000000000000000409e-06, 4.571208716986564953e-03, 3.649815757871961198e-03, 3.199804577319620706e-04
1.800000000000000113e-04, 1.379999999999999933e-04, 5.000000000000000409e-06, 4.619485114901856690e-03, 3.693547970899623435e-03, 3.199804577319620706e-04
1.840000000000000001e-04, 1.389999999999999905e-04, 5.000000000000000409e-06, 4.671924760517870943e-03, 3.725940595468828827e-03, 3.199804577319620706e-04
1.910000000000000077e-04, 1.440000000000000036e-04, 5.000000000000000409e-06, 4.710893352078110441e-03, 3.776726694718615749e-03, 3.199804577319620706e-04
1.949999999999999965e-04, 1.479999999999999925e-04, 5.000000000000000409e-06, 4.769917436081354441e-03, 3.808922290051321245e-03, 3.199804577319620706e-04
1.990000000000000124e-04, 1.510000000000000112e-04, 5.000000000000000409e-06, 4.787675718409174080e-03, 3.850796454140976207e-03, 3.199804577319620706e-04
2.000000000000000096e-04, 1.559999999999999972e-04, 5.000000000000000409e-06, 4.861669831668647031e-03, 3.895536299349790840e-03, 3.199804577319620706e-04
2.030000000000000012e-04, 1.610000000000000103e-04, 5.000000000000000409e-06, 4.896165028563690541e-03, 3.934267038220480572e-03, 3.199804577319620706e-04
2.039999999999999984e-04, 1.630000000000000047e-04, 5.000000000000000409e-06, 4.950162416530626969e-03, 3.972638564851293901e-03, 3.199804577319620706e-04
2.059999999999999928e-04, 1.669999999999999935e-04, 5.000000000000000409e-06, 4.989457121018211171e-03, 4.006478886281226309e-03, 3.199804577319620706e-04
2.120000000000000031e-04, 1.720000000000000066e-04, 5.000000000000000409e-06, 5.044337430510222389e-03, 4.051852246803584398e-03, 3.199804577319620706e-04
2.210000000000000050e-04, 1.800000000000000113e-04, 5.000000000000000409e-06, 5.091783005441869077e-03, 4.094886163789445387e-03, 3.199804577319620706e-04
2.259999999999999910e-04, 1.830000000000000029e-04, 5.000000000000000409e-06, 5.137767296462325724e-03, 4.131672053026524440e-03, 3.199804577319620706e-04
2.329999999999999986e-04, 1.849999999999999973e-04, 5.000000000000000409e-06, 5.182971987037056881e-03, 4.175749985749791990e-03, 3.199804577319620706e-04
2.390000000000000089e-04, 1.879999999999999890e-04, 5.000000000000000409e-06, 5.246993847502112902e-03, 4.202206665862893466e-03, 3.199804577319620706e-04
2.420000000000000005e-04, 1.920000000000000049e-04, 6.000000000000000152e-06, 5.298353332437518055e-03, 4.262562628596256765e-03, 4.038245151150917506e-04
2.460000000000000164e-04, 1.959999999999999937e-04, 6.000000000000000152e-06, 5.338516496254929258e-03, 4.299233085837019311e-03, 4.038245151150917506e-04
2.500000000000000052e-04, 1.990000000000000124e-04, 6.000000000000000152e-06, 5.395153053871437447e-03, 4.352716359006490732e-03, 4.038245151150917506e-04
2.559999999999999884e-04, 2.020000000000000040e-04, 6.000000000000000152e-06, 5.448692263547770184e-03, 4.382641345095939292e-03, 4.038245151150917506e-04
2.610000000000000015e-04, 2.049999999999999956e-04, 6.000000000000000152e-06, 5.500631544714253487e-03, 4.446332035249704953e-03, 4.038245151150917506e-04
2.669999999999999847e-04, 2.079999999999999872e-04, 6.000000000000000152e-06, 5.543870722837383053e-03, 4.487580408334359075e-03, 4.038245151150917506e-04
2.709999999999999735e-04, 2.130000000000000003e-04, 6.000000000000000152e-06, 5.630503287596662874e-03, 4.501864262759684189e-03, 4.038245151150917506e-04
2.739999999999999923e-04, 2.159999999999999919e-04, 6.000000000000000152e-06, 5.667439261561645417e-03, 4.579434507242173893e-03, 4.038245151150917506e-04
2.750000000000000166e-04, 2.180000000000000134e-04, 6.999999999999999895e-06, 5.691307905374563998e-03, 4.619514363113755989e-03, 4.066342033365594058e-04
2.779999999999999811e-04, 2.190000000000000106e-04, 7.999999999999999638e-06, 5.788089725632786231e-03, 4.690766304038657825e-03, 4.139547354484131758e-04
2.820000000000000241e-04, 2.229999999999999994e-04, 7.999999999999999638e-06, 5.828981840908300030e-03, 4.720683097539113762e-03, 4.139547354484131758e-04
2.880000000000000073e-04, 2.280000000000000126e-04, 7.999999999999999638e-06, 5.891133904261559515e-03, 4.770082797443764809e-03, 4.139547354484131758e-04
2.900000000000000017e-04, 2.320000000000000014e-04, 7.999999999999999638e-06, 5.935689242923763639e-03, 4.821246834002922664e-03, 4.139547354484131758e-04
2.950000000000000148e-04, 2.349999999999999930e-04, 7.999999999999999638e-06, 5.998849201516313727e-03, 4.867736808367563971e-03, 4.139547354484131758e-04
2.990000000000000036e-04, 2.429999999999999977e-04, 7.999999999999999638e-06, 6.069382870656772275e-03, 4.925958508371643639e-03, 4.139547354484131758e-04
3.020000000000000223e-04, 2.480000000000000108e-04, 9.000000000000000228e-06, 6.115257220283071976e-03, 4.971465271490396569e-03, 4.714028383737535010e-04
3.089999999999999756e-04, 2.530000000000000239e-04, 9.000000000000000228e-06, 6.174230447412711216e-03, 5.009702382610544368e-03, 4.714028383737535010e-04
3.119999999999999944e-04, 2.629999999999999959e-04, 9.000000000000000228e-06, 6.238002290722364888e-03, 5.064575382121966861e-03, 4.714028383737535010e-04
3.170000000000000075e-04, 2.669999999999999847e-04, 9.000000000000000228e-06, 6.293657556403473886e-03, 5.125594409931998746e-03, 4.714028383737535010e-04
3.209999999999999963e-04, 2.719999999999999979e-04, 9.000000000000000228e-06, 6.347948702607830382e-03, 5.177471596873524894e-03, 4.714028383737535010e-04
3.299999999999999982e-04, 2.770000000000000110e-04, 9.000000000000000228e-06, 6.417769256826868184e-03, 5.224803595129374686e-03, 4.714028383737535010e-04
3.330000000000000169e-04, 2.829999999999999942e-04, 9.000000000000000228e-06, 6.477517852382689949e-03, 5.283435142070248315e-03, 4.714028383737535010e-04
3.379999999999999758e-04, 2.849999999999999886e-04, 1.000000000000000082e-05, 6.543472246515223863e-03, 5.358613287615272662e-03, 4.934517432797288919e-04
3.409999999999999945e-04, 2.860000000000000129e-04, 1.000000000000000082e-05, 6.598867356088189765e-03, 5.416225782609459215e-03, 4.934517432797288919e-04
3.469999999999999777e-04, 2.910000000000000260e-04, 1.099999999999999971e-05, 6.671616455023049626e-03, 5.441808858577143644e-03, 4.992326411372541338e-04
3.519999999999999908e-04, 3.009999999999999980e-04, 1.099999999999999971e-05, 6.742678552331239118e-03, 5.499667833202668936e-03, 4.992326411372541338e-04
3.539999999999999853e-04, 3.060000000000000111e-04, 1.099999999999999971e-05, 6.800617486370550725e-03, 5.562681157393704716e-03, 4.992326411372541338e-04
3.579999999999999741e-04, 3.099999999999999999e-04, 1.099999999999999971e-05, 6.866302966423910858e-03, 5.608797892576859213e-03, 4.992326411372541338e-04
3.620000000000000171e-04, 3.179999999999999776e-04, 1.099999999999999971e-05, 6.957011712725716911e-03, 5.692794618440471729e-03, 4.992326411372541338e-04
3.660000000000000059e-04, 3.209999999999999963e-04, 1.200000000000000030e-05, 7.003201221045378747e-03, 5.744201058803889703e-03, 5.687885198255195193e-04
3.730000000000000134e-04, 3.229999999999999907e-04, 1.200000000000000030e-05, 7.064428084629053098e-03, 5.791956529864677322e-03, 5.687885198255195193e-04
3.789999999999999966e-04, 3.310000000000000225e-04, 1.200000000000000030e-05, 7.140856844656759579e-03, 5.867147642923981922e-03, 5.687885198255195193e-04
3.820000000000000153e-04, 3.379999999999999758e-04, 1.200000000000000030e-05, 7.205953533707744850e-03, 5.906522368474547736e-03, 5.687885198255195193e-04
3.849999999999999798e-04, 3.429999999999999889e-04, 1.200000000000000030e-05, 7.269707205866912311e-03, 5.964915752641203155e-03, 5.687885198255195193e-04
3.879999999999999985e-04, 3.460000000000000076e-04, 1.200000000000000030e-05, 7.333048531985199812e-03, 6.048094545612244140e-03, 5.687885198255195193e-04
3.930000000000000117e-04, 3.550000000000000096e-04, 1.299999999999999920e-05, 7.400675090633970603e-03, 6.093920797783658645e-03, 5.764058717872140277e-04
3.989999999999999949e-04, 3.629999999999999872e-04, 1.500000000000000038e-05, 7.490516701672673104e-03, 6.145512033656138316e-03, 5.875737472517921075e-04
4.020000000000000136e-04, 3.690000000000000246e-04, 1.500000000000000038e-05, 7.545979709257355506e-03, 6.218003469344623654e-03, 5.875737472517921075e-04
4.110000000000000155e-04, 3.780000000000000265e-04, 1.599999999999999928e-05, 7.637095517458330519e-03, 6.276891921410050409e-03, 6.057497387968504557e-04
4.159999999999999744e-04, 3.820000000000000153e-04, 1.599999999999999928e-05, 7.714472883431584826e-03, 6.362030763142795774e-03, 6.057497387968504557e-04
4.260000000000000006e-04, 3.879999999999999985e-04, 1.699999999999999987e-05, 7.787923769460641452e-03, 6.412571262307173968e-03, 6.210986702006556556e-04
4.389999999999999914e-04, 3.930000000000000117e-04, 1.699999999999999987e-05, 7.856332083521991999e-03, 6.480720779731997429e-03, 6.210986702006556556e-04
4.459999999999999989e-04, 3.980000000000000248e-04, 1.800000000000000046e-05, 7.940027127737551982e-03, 6.546103958473032877e-03, 6.419101289203344623e-04
4.499999999999999877e-04, 4.040000000000000080e-04, 1.800000000000000046e-05, 8.015885923241539146e-03, 6.605982643451114265e-03, 6.419101289203344623e-04
4.580000000000000195e-04, 4.079999999999999968e-04, 1.800000000000000046e-05, 8.103970295124324555e-03, 6.678418963694561852e-03, 6.419101289203344623e-04
4.600000000000000139e-04, 4.119999999999999856e-04, 1.800000000000000046e-05, 8.169850120925203213e-03, 6.738894402247702642e-03, 6.419101289203344623e-04
4.629999999999999784e-04, 4.189999999999999931e-04, 1.800000000000000046e-05, 8.251677425075912634e-03, 6.820885588544252885e-03, 6.419101289203344623e-04
4.690000000000000158e-04, 4.240000000000000062e-04, 1.900000000000000105e-05, 8.329620638908699637e-03, 6.888176983694863607e-03, 7.010975561906049921e-04
4.769999999999999934e-04, 4.319999999999999838e-04, 1.900000000000000105e-05, 8.412370593352034784e-03, 6.971315443242060740e-03, 7.010975561906049921e-04
4.829999999999999767e-04, 4.389999999999999914e-04, 1.900000000000000105e-05, 8.488894613390828014e-03, 7.024897896786629764e-03, 7.010975561906049921e-04
4.899999999999999842e-04, 4.429999999999999802e-04, 1.900000000000000105e-05, 8.574305568870151453e-03, 7.097942644757210609e-03, 7.010975561906049921e-04
4.970000000000000459e-04, 4.539999999999999765e-04, 1.900000000000000105e-05, 8.658002993230063879e-03, 7.168984645544149159e-03, 7.010975561906049921e-04
5.060000000000000478e-04, 4.609999999999999840e-04, 2.000000000000000164e-05, 8.739109564333368343e-03, 7.240141203737704943e-03, 7.323779649589903015e-04
5.150000000000000498e-04, 4.670000000000000214e-04, 2.000000000000000164e-05, 8.823703835160279924e-03, 7.320560983156944139e-03, 7.323779649589903015e-04
5.249999999999999676e-04, 4.789999999999999879e-04, 2.099999999999999884e-05, 8.915347800014201268e-03, 7.391034648183086517e-03, 7.433082850319068556e-04
5.280000000000000405e-04, 4.850000000000000253e-04, 2.199999999999999943e-05, 9.011699569641793556e-03, 7.469011571427788994e-03, 7.615237310076636420e-04
5.360000000000000181e-04, 4.920000000000000328e-04, 2.199999999999999943e-05, 9.092281721318302631e-03, 7.546782044583615588e-03, 7.615237310076636420e-04
5.419999999999999471e-04, 4.989999999999999861e-04, 2.300000000000000002e-05, 9.181658197032210519e-03, 7.627741627564479932e-03, 7.670423159932625952e-04
5.509999999999999490e-04, 5.100000000000000366e-04, 2.400000000000000061e-05, 9.251491830032262248e-03, 7.700308886657483004e-03, 7.842534785117254159e-04
5.630000000000000239e-04, 5.190000000000000386e-04, 2.699999999999999899e-05, 9.359462656513613255e-03, 7.787719935368819096e-03, 7.921515452009972487e-04
5.680000000000000370e-04, 5.330000000000000536e-04, 2.799999999999999958e-05, 9.438173831841640063e-03, 7.869412743023020823e-03, 8.080401192403208459e-04
5.789999999999999791e-04, 5.370000000000000424e-04, 2.799999999999999958e-05, 9.532708872835174777e-03, 7.943136218582533964e-03, 8.080401192403208459e-04
5.900000000000000296e-04, 5.479999999999999845e-04, 2.799999999999999958e-05, 9.613401278673838063e-03, 8.021245107798174664e-03, 8.080401192403208459e-04
5.950000000000000427e-04, 5.529999999999999976e-04, 2.799999999999999958e-05, 9.725302842913813306e-03, 8.114858799139406526e-03, 8.080401192403208459e-04
6.030000000000000204e-04, 5.569999999999999864e-04, 2.900000000000000017e-05, 9.811143473872617829e-03, 8.190618562889896356e-03, 8.777925619029379846e-04
6.089999999999999494e-04, 5.630000000000000239e-04, 2.900000000000000017e-05, 9.912326981015066873e-03, 8.280119961581450597e-03, 8.777925619029379846e-04
6.160000000000000111e-04, 5.680000000000000370e-04, 2.900000000000000017e-05, 1.000033444208432015e-02, 8.365216270777645069e-03, 8.777925619029379846e-04
6.260000000000000373e-04, 5.720000000000000258e-04, 3.000000000000000076e-05, 1.008824261468537278e-02, 8.445065030696280450e-03, 8.856314869274559349e-04
6.340000000000000149e-04, 5.789999999999999791e-04, 3.199999999999999855e-05, 1.019993169359011999e-02, 8.533007386300363664e-03, 8.982745324717437930e-04
6.430000000000000169e-04, 5.900000000000000296e-04, 3.300000000000000253e-05, 1.029979116768973274e-02, 8.614559792595323506e-03, 9.021810866036701453e-04
6.520000000000000188e-04, 6.009999999999999717e-04, 3.399999999999999973e-05, 1.038194497562826106e-02, 8.707642059852062355e-03, 9.233540333674556452e-04
6.570000000000000319e-04, 6.149999999999999868e-04, 3.399999999999999973e-05, 1.048704517594458395e-02, 8.800272569519745208e-03, 9.233540333674556452e-04
6.629999999999999609e-04, 6.269999999999999532e-04, 3.499999999999999693e-05, 1.059623967427089641e-02, 8.888450189114735153e-03, 9.370487962898775731e-04
6.759999999999999516e-04, 6.400000000000000524e-04, 3.600000000000000091e-05, 1.071078494056711475e-02, 8.965359749295192734e-03, 9.493126893806797190e-04
6.849999999999999535e-04, 6.470000000000000057e-04, 3.699999999999999811e-05, 1.078653742348827625e-02, 9.076337297438405796e-03, 9.741659606973500493e-04
6.890000000000000508e-04, 6.570000000000000319e-04, 3.699999999999999811e-05, 1.091460005088165479e-02, 9.180632301406456419e-03, 9.741659606973500493e-04
6.999999999999999929e-04, 6.639999999999999852e-04, 3.899999999999999929e-05, 1.101699058483702684e-02, 9.260390256412086296e-03, 9.902578738165065952e-04
7.129999999999999836e-04, 6.759999999999999516e-04, 3.899999999999999929e-05, 1.112938586516434673e-02, 9.344852164580535678e-03, 9.902578738165065952e-04
7.219999999999999855e-04, 6.800000000000000488e-04, 4.000000000000000327e-05, 1.124188090260106430e-02, 9.428408011589903617e-03, 1.027857317739661698e-03
7.360000000000000006e-04, 6.859999999999999779e-04, 4.199999999999999768e-05, 1.133912316330539134e-02, 9.546782929749477245e-03, 1.033803764970847323e-03
7.410000000000000137e-04, 6.999999999999999929e-04, 4.199999999999999768e-05, 1.145273356024623448e-02, 9.640522011045957879e-03, 1.033803764970847323e-03
7.470000000000000511e-04, 7.119999999999999593e-04, 4.300000000000000165e-05, 1.155978923466765250e-02, 9.757866146352644002e-03, 1.061803098379862685e-03
7.600000000000000418e-04, 7.209999999999999612e-04, 4.399999999999999886e-05, 1.168369535975662468e-02, 9.844906930363632111e-03, 1.074794519132768250e-03
7.680000000000000195e-04, 7.320000000000000118e-04, 4.500000000000000283e-05, 1.179002943549731577e-02, 9.940497794086058589e-03, 1.092739538604465838e-03
7.739999999999999485e-04, 7.399999999999999894e-04, 4.500000000000000283e-05, 1.190479792381418656e-02, 1.005363443560936335e-02, 1.092739538604465838e-03
7.820000000000000345e-04, 7.470000000000000511e-04, 4.600000000000000004e-05, 1.201097393474314344e-02, 1.015365080649059844e-02, 1.124331621696105519e-03
7.910000000000000364e-04, 7.590000000000000175e-04, 4.600000000000000004e-05, 1.211194330133766144e-02, 1.025323836781324993e-02, 1.124331621696105519e-03
8.009999999999999542e-04, 7.669999999999999951e-04, 4.699999999999999724e-05, 1.224838851645818419e-02, 1.035434080270226237e-02, 1.141781418911496553e-03
8.090000000000000403e-04, 7.780000000000000457e-04, 4.699999999999999724e-05, 1.235964451390278961e-02, 1.046520126135768239e-02, 1.141781418911496553e-03
8.199999999999999824e-04, 7.829999999999999504e-04, 4.800000000000000122e-05, 1.248006308867123139e-02, 1.057826238301149031e-02, 1.194292650168712715e-03
8.300000000000000086e-04, 7.990000000000000140e-04, 4.800000000000000122e-05, 1.260821134936606497e-02, 1.067695722185945176e-02, 1.194292650168712715e-03
8.450000000000000479e-04, 8.090000000000000403e-04, 4.899999999999999842e-05, 1.273130906830081087e-02, 1.078908665389427188e-02, 1.200530561548348620e-03
8.610000000000000032e-04, 8.180000000000000422e-04, 5.099999999999999960e-05, 1.286673289426026011e-02, 1.089794016348569552e-02, 1.223235467028532201e-03
8.670000000000000406e-04, 8.279999999999999600e-04, 5.300000000000000078e-05, 1.298334456396942928e-02, 1.100389110625769711e-02, 1.236226054822222274e-03
8.769999999999999584e-04, 8.429999999999999993e-04, 5.500000000000000196e-05, 1.310646662959299991e-02, 1.112994362796022006e-02, 1.252058779454673669e-03
8.899999999999999491e-04, 8.530000000000000256e-04, 5.700000000000000314e-05, 1.323053339251908239e-02, 1.124288730960272195e-02, 1.281644719802374575e-03
9.110000000000000259e-04, 8.639999999999999677e-04, 5.800000000000000034e-05, 1.336134238028850556e-02, 1.134739926991641147e-02, 1.301570908402328560e-03
9.190000000000000035e-04, 8.760000000000000425e-04, 5.899999999999999754e-05, 1.349084271809255706e-02, 1.148607151759165924e-02, 1.307441557481838802e-03
9.330000000000000186e-04, 8.850000000000000444e-04, 6.000000000000000152e-05, 1.362390679182005557e-02, 1.160321875180402550e-02, 1.327689395774539396e-03
9.430000000000000448e-04, 8.909999999999999734e-04, 6.200000000000000270e-05, 1.374728138604871044e-02, 1.170191662113386800e-02, 1.345443461484131711e-03
9.539999999999999869e-04, 9.070000000000000371e-04, 6.299999999999999990e-05, 1.389388001255335674e-02, 1.182969411586698265e-02, 1.373220026010856746e-03
9.659999999999999533e-04, 9.200000000000000278e-04, 6.399999999999999710e-05, 1.402016976467759801e-02, 1.195289346238842011e-02, 1.373829634316628542e-03
9.859999999999998974e-04, 9.330000000000000186e-04, 6.499999999999999431e-05, 1.414970210322633558e-02, 1.206684084396481872e-02, 1.386697619186420989e-03
9.970000000000000563e-04, 9.479999999999999495e-04, 6.600000000000000506e-05, 1.429149429528337768e-02, 1.218954773085473287e-02, 1.432089999673696141e-03
1.010000000000000047e-03, 9.690000000000000262e-04, 6.799999999999999946e-05, 1.443550742201433167e-02, 1.231610054096870209e-02, 1.436938570333656838e-03
1.016999999999999892e-03, 9.829999999999999329e-04, 7.100000000000000462e-05, 1.456910632827587357e-02, 1.244872861760418052e-02, 1.448960564987440301e-03
1.033999999999999980e-03, 1.000000000000000021e-03, 7.200000000000000182e-05, 1.471604578835333972e-02, 1.256911768627859589e-02, 1.460480469058498968e-03
1.043000000000000090e-03, 1.013000000000000012e-03, 7.200000000000000182e-05, 1.487092571212025351e-02, 1.270368392344853672e-02, 1.460480469058498968e-03
1.061000000000000094e-03, 1.031999999999999931e-03, 7.299999999999999903e-05, 1.500060767070313626e-02, 1.280080421927830107e-02, 1.534785591971742124e-03
1.077000000000000049e-03, 1.038999999999999993e-03, 7.299999999999999903e-05, 1.513873305334466172e-02, 1.295542513460739426e-02, 1.534785591971742124e-03
1.087000000000000076e-03, 1.051999999999999984e-03, 7.499999999999999343e-05, 1.529380739116148295e-02, 1.310085193532515430e-02, 1.551268412401485535e-03
1.103999999999999947e-03, 1.069000000000000072e-03, 7.700000000000000139e-05, 1.543766636201746034e-02, 1.321755307082042065e-02, 1.573097113696978779e-03
1.118000000000000070e-03, 1.082000000000000062e-03, 8.100000000000000375e-05, 1.558617199239463284e-02, 1.338977996609480754e-02, 1.592605264984832012e-03
1.131999999999999977e-03, 1.100999999999999982e-03, 8.399999999999999535e-05, 1.574072321387978354e-02, 1.350442197888939398e-02, 1.615276023084073840e-03
1.147999999999999932e-03, 1.108999999999999960e-03, 8.500000000000000611e-05, 1.589583370129981146e-02, 1.364140573072173020e-02, 1.630836737185440170e-03
1.160999999999999923e-03, 1.123000000000000083e-03, 8.600000000000000331e-05, 1.605013721697321274e-02, 1.378178402126368704e-02, 1.654348235728667852e-03
1.175000000000000046e-03, 1.136000000000000074e-03, 8.799999999999999771e-05, 1.621064420518233615e-02, 1.393285433002280915e-02, 1.677678084303929444e-03
1.193000000000000050e-03, 1.149999999999999981e-03, 8.899999999999999491e-05, 1.636322232605734103e-02, 1.407281026723320415e-02, 1.706954731965334591e-03
1.204999999999999908e-03, 1.167000000000000069e-03, 9.399999999999999448e-05, 1.652064179974917918e-02, 1.419895495576676582e-02, 1.723864763333955588e-03
1.221000000000000080e-03, 1.183000000000000024e-03, 9.600000000000000243e-05, 1.667820810016625716e-02, 1.435114656196808530e-02, 1.743718153894485918e-03
1.237000000000000035e-03, 1.196999999999999930e-03, 1.010000000000000020e-04, 1.685045002791709864e-02, 1.450463746522329123e-02, 1.771873836153620933e-03
1.255999999999999955e-03, 1.204999999999999908e-03, 1.039999999999999936e-04, 1.700430917799409039e-02, 1.463990748196259545e-02, 1.783297207866839937e-03
1.276999999999999923e-03, 1.221000000000000080e-03, 1.050000000000000044e-04, 1.716994840703493438e-02, 1.481311492659651875e-02, 1.819692354879739018e-03
1.286999999999999950e-03, 1.242000000000000048e-03, 1.060000000000000016e-04, 1.732257617846923864e-02, 1.495375380120213607e-02, 1.852920299552521331e-03
1.299000000000000024e-03, 1.257000000000000088e-03, 1.110000000000000011e-04, 1.750614065866374497e-02, 1.510631761262919842e-02, 1.868011143966524833e-03
1.319999999999999993e-03, 1.273999999999999959e-03, 1.129999999999999955e-04, 1.766763495049797697e-02, 1.525683463621314850e-02, 1.884054864696314358e-03
1.332999999999999984e-03, 1.286999999999999950e-03, 1.150000000000000035e-04, 1.784719233832693375e-02, 1.541705936654404197e-02, 1.918153674405681606e-03
1.351999999999999903e-03, 1.302999999999999905e-03, 1.190000000000000058e-04, 1.801865682448876294e-02, 1.558688414721114655e-02, 1.939875865911993777e-03
1.374999999999999920e-03, 1.320999999999999909e-03, 1.210000000000000002e-04, 1.818915721523719012e-02, 1.573633922036679275e-02, 1.962975244418029269e-03
1.391000000000000092e-03, 1.343999999999999926e-03, 1.210000000000000002e-04, 1.836861358736838895e-02, 1.589869688644074755e-02, 1.962975244418029269e-03
1.417000000000000074e-03, 1.358000000000000049e-03, 1.219999999999999974e-04, 1.855540246889986894e-02, 1.605590803836456915e-02, 2.030781411045973466e-03
1.431999999999999896e-03, 1.374000000000000004e-03, 1.250000000000000026e-04, 1.874288008695643507e-02, 1.622060184076303327e-02, 2.045301566100967989e-03
1.459000000000000010e-03, 1.391000000000000092e-03, 1.299999999999999886e-04, 1.890681535980240358e-02, 1.640148826563018331e-02, 2.075282631961494328e-03
1.472000000000000001e-03, 1.412000000000000061e-03, 1.340000000000000045e-04, 1.905956938735850481e-02, 1.655208490029790730e-02, 2.111553768648459072e-03
1.487999999999999956e-03, 1.425999999999999967e-03, 1.359999999999999989e-04, 1.927814760538558089e-02, 1.672819716183968422e-02, 2.125378333043732165e-03
1.500999999999999947e-03, 1.446999999999999936e-03, 1.379999999999999933e-04, 1.948289502411317334e-02, 1.690167611354651336e-02, 2.162645455113213107e-03
1.518000000000000035e-03, 1.469000000000000037e-03, 1.450000000000000009e-04, 1.964765279631513692e-02, 1.707455603626610238e-02, 2.189916174046475667e-03
1.533000000000000074e-03, 1.492000000000000054e-03, 1.469999999999999953e-04, 1.981778928159116937e-02, 1.726278227148688241e-02, 2.224522426554024785e-03
1.557000000000000007e-03, 1.510999999999999973e-03, 1.499999999999999869e-04, 2.003122308162122098e-02, 1.742204528574738120e-02, 2.244832530953151661e-03
1.572000000000000047e-03, 1.534999999999999906e-03, 1.520000000000000084e-04, 2.022443388642276851e-02, 1.761601938550311219e-02, 2.271038565136511769e-03
1.592000000000000099e-03, 1.546999999999999981e-03, 1.559999999999999972e-04, 2.042111105553233788e-02, 1.778241446176784257e-02, 2.308797157952085892e-03
1.608999999999999970e-03, 1.557000000000000007e-03, 1.600000000000000131e-04, 2.063385116606999622e-02, 1.798132404196052525e-02, 2.331667740992925380e-03
1.626999999999999974e-03, 1.582999999999999989e-03, 1.640000000000000019e-04, 2.081396013458544983e-02, 1.815470651346222028e-02, 2.363679978993598035e-03
1.647000000000000026e-03, 1.606000000000000006e-03, 1.669999999999999935e-04, 2.101532208849029096e-02, 1.833706017987234843e-02, 2.401050232366631638e-03
1.655999999999999920e-03, 1.629000000000000023e-03, 1.700000000000000122e-04, 2.123410243146776899e-02, 1.852644210048177975e-02, 2.421180970170679243e-03
1.670999999999999959e-03, 1.655999999999999920e-03, 1.769999999999999926e-04, 2.144498458284431128e-02, 1.872135516040028189e-02, 2.462913594906916866e-03
1.694999999999999892e-03, 1.678999999999999937e-03, 1.810000000000000085e-04, 2.164286583845597897e-02, 1.890993885222827867e-02, 2.493356826894972157e-03
1.716000000000000077e-03, 1.696999999999999941e-03, 1.840000000000000001e-04, 2.184510102085429964e-02, 1.911695788753829672e-02, 2.531547104103648756e-03
1.729999999999999984e-03, 1.719999999999999958e-03, 1.859999999999999945e-04, 2.206168519241953618e-02, 1.930087447966308267e-02, 2.561939256659068621e-03
1.760999999999999979e-03, 1.745999999999999939e-03, 1.900000000000000105e-04, 2.227704035750394454e-02, 1.950429093768306713e-02, 2.599253964001327268e-03
1.779999999999999898e-03, 1.773999999999999969e-03, 1.959999999999999937e-04, 2.248876097199320120e-02, 1.969792902499331588e-02, 2.637268645087849361e-03
1.799999999999999951e-03, 1.794999999999999938e-03, 2.000000000000000096e-04, 2.270045540117627408e-02, 1.990293712947727167e-02, 2.667110280362072847e-03
1.815999999999999906e-03, 1.824000000000000100e-03, 2.030000000000000012e-04, 2.292657551517219422e-02, 2.010329574985743328e-02, 2.707627860780736830e-03
1.840000000000000056e-03, 1.843000000000000020e-03, 2.090000000000000115e-04, 2.315507897160982292e-02, 2.033360013488819118e-02, 2.733461120917953999e-03
1.856000000000000011e-03, 1.861999999999999940e-03, 2.120000000000000031e-04, 2.338119167379528601e-02, 2.051773161114791438e-02, 2.768904164992572973e-03
1.874000000000000015e-03, 1.887000000000000005e-03, 2.149999999999999947e-04, 2.358109296913858677e-02, 2.072832720621956004e-02, 2.803813238233866280e-03
1.887000000000000005e-03, 1.902999999999999961e-03, 2.210000000000000050e-04, 2.383901564276256699e-02, 2.094419065931757418e-02, 2.837298099938081932e-03
1.912999999999999987e-03, 1.922000000000000097e-03, 2.220000000000000022e-04, 2.406826089960176565e-02, 2.115814639795154939e-02, 2.895126856564401475e-03
1.933000000000000039e-03, 1.943000000000000066e-03, 2.249999999999999938e-04, 2.429474208669431604e-02, 2.137427661274068913e-02, 2.917452434246499068e-03
1.955000000000000140e-03, 1.951000000000000043e-03, 2.280000000000000126e-04, 2.453832165719876598e-02, 2.161785445370261252e-02, 2.964427873319244993e-03
1.968000000000000131e-03, 1.968000000000000131e-03, 2.300000000000000070e-04, 2.478264116843459028e-02, 2.181616750950543179e-02, 2.997297863483644725e-03
1.997000000000000077e-03, 1.995999999999999944e-03, 2.390000000000000089e-04, 2.501032958431357797e-02, 2.205396014569034266e-02, 3.039830571351559690e-03
2.020999999999999793e-03, 2.013000000000000032e-03, 2.449999999999999921e-04, 2.524585142745092506e-02, 2.226316423917695797e-02, 3.087794501864495750e-03
2.043000000000000111e-03, 2.027000000000000156e-03, 2.469999999999999865e-04, 2.549936823232917121e-02, 2.249810258095410326e-02, 3.117796491892007530e-03
2.066999999999999827e-03, 2.050000000000000173e-03, 2.550000000000000183e-04, 2.574563916149276779e-02, 2.272408640337017505e-02, 3.160151124940364410e-03
2.093999999999999941e-03, 2.064999999999999995e-03, 2.599999999999999772e-04, 2.597435875355915552e-02, 2.297125760281778714e-02, 3.203699479046189826e-03
2.112000000000000162e-03, 2.090999999999999977e-03, 2.649999999999999903e-04, 2.624437482472687447e-02, 2.319263811017840266e-02, 3.243558152131094299e-03
2.128000000000000117e-03, 2.112000000000000162e-03, 2.689999999999999791e-04, 2.649889462600249837e-02, 2.343773676127579308e-02, 3.282913581369422806e-03
2.151000000000000134e-03, 2.144000000000000072e-03, 2.759999999999999867e-04, 2.675214032480752180e-02, 2.366969241906474036e-02, 3.335307964534558155e-03
2.170000000000000054e-03, 2.171000000000000187e-03, 2.820000000000000241e-04, 2.701034386168056287e-02, 2.391838000845689788e-02, 3.376653976642674145e-03
2.200000000000000133e-03, 2.197999999999999867e-03, 2.840000000000000185e-04, 2.726814513569429665e-02, 2.415672103579410285e-02, 3.424835401944649211e-03
2.226000000000000114e-03, 2.230999999999999910e-03, 2.860000000000000129e-04, 2.755511434749699159e-02, 2.440710980334145908e-02, 3.461075814382580124e-03
2.252999999999999794e-03, 2.262000000000000122e-03, 2.930000000000000204e-04, 2.780506548509381615e-02, 2.465638952619766955e-02, 3.513174175746966877e-03
2.269000000000000183e-03, 2.288999999999999802e-03, 2.959999999999999849e-04, 2.808292315767654118e-02, 2.491188947237709533e-02, 3.564260973749778377e-03
2.298000000000000129e-03, 2.321000000000000146e-03, 2.999999999999999737e-04, 2.835074979467487599e-02, 2.516648981434924451e-02, 3.608127140512003544e-03
2.315999999999999916e-03, 2.353000000000000057e-03, 3.099999999999999999e-04, 2.861899739766841921e-02, 2.543342310805537382e-02, 3.650642976260773127e-03
2.337000000000000102e-03, 2.374999999999999941e-03, 3.170000000000000075e-04, 2.886805986695133858e-02, 2.569263869859527566e-02, 3.709597648241797288e-03
2.360999999999999818e-03, 2.402000000000000055e-03, 3.229999999999999907e-04, 2.917715222282103033e-02, 2.595033199422115688e-02, 3.749342800462160657e-03
2.394999999999999993e-03, 2.431000000000000001e-03, 3.299999999999999982e-04, 2.947759033761828545e-02, 2.620514022915680641e-02, 3.803533290055144400e-03
2.415000000000000046e-03, 2.454000000000000018e-03, 3.330000000000000169e-04, 2.975526727163701687e-02, 2.648225228821825608e-02, 3.848121575147798665e-03
2.436999999999999930e-03, 2.481000000000000132e-03, 3.400000000000000244e-04, 3.003214464446651161e-02, 2.675793462305355724e-02, 3.904540306407795584e-03
2.455999999999999850e-03, 2.504000000000000149e-03, 3.429999999999999889e-04, 3.030027313310915474e-02, 2.702520925648860262e-02, 3.942289914026618144e-03
2.478000000000000168e-03, 2.530999999999999830e-03, 3.449999999999999833e-04, 3.062717323667624517e-02, 2.730624766198119779e-02, 4.011304870672957601e-03
2.500000000000000052e-03, 2.552000000000000015e-03, 3.510000000000000208e-04, 3.091718445177662339e-02, 2.758510859537093018e-02, 4.055790007430042782e-03
2.520999999999999804e-03, 2.582999999999999793e-03, 3.600000000000000227e-04, 3.121262920569769714e-02, 2.785978494393528265e-02, 4.115664790262093392e-03
2.553999999999999847e-03, 2.609000000000000208e-03, 3.669999999999999760e-04, 3.152948118135785738e-02, 2.815608621583363946e-02, 4.169330614745731488e-03
2.575000000000000032e-03, 2.635999999999999888e-03, 3.759999999999999779e-04, 3.183689748275577575e-02, 2.844327462083486371e-02, 4.223713262000026308e-03
2.599999999999999881e-03, 2.670000000000000064e-03, 3.820000000000000153e-04, 3.213728311261190851e-02, 2.874852386496449738e-02, 4.276042489836384859e-03
2.625999999999999862e-03, 2.697000000000000178e-03, 3.840000000000000097e-04, 3.244327598206384750e-02, 2.902720915440796037e-02, 4.332697153797890159e-03
2.658000000000000206e-03, 2.727999999999999956e-03, 3.910000000000000172e-04, 3.275773385756151207e-02, 2.933177935573067635e-02, 4.386447494132346067e-03
2.686000000000000019e-03, 2.762999999999999831e-03, 3.980000000000000248e-04, 3.307913253494641076e-02, 2.963444707489112234e-02, 4.451161281594784302e-03
2.707999999999999904e-03, 2.779999999999999919e-03, 4.060000000000000024e-04, 3.338812776354146278e-02, 2.993507217698842399e-02, 4.506290010348113460e-03
2.733999999999999885e-03, 2.802999999999999936e-03, 4.139999999999999800e-04, 3.371078738745540010e-02, 3.024583114983956170e-02, 4.576920425808785747e-03
2.768000000000000061e-03, 2.828999999999999918e-03, 4.229999999999999819e-04, 3.403559423436022802e-02, 3.054811668680351006e-02, 4.626177172531415784e-03
2.794000000000000043e-03, 2.867000000000000191e-03, 4.330000000000000081e-04, 3.437175891473792655e-02, 3.086204693833059787e-02, 4.687148004856169642e-03
2.812999999999999962e-03, 2.893000000000000172e-03, 4.409999999999999858e-04, 3.471720013090345142e-02, 3.118244607821674466e-02, 4.748529094626840683e-03
2.847000000000000138e-03, 2.923999999999999950e-03, 4.479999999999999933e-04, 3.505037350771383897e-02, 3.150067857906126839e-02, 4.812867885438191703e-03
2.873000000000000120e-03, 2.954000000000000029e-03, 4.589999999999999896e-04, 3.538449593154249090e-02, 3.182022118565133728e-02, 4.871746160790452716e-03
2.906999999999999862e-03, 2.984999999999999806e-03, 4.650000000000000270e-04, 3.572363602115673220e-02, 3.214686599232430969e-02, 4.936195739738974929e-03
2.933999999999999976e-03, 3.013000000000000053e-03, 4.739999999999999747e-04, 3.608059514687705222e-02, 3.246796988106673276e-02, 5.007548000262458145e-03
2.961999999999999789e-03, 3.040999999999999866e-03, 4.840000000000000010e-04, 3.643106226900991174e-02, 3.280768478473745225e-02, 5.074500007770960108e-03
2.988999999999999903e-03, 3.075000000000000042e-03, 4.929999999999999487e-04, 3.673857456645234637e-02, 3.315352660492254522e-02, 5.137103436182352892e-03
3.010999999999999788e-03, 3.105999999999999820e-03, 4.979999999999999618e-04, 3.714212239112393843e-02, 3.348711370433875290e-02, 5.216574402435278542e-03
3.030000000000000141e-03, 3.135000000000000200e-03, 5.039999999999999992e-04, 3.748983696838234514e-02, 3.382817586529175691e-02, 5.282257689818161198e-03
3.054999999999999990e-03, 3.164999999999999845e-03, 5.140000000000000254e-04, 3.785531940971673115e-02, 3.418659686402739095e-02, 5.344700414683181862e-03
3.078000000000000007e-03, 3.184999999999999897e-03, 5.240000000000000517e-04, 3.822939810086626450e-02, 3.453734963996572122e-02, 5.420599129880427497e-03
3.112999999999999882e-03, 3.223999999999999869e-03, 5.310000000000000050e-04, 3.859377272465266961e-02, 3.488773566733478076e-02, 5.493464824570005144e-03
3.144999999999999792e-03, 3.259999999999999877e-03, 5.410000000000000312e-04, 3.897645984513152528e-02, 3.524199094439011554e-02, 5.557281386923535599e-03
3.174000000000000172e-03, 3.282000000000000195e-03, 5.460000000000000443e-04, 3.935136446863463089e-02, 3.561135715111443667e-02, 5.627700817169355857e-03
3.207999999999999914e-03, 3.317000000000000070e-03, 5.529999999999999976e-04, 3.973482299515249117e-02, 3.597559049714298129e-02, 5.706610901539991947e-03
3.239000000000000126e-03, 3.366000000000000068e-03, 5.680000000000000370e-04, 4.011379560374360442e-02, 3.632057370117530715e-02, 5.779386597785022943e-03
3.269999999999999903e-03, 3.412000000000000102e-03, 5.739999999999999660e-04, 4.048568759199595857e-02, 3.671383251891132543e-02, 5.865013958795257248e-03
3.294000000000000053e-03, 3.445999999999999844e-03, 5.879999999999999810e-04, 4.088834501982658437e-02, 3.708245371715158251e-02, 5.945370744358231471e-03
3.331999999999999892e-03, 3.475999999999999923e-03, 5.969999999999999829e-04, 4.130208888929282757e-02, 3.746808118196050252e-02, 6.025291837873514821e-03
3.370999999999999865e-03, 3.501999999999999905e-03, 6.099999999999999737e-04, 4.169709427131302465e-02, 3.785373010906606384e-02, 6.112220736888804989e-03
3.400999999999999943e-03, 3.543999999999999841e-03, 6.160000000000000111e-04, 4.211735657356384388e-02, 3.824103720197467859e-02, 6.182408258851118839e-03
3.446999999999999977e-03, 3.579000000000000150e-03, 6.239999999999999887e-04, 4.250743089892652232e-02, 3.861020854484573800e-02, 6.239046301144300297e-03
3.474000000000000091e-03, 3.614000000000000025e-03, 6.300000000000000261e-04, 4.291783963036362864e-02, 3.902967604996984002e-02, 6.341722599495333741e-03
3.501999999999999905e-03, 3.660000000000000059e-03, 6.369999999999999794e-04, 4.333643834169449011e-02, 3.943657944565146650e-02, 6.431559832012788414e-03
3.530000000000000152e-03, 3.697000000000000199e-03, 6.470000000000000057e-04, 4.375662049585226504e-02, 3.982384039824581751e-02, 6.516574492101175585e-03
3.566999999999999858e-03, 3.736999999999999870e-03, 6.579999999999999478e-04, 4.417748021457930385e-02, 4.023264493688313154e-02, 6.595205231996985676e-03
3.603999999999999999e-03, 3.775000000000000144e-03, 6.650000000000000095e-04, 4.461241052753200931e-02, 4.067142502383767899e-02, 6.699160386692882586e-03
3.642999999999999971e-03, 3.824000000000000142e-03, 6.790000000000000245e-04, 4.504227255130999197e-02, 4.105955193485437416e-02, 6.777569108958127891e-03
3.680999999999999810e-03, 3.857000000000000185e-03, 6.960000000000000041e-04, 4.547486799206319763e-02, 4.148789882429076287e-02, 6.861733856945240531e-03
3.713000000000000154e-03, 3.889999999999999795e-03, 7.089999999999999948e-04, 4.592469256185650883e-02, 4.192283946085519769e-02, 6.955954491335050206e-03
3.756999999999999923e-03, 3.926999999999999935e-03, 7.219999999999999855e-04, 4.637118803917159721e-02, 4.234698571737217226e-02, 7.047515603041417005e-03
3.789999999999999966e-03, 3.969999999999999571e-03, 7.360000000000000006e-04, 4.680146900825438161e-02, 4.278843082946389570e-02, 7.145639224796208194e-03
3.823000000000000009e-03, 4.006000000000000012e-03, 7.479999999999999670e-04, 4.726996554799328676e-02, 4.322667895873012756e-02, 7.238875251715777212e-03
3.859000000000000017e-03, 4.052000000000000046e-03, 7.579999999999999932e-04, 4.772585335211516205e-02, 4.365960636663758498e-02, 7.332582134506199396e-03
3.899000000000000122e-03, 4.101999999999999744e-03, 7.749999999999999728e-04, 4.817591354128548248e-02, 4.411068548175040016e-02, 7.428955066764783913e-03
3.946999999999999988e-03, 4.139999999999999583e-03, 7.870000000000000476e-04, 4.864577852928043261e-02, 4.456471513362520592e-02, 7.524996391394702180e-03
3.982000000000000296e-03, 4.172999999999999626e-03, 7.990000000000000140e-04, 4.912658864612553383e-02, 4.502365239788799073e-02, 7.628953033901320936e-03
4.016999999999999738e-03, 4.218000000000000395e-03, 8.130000000000000291e-04, 4.955941976287497885e-02, 4.548027553486191921e-02, 7.728794414074489742e-03
4.043999999999999852e-03, 4.269000000000000225e-03, 8.249999999999999955e-04, 5.008620166935238982e-02, 4.595700981699905180e-02, 7.830884070178272677e-03
4.088999999999999753e-03, 4.308000000000000197e-03, 8.329999999999999731e-04, 5.056309193225849014e-02, 4.643874149132117685e-02, 7.939324039107069353e-03
4.124000000000000062e-03, 4.348999999999999568e-03, 8.499999999999999526e-04, 5.105079295156166735e-02, 4.689011146638932120e-02, 8.041857440124037387e-03
4.177000000000000157e-03, 4.387000000000000274e-03, 8.639999999999999677e-04, 5.155226001241579314e-02, 4.738314004949718827e-02, 8.154584264737850877e-03
4.224999999999999589e-03, 4.427000000000000379e-03, 8.800000000000000313e-04, 5.205381529782733552e-02, 4.787914750463432428e-02, 8.256094009761147032e-03
4.268000000000000092e-03, 4.457000000000000024e-03, 8.940000000000000464e-04, 5.255448684907127604e-02, 4.835548404783145821e-02, 8.370663277634670871e-03
4.317999999999999790e-03, 4.508999999999999987e-03, 9.039999999999999642e-04, 5.307350355261204050e-02, 4.885154214056187938e-02, 8.478248157636203430e-03
4.370999999999999885e-03, 4.568000000000000012e-03, 9.160000000000000390e-04, 5.357661707746302904e-02, 4.936605023950214194e-02, 8.584674865664141535e-03
4.409999999999999858e-03, 4.616000000000000311e-03, 9.330000000000000186e-04, 5.409186385389488927e-02, 4.986250155154169084e-02, 8.704594699571062064e-03
4.453999999999999626e-03, 4.661000000000000212e-03, 9.520000000000000467e-04, 5.461844538970896112e-02, 5.036346942813057365e-02, 8.805300409817895177e-03
4.485000000000000271e-03, 4.708999999999999644e-03, 9.740000000000000394e-04, 5.514996929380180934e-02, 5.088955952006968958e-02, 8.935883972587778043e-03
4.524000000000000243e-03, 4.752000000000000147e-03, 9.940000000000000918e-04, 5.569546954015763135e-02, 5.140696439057209494e-02, 9.058343072530292486e-03
4.564000000000000348e-03, 4.782999999999999925e-03, 1.005999999999999950e-03, 5.621771946549802140e-02, 5.195754855848766507e-02, 9.166792756970304143e-03
4.604999999999999719e-03, 4.830000000000000092e-03, 1.025000000000000086e-03, 5.677330767220348934e-02, 5.246591541186469004e-02, 9.294810149218785469e-03
4.647000000000000089e-03, 4.889000000000000117e-03, 1.046000000000000055e-03, 5.732040645628964926e-02, 5.300757460572644991e-02, 9.417787627563003680e-03
4.686000000000000061e-03, 4.935000000000000150e-03, 1.056999999999999997e-03, 5.787711295281288554e-02, 5.354961602497441964e-02, 9.540276715592878667e-03
4.728000000000000431e-03, 4.993000000000000042e-03, 1.074000000000000085e-03, 5.843919797397411492e-02, 5.410209307435333986e-02, 9.660481708000151838e-03
4.774999999999999731e-03, 5.055999999999999731e-03, 1.093999999999999920e-03, 5.899520821982597724e-02, 5.465865602414472085e-02, 9.796860921246939094e-03
4.820999999999999765e-03, 5.113000000000000357e-03, 1.105000000000000079e-03, 5.957728754267026250e-02, 5.522503195947929544e-02, 9.924363417956086689e-03
4.859999999999999737e-03, 5.150000000000000064e-03, 1.128000000000000096e-03, 6.015689323907991853e-02, 5.576452546688633743e-02, 1.005756229597872149e-02
4.911999999999999700e-03, 5.199999999999999761e-03, 1.149999999999999981e-03, 6.073619774767687746e-02, 5.635613182976756397e-02, 1.020524416884819284e-02
4.969000000000000326e-03, 5.253999999999999990e-03, 1.165999999999999936e-03, 6.133077419829455895e-02, 5.693171571623044380e-02, 1.032192186752497499e-02
5.022000000000000422e-03, 5.305999999999999953e-03, 1.185999999999999988e-03, 6.191713432914312115e-02, 5.752431090084553222e-02, 1.046352144031591040e-02
5.067999999999999589e-03, 5.355000000000000385e-03, 1.208000000000000089e-03, 6.251449940785196169e-02, 5.811034417362091059e-02, 1.059997064359951245e-02
5.132000000000000277e-03, 5.414000000000000409e-03, 1.227999999999999925e-03, 6.312493025981674721e-02, 5.868909995887335029e-02, 1.073835765141214864e-02
5.194999999999999965e-03, 5.472000000000000301e-03, 1.247999999999999977e-03, 6.373219234660680577e-02, 5.930551077756166661e-02, 1.088387024584695946e-02
5.255000000000000122e-03, 5.543000000000000184e-03, 1.276000000000000007e-03, 6.437671374851283712e-02, 5.991016516983537626e-02, 1.103064558372993977e-02
5.296999999999999625e-03, 5.617999999999999730e-03, 1.297999999999999892e-03, 6.497406967975070946e-02, 6.053276188429090876e-02, 1.117366953508931726e-02
5.355999999999999650e-03, 5.675000000000000357e-03, 1.322000000000000041e-03, 6.560440319520113861e-02, 6.114976607680264881e-02, 1.132099002877386303e-02
5.401999999999999684e-03, 5.738000000000000045e-03, 1.343999999999999926e-03, 6.623789356233604486e-02, 6.176927712909178331e-02, 1.147194085368849654e-02
5.449999999999999983e-03, 5.792000000000000273e-03, 1.366999999999999943e-03, 6.687948439972284109e-02, 6.243424027428192552e-02, 1.162302109668768985e-02
5.505000000000000344e-03, 5.846999999999999767e-03, 1.392999999999999924e-03, 6.754795049980165389e-02, 6.306221951674806370e-02, 1.177667430620700159e-02
5.551999999999999644e-03, 5.912999999999999853e-03, 1.413999999999999892e-03, 6.816881954085632356e-02, 6.368726412179989693e-02, 1.193717139201459256e-02
5.605999999999999872e-03, 5.982999999999999603e-03, 1.443000000000000055e-03, 6.881134653397756595e-02, 6.436090014551640315e-02, 1.209258626838692445e-02
5.655999999999999570e-03, 6.026000000000000106e-03, 1.463000000000000108e-03, 6.952348820597990808e-02, 6.500647432672662651e-02, 1.224500513530771967e-02
5.714000000000000329e-03, 6.094999999999999724e-03, 1.489000000000000089e-03, 7.018844801191158334e-02, 6.567552698957720980e-02, 1.240980752209509645e-02
5.765000000000000159e-03, 6.158000000000000279e-03, 1.512000000000000106e-03, 7.082718755072227312e-02, 6.635468560071755562e-02, 1.257993004726359366e-02
5.814999999999999857e-03, 6.218999999999999702e-03, 1.541999999999999968e-03, 7.154628792379184865e-02, 6.702445560474658282e-02, 1.274558011573672690e-02
5.865999999999999687e-03, 6.282000000000000257e-03, 1.561000000000000104e-03, 7.225300372011710104e-02, 6.771017678147600583e-02, 1.290972404454611942e-02
5.911999999999999721e-03, 6.352000000000000007e-03, 1.587000000000000086e-03, 7.294395936578848549e-02, 6.841518200352852963e-02, 1.308110812952672196e-02
5.964999999999999816e-03, 6.427999999999999686e-03, 1.605000000000000090e-03, 7.365336075675069094e-02, 6.911862028769734378e-02, 1.325837234177324776e-02
6.027000000000000239e-03, 6.486999999999999711e-03, 1.626000000000000058e-03, 7.437036629713800195e-02, 6.981781198765811547e-02, 1.344166329695670702e-02
6.093000000000000325e-03, 6.548000000000000001e-03, 1.645999999999999894e-03, 7.509491662658833444e-02, 7.053060158876138519e-02, 1.361139240969838279e-02
6.145000000000000288e-03, 6.628000000000000211e-03, 1.667000000000000079e-03, 7.582200847723770398e-02, 7.125753429946267425e-02, 1.380568237889480236e-02
6.202000000000000048e-03, 6.705000000000000022e-03, 1.688000000000000047e-03, 7.655485703379301399e-02, 7.199315723323192195e-02, 1.397507888345782441e-02
6.252999999999999878e-03, 6.779999999999999569e-03, 1.711999999999999980e-03, 7.729625651472889214e-02, 7.274287968358655876e-02, 1.415828041433884153e-02
6.331999999999999955e-03, 6.864999999999999575e-03, 1.735999999999999913e-03, 7.805522990571368835e-02, 7.348069996550569971e-02, 1.434060924176275287e-02
6.380000000000000254e-03, 6.931999999999999794e-03, 1.752000000000000085e-03, 7.879947570869558215e-02, 7.422645747030583163e-02, 1.453725863573223330e-02
6.448999999999999871e-03, 6.996999999999999748e-03, 1.771999999999999921e-03, 7.956156470497216526e-02, 7.498932086369038130e-02, 1.472610727923986430e-02
6.512999999999999692e-03, 7.067999999999999630e-03, 1.796000000000000070e-03, 8.034749248638729802e-02, 7.576198536766313996e-02, 1.492391591578283612e-02
6.579999999999999911e-03, 7.125000000000000257e-03, 1.838999999999999923e-03, 8.111306144357470493e-02, 7.655091301275131210e-02, 1.511860274246390815e-02
6.631999999999999874e-03, 7.198999999999999670e-03, 1.879000000000000028e-03, 8.189950865453782258e-02, 7.731008745459623521e-02, 1.532531816843012325e-02
6.707000000000000288e-03, 7.274000000000000084e-03, 1.912000000000000071e-03, 8.267032733646195730e-02, 7.810452884498522708e-02, 1.552444882976736218e-02
6.775999999999999905e-03, 7.346000000000000099e-03, 1.941999999999999933e-03, 8.347799504963690498e-02, 7.890826478349399764e-02, 1.573213547816593519e-02
6.826999999999999735e-03, 7.424000000000000044e-03, 1.971000000000000096e-03, 8.430896126283703162e-02, 7.972905622281675764e-02, 1.594511116674600382e-02
6.895000000000000087e-03, 7.507999999999999917e-03, 2.007999999999999802e-03, 8.513967036212280459e-02, 8.052781452190503619e-02, 1.615258452334752959e-02
6.968000000000000235e-03, 7.579999999999999932e-03, 2.039000000000000014e-03, 8.594125617611755863e-02, 8.136830880932910404e-02, 1.636590579866758696e-02
7.043999999999999914e-03, 7.650999999999999815e-03, 2.060999999999999898e-03, 8.677990510927657830e-02, 8.221879380375825275e-02, 1.657795299163268912e-02
7.117000000000000062e-03, 7.728999999999999759e-03, 2.085000000000000048e-03, 8.761956596047136558e-02, 8.304436697807096590e-02, 1.679743122727111668e-02
7.189000000000000078e-03, 7.822000000000000827e-03, 2.105999999999999799e-03, 8.846936204341372678e-02, 8.390380334131485041e-02, 1.701727584556827003e-02
7.261000000000000093e-03, 7.908000000000000099e-03, 2.135000000000000179e-03, 8.931903017809798839e-02, 8.476732516391861927e-02, 1.725996482905494886e-02
7.335999999999999639e-03, 7.988999999999999574e-03, 2.162999999999999992e-03, 9.018239813083414602e-02, 8.562744899063988446e-02, 1.746843302897543859e-02
7.405000000000000124e-03, 8.071999999999999315e-03, 2.199000000000000000e-03, 9.106313549215946934e-02, 8.650768451239133905e-02, 1.770742239176700469e-02
7.472000000000000343e-03, 8.165999999999999648e-03, 2.246000000000000166e-03, 9.196157506456832664e-02, 8.739425375139328600e-02, 1.794242368203673860e-02
7.538999999999999695e-03, 8.269999999999999574e-03, 2.292000000000000200e-03, 9.283375078198755070e-02, 8.827672690228133279e-02, 1.818122026977874936e-02
7.601000000000000117e-03, 8.375000000000000500e-03, 2.334999999999999836e-03, 9.374023294800173933e-02, 8.919703726961704382e-02, 1.842086876083668875e-02
7.674000000000000266e-03, 8.472999999999999629e-03, 2.367000000000000180e-03, 9.464935714336256134e-02, 9.011652369258502104e-02, 1.866062525149508877e-02
7.758000000000000139e-03, 8.555000000000000104e-03, 2.390000000000000197e-03, 9.556102755074318000e-02, 9.103559130914164188e-02, 1.891033818066463479e-02
7.842000000000000012e-03, 8.649999999999999703e-03, 2.431000000000000001e-03, 9.649345693901482945e-02, 9.197037452289788528e-02, 1.916173916551475870e-02
7.917000000000000426e-03, 8.741000000000000505e-03, 2.472999999999999938e-03, 9.742980583609167633e-02, 9.290830472433787846e-02, 1.941239087965678997e-02
7.988000000000000309e-03, 8.829999999999999308e-03, 2.520000000000000104e-03, 9.834874317890805739e-02, 9.386255984125356500e-02, 1.967156975739859856e-02
8.068000000000000518e-03, 8.930000000000000437e-03, 2.553999999999999847e-03, 9.931066099687708981e-02, 9.483352615238199723e-02, 1.993725134830708415e-02
8.153999999999999790e-03, 9.025000000000000036e-03, 2.595999999999999783e-03, 1.002766680414246964e-01, 9.582058391045213119e-02, 2.019185038191836576e-02
8.248000000000000123e-03, 9.124999999999999431e-03, 2.628999999999999827e-03, 1.012494525824513963e-01, 9.679317672522132210e-02, 2.046776072799156437e-02
8.323999999999999802e-03, 9.221000000000000030e-03, 2.668999999999999932e-03, 1.022324791253317738e-01, 9.778695735258990940e-02, 2.073229639985359890e-02
8.411999999999999339e-03, 9.324999999999999956e-03, 2.710999999999999868e-03, 1.032320382771158701e-01, 9.877972906971414779e-02, 2.101039281794170321e-02
8.524000000000000327e-03, 9.414999999999999758e-03, 2.749000000000000141e-03, 1.042381278027863650e-01, 9.979314934058200470e-02, 2.128685674393839683e-02
8.609000000000000333e-03, 9.513999999999999888e-03, 2.781000000000000052e-03, 1.052490879889054903e-01, 1.008281902835013871e-01, 2.157935639119854671e-02
8.718999999999999320e-03, 9.613000000000000017e-03, 2.825999999999999953e-03, 1.062621916715344589e-01, 1.018547895298249212e-01, 2.185560877845726252e-02
8.810999999999999388e-03, 9.709999999999999881e-03, 2.873000000000000120e-03, 1.072871956315361447e-01, 1.028943162252868165e-01, 2.214570761267795410e-02
8.897000000000000394e-03, 9.818000000000000338e-03, 2.899999999999999800e-03, 1.083354980551658325e-01, 1.039499874384459260e-01, 2.243676432721793471e-02
9.001999999999999585e-03, 9.936999999999999653e-03, 2.939999999999999905e-03, 1.093853178935418752e-01, 1.050197454509334410e-01, 2.273366864318377908e-02
9.100999999999999715e-03, 1.004900000000000064e-02, 2.981999999999999842e-03, 1.104570935520895608e-01, 1.060877593607372910e-01, 2.303061550845217353e-02
9.209999999999999437e-03, 1.017700000000000028e-02, 3.029000000000000008e-03, 1.115092058606709374e-01, 1.071873931983707978e-01, 2.333269836622398063e-02
9.315000000000000363e-03, 1.028899999999999954e-02, 3.063999999999999883e-03, 1.125852241228499778e-01, 1.082742107648586027e-01, 2.365629292935088335e-02
9.417999999999999289e-03, 1.040699999999999958e-02, 3.109999999999999917e-03, 1.136866151028420868e-01, 1.093968596332932364e-01, 2.396271924086213617e-02
9.527000000000000746e-03, 1.051400000000000078e-02, 3.141000000000000129e-03, 1.147850580044931373e-01, 1.105096179009896068e-01, 2.427786849322581542e-02
9.617999999999999813e-03, 1.062600000000000003e-02, 3.190000000000000127e-03, 1.159022111846359226e-01, 1.116590146146557994e-01, 2.460323200842219268e-02
9.714999999999999677e-03, 1.073700000000000002e-02, 3.227999999999999967e-03, 1.170099842439790844e-01, 1.127978040684314981e-01, 2.493087317414573525e-02
9.834999999999999992e-03, 1.088199999999999931e-02, 3.269999999999999903e-03, 1.181531967701042046e-01, 1.139596345063840499e-01, 2.525270815213281547e-02
9.939999999999999183e-03, 1.101000000000000069e-02, 3.311000000000000141e-03, 1.192912855895598423e-01, 1.151274797107442599e-01, 2.559400573143872856e-02
1.005299999999999944e-02, 1.113600000000000007e-02, 3.346000000000000016e-03, 1.204432609752536659e-01, 1.163059700207388081e-01, 2.593792525008162611e-02
1.015899999999999963e-02, 1.125400000000000011e-02, 3.386000000000000121e-03, 1.216287520345381706e-01, 1.174955311894125554e-01, 2.627528717108894990e-02
1.025599999999999949e-02, 1.137699999999999996e-02, 3.445999999999999844e-03, 1.228018239282912677e-01, 1.186985148790930950e-01, 2.662109295764456332e-02
1.036499999999999921e-02, 1.147500000000000082e-02, 3.500000000000000073e-03, 1.239892415840613410e-01, 1.199053686449883666e-01, 2.697565741696705821e-02
1.047499999999999994e-02, 1.159699999999999967e-02, 3.550999999999999903e-03, 1.251943952084297595e-01, 1.211501721981542296e-01, 2.733218257266672307e-02
1.059700000000000052e-02, 1.171699999999999998e-02, 3.598000000000000070e-03, 1.264100819718750601e-01, 1.223922912501413107e-01, 2.769212231452468365e-02
1.070499999999999924e-02, 1.185600000000000022e-02, 3.638999999999999874e-03, 1.276361052816687436e-01, 1.236444501297040699e-01, 2.806001414803961300e-02
1.081200000000000043e-02, 1.197900000000000006e-02, 3.693999999999999801e-03, 1.288858240774013453e-01, 1.249091850982021606e-01, 2.843444714511704496e-02
1.091699999999999962e-02, 1.211800000000000030e-02, 3.743999999999999932e-03, 1.301292136105300645e-01, 1.261916846952676752e-01, 2.880995431341699942e-02
1.104800000000000053e-02, 1.227299999999999919e-02, 3.789999999999999966e-03, 1.313799388146664471e-01, 1.274802459065867144e-01, 2.919469851446735917e-02
1.115700000000000025e-02, 1.239200000000000024e-02, 3.844999999999999894e-03, 1.326537585326229007e-01, 1.287954692964390913e-01, 2.957574734025335966e-02
1.127599999999999957e-02, 1.251900000000000061e-02, 3.896999999999999856e-03, 1.339473719832540710e-01, 1.301111533666747810e-01, 2.996809952671051352e-02
1.138499999999999929e-02, 1.266600000000000018e-02, 3.952999999999999917e-03, 1.352232296945010404e-01, 1.314517991692788212e-01, 3.037052958548483450e-02
1.150600000000000060e-02, 1.280000000000000061e-02, 4.002000000000000349e-03, 1.365472311223275004e-01, 1.327957281274403656e-01, 3.077465802445708554e-02
1.163199999999999998e-02, 1.294400000000000064e-02, 4.063999999999999904e-03, 1.378702404371068280e-01, 1.341627934971516556e-01, 3.118583288349488850e-02
1.177199999999999948e-02, 1.310099999999999980e-02, 4.112000000000000204e-03, 1.392119863214355824e-01, 1.355275236801571082e-01, 3.159048046841290980e-02
1.191599999999999951e-02, 1.324200000000000030e-02, 4.171000000000000228e-03, 1.405535530886619366e-01, 1.369253709669918939e-01, 3.201350335130128538e-02
1.204500000000000015e-02, 1.339100000000000013e-02, 4.213999999999999864e-03, 1.419205196139718128e-01, 1.383326609360857606e-01, 3.242756590776980224e-02
1.217999999999999985e-02, 1.353799999999999969e-02, 4.277000000000000419e-03, 1.432933571558473729e-01, 1.397457234559121297e-01, 3.285714194771056917e-02
1.231400000000000029e-02, 1.367799999999999919e-02, 4.341000000000000240e-03, 1.446912733655000560e-01, 1.411829142388000558e-01, 3.330274487364615066e-02
1.246099999999999985e-02, 1.382700000000000075e-02, 4.402999999999999796e-03, 1.460885894093782167e-01, 1.426350554891473721e-01, 3.373516588849889697e-02
1.260599999999999915e-02, 1.399199999999999923e-02, 4.460999999999999688e-03, 1.474899174023777682e-01, 1.440941525506035659e-01, 3.418252130330479838e-02
1.276799999999999984e-02, 1.414900000000000012e-02, 4.512000000000000385e-03, 1.489236688332509773e-01, 1.455669277893261726e-01, 3.463701405430100883e-02
1.289599999999999948e-02, 1.430400000000000074e-02, 4.564000000000000348e-03, 1.503733006245301096e-01, 1.470613913492565816e-01, 3.509071313995016511e-02
1.303499999999999971e-02, 1.445600000000000010e-02, 4.617999999999999709e-03, 1.518287839860410215e-01, 1.485781592826488084e-01, 3.555845976547730020e-02
1.318899999999999934e-02, 1.461699999999999978e-02, 4.680000000000000132e-03, 1.533025514153956437e-01, 1.501015758165440972e-01, 3.604209406668962279e-02
1.334399999999999996e-02, 1.478299999999999927e-02, 4.760000000000000342e-03, 1.547896173306670675e-01, 1.516378639060575739e-01, 3.649959605189595502e-02
1.349400000000000079e-02, 1.495299999999999928e-02, 4.811000000000000172e-03, 1.562917384248365960e-01, 1.532001698191015893e-01, 3.699986417687686074e-02
1.363999999999999935e-02, 1.513499999999999915e-02, 4.871000000000000330e-03, 1.578162364109923499e-01, 1.547666989124646952e-01, 3.747748245122993482e-02
1.380200000000000003e-02, 1.531700000000000075e-02, 4.947000000000000008e-03, 1.593178905848540994e-01, 1.563521802939775718e-01, 3.798206826116203721e-02
1.394300000000000053e-02, 1.549500000000000009e-02, 5.006000000000000033e-03, 1.608746564042931593e-01, 1.579596528538061984e-01, 3.848851388124070044e-02
1.407800000000000024e-02, 1.566299999999999984e-02, 5.062999999999999792e-03, 1.624508615072276507e-01, 1.595756918163473148e-01, 3.899094559923310666e-02
1.423999999999999919e-02, 1.582400000000000126e-02, 5.112000000000000224e-03, 1.640124598138958389e-01, 1.612165604523354556e-01, 3.950934893607954690e-02
1.438799999999999975e-02, 1.602699999999999958e-02, 5.192999999999999700e-03, 1.656024809549970500e-01, 1.628621437512836334e-01, 4.003597465748381934e-02
1.457800000000000068e-02, 1.619900000000000159e-02, 5.257000000000000388e-03, 1.672038521471954642e-01, 1.645364095829806861e-01, 4.056748663320051962e-02
1.475300000000000049e-02, 1.639300000000000132e-02, 5.310999999999999749e-03, 1.688159123083164403e-01, 1.662233887682158517e-01, 4.110620676163906362e-02
1.491800000000000070e-02, 1.657000000000000139e-02, 5.379000000000000101e-03, 1.704809518202178298e-01, 1.679315621403094372e-01, 4.165212658138613827e-02
1.508899999999999998e-02, 1.677199999999999872e-02, 5.448999999999999851e-03, 1.721165791742914064e-01, 1.696491936044554616e-01, 4.219567921122896470e-02
1.526199999999999952e-02, 1.696299999999999891e-02, 5.525999999999999662e-03, 1.737820561537087305e-01, 1.713985113112107828e-01, 4.275447323443677672e-02
1.542699999999999974e-02, 1.715699999999999864e-02, 5.612999999999999934e-03, 1.754641542563009915e-01, 1.731513818957597373e-01, 4.331731008272465128e-02
1.560800000000000035e-02, 1.736800000000000149e-02, 5.687000000000000215e-03, 1.771740929588036251e-01, 1.749269076431578251e-01, 4.388508829985478255e-02
1.581499999999999920e-02, 1.756599999999999828e-02, 5.771000000000000088e-03, 1.788929181766237553e-01, 1.767229316786022020e-01, 4.446934490925399941e-02
1.601100000000000093e-02, 1.777700000000000113e-02, 5.858000000000000360e-03, 1.806195572585453379e-01, 1.785242584908531271e-01, 4.507309775764642423e-02
1.618999999999999953e-02, 1.797299999999999939e-02, 5.923000000000000313e-03, 1.823664408301669260e-01, 1.803622467247654737e-01, 4.566357804072047194e-02
1.636599999999999860e-02, 1.817600000000000118e-02, 5.995000000000000329e-03, 1.841364551459836740e-01, 1.821736154746567971e-01, 4.626409374755521137e-02
1.657399999999999846e-02, 1.838700000000000057e-02, 6.065000000000000079e-03, 1.859123686508491469e-01, 1.840756942350378067e-01, 4.686278966734803292e-02
1.675499999999999906e-02, 1.859999999999999848e-02, 6.139999999999999625e-03, 1.877095619907775126e-01, 1.859727812704228544e-01, 4.749630363830929791e-02
1.694599999999999926e-02, 1.879600000000000021e-02, 6.229000000000000162e-03, 1.895405675034590176e-01, 1.878655397851387299e-01, 4.812189484155344338e-02
1.715399999999999911e-02, 1.902799999999999978e-02, 6.289000000000000319e-03, 1.913730799379602943e-01, 1.898115577624100714e-01, 4.876760757707115229e-02
1.735199999999999937e-02, 1.924000000000000016e-02, 6.374999999999999591e-03, 1.932348099862945257e-01, 1.917508180019839581e-01, 4.940894642393528491e-02
1.755800000000000069e-02, 1.943999999999999895e-02, 6.473999999999999720e-03, 1.951093464072380379e-01, 1.937161114479838686e-01, 5.006736590227590239e-02
1.775600000000000095e-02, 1.967100000000000098e-02, 6.542000000000000072e-03, 1.969950703723939989e-01, 1.957016495221876040e-01, 5.072689056978585409e-02
1.796700000000000033e-02, 1.988099999999999937e-02, 6.636000000000000405e-03, 1.989039862624145394e-01, 1.977278301790257320e-01, 5.140040109438635124e-02
1.818300000000000125e-02, 2.011800000000000047e-02, 6.720000000000000279e-03, 2.008314296243000618e-01, 1.997422543873175749e-01, 5.208223368144318521e-02
1.838899999999999910e-02, 2.035400000000000056e-02, 6.795999999999999958e-03, 2.027853518063986449e-01, 2.018011528537393684e-01, 5.277061242624470072e-02
1.861099999999999907e-02, 2.056900000000000048e-02, 6.889000000000000158e-03, 2.047450027954865470e-01, 2.038786954423418007e-01, 5.347474535541310581e-02
1.881700000000000039e-02, 2.079500000000000098e-02, 6.978999999999999961e-03, 2.067230436391802317e-01, 2.059471668563054858e-01, 5.417932324976000580e-02
1.906499999999999861e-02, 2.105999999999999886e-02, 7.063999999999999967e-03, 2.087305341880013876e-01, 2.080678172855124075e-01, 5.488675403232516625e-02
1.928099999999999953e-02, 2.129599999999999896e-02, 7.151000000000000238e-03, 2.107468300847421261e-01, 2.102000974765801666e-01, 5.562021859450344552e-02
1.949899999999999897e-02, 2.152700000000000100e-02, 7.263000000000000358e-03, 2.127939143223208929e-01, 2.123530425961015211e-01, 5.636441186340395565e-02
1.974199999999999913e-02, 2.175900000000000056e-02, 7.356999999999999824e-03, 2.148545079551564263e-01, 2.145392929948406191e-01, 5.710286165590631319e-02
1.999599999999999989e-02, 2.197599999999999901e-02, 7.454999999999999821e-03, 2.169456291532321224e-01, 2.167384050124627204e-01, 5.786031453331577645e-02
2.024899999999999964e-02, 2.222800000000000123e-02, 7.557000000000000349e-03, 2.190490056524663498e-01, 2.189546040111621239e-01, 5.863482095830602203e-02
2.048900000000000027e-02, 2.249500000000000111e-02, 7.642999999999999620e-03, 2.211775843496099625e-01, 2.212049880182621886e-01, 5.941316771263986662e-02
2.071599999999999830e-02, 2.276800000000000004e-02, 7.745000000000000148e-03, 2.233021834781212522e-01, 2.234678770328828723e-01, 6.019048200773279012e-02
2.097399999999999959e-02, 2.301900000000000127e-02, 7.849999999999999339e-03, 2.254797641623405846e-01, 2.257573445878017782e-01, 6.098541224189504145e-02
2.118099999999999844e-02, 2.328799999999999967e-02, 7.960999999999999327e-03, 2.276664645178007873e-01, 2.280724292221235072e-01, 6.179633164310784077e-02
2.140699999999999895e-02, 2.356000000000000108e-02, 8.064999999999999253e-03, 2.298694095792503667e-01, 2.304341690033653856e-01, 6.261034117290602274e-02
2.166500000000000023e-02, 2.381799999999999889e-02, 8.175999999999999240e-03, 2.320929016631123887e-01, 2.327827778110779511e-01, 6.342759073547026005e-02
2.192699999999999858e-02, 2.408899999999999930e-02, 8.290999999999999759e-03, 2.343446154142194149e-01, 2.351685359139436271e-01, 6.428148534616708043e-02
2.217699999999999880e-02, 2.439200000000000049e-02, 8.408999999999999808e-03, 2.366133704044503794e-01, 2.375760678057945163e-01, 6.513748471074666535e-02
2.243399999999999908e-02, 2.466799999999999896e-02, 8.522000000000000061e-03, 2.389011303468647485e-01, 2.400166685480614737e-01, 6.599239472215416569e-02
2.271300000000000055e-02, 2.496900000000000161e-02, 8.635999999999999580e-03, 2.412246362669944466e-01, 2.424668068149793965e-01, 6.686594711159779547e-02
2.297599999999999990e-02, 2.525300000000000114e-02, 8.753000000000000363e-03, 2.435598755624147627e-01, 2.449614379291500943e-01, 6.775297864917778634e-02
2.322700000000000112e-02, 2.554100000000000120e-02, 8.867999999999999147e-03, 2.459219732741907971e-01, 2.474773244677119233e-01, 6.866479187466589806e-02
2.348499999999999893e-02, 2.585399999999999851e-02, 9.003000000000000586e-03, 2.483095074981885586e-01, 2.500216424203862697e-01, 6.955833173406721082e-02
2.376699999999999993e-02, 2.616100000000000023e-02, 9.145000000000000351e-03, 2.507246018491980921e-01, 2.525802112465400651e-01, 7.048282992023066629e-02
2.403500000000000081e-02, 2.643300000000000163e-02, 9.289000000000000382e-03, 2.531363091216557448e-01, 2.551675093557542184e-01, 7.142389473033713965e-02
2.432600000000000040e-02, 2.672300000000000023e-02, 9.431999999999999412e-03, 2.555932419270173228e-01, 2.577865135709334621e-01, 7.236005300820280706e-02
2.457900000000000015e-02, 2.701800000000000035e-02, 9.556999999999999523e-03, 2.580656257954095367e-01, 2.604329955019181742e-01, 7.331869196614285156e-02
2.484400000000000150e-02, 2.730499999999999941e-02, 9.676000000000000573e-03, 2.605738237945315894e-01, 2.630983201050074438e-01, 7.429087918557836234e-02
2.511400000000000091e-02, 2.757599999999999982e-02, 9.816000000000000072e-03, 2.630923651081227277e-01, 2.657880773404632246e-01, 7.527257805482090447e-02
2.537999999999999978e-02, 2.786100000000000035e-02, 9.943999999999999714e-03, 2.656450737084118940e-01, 2.685268445222585010e-01, 7.626247792590591656e-02
2.568199999999999997e-02, 2.818999999999999978e-02, 1.007300000000000036e-02, 2.682158938307794283e-01, 2.712725635854951745e-01, 7.729245667797302044e-02
2.598599999999999868e-02, 2.850700000000000109e-02, 1.020800000000000006e-02, 2.708192968658598709e-01, 2.740526249876760745e-01, 7.831039713011349324e-02
2.626699999999999868e-02, 2.885599999999999971e-02, 1.032300000000000058e-02, 2.734508310759443672e-01, 2.768696055054846172e-01, 7.934537758750155600e-02
2.655199999999999921e-02, 2.919100000000000167e-02, 1.049500000000000086e-02, 2.761012938098944547e-01, 2.797155775214419937e-01, 8.039018780814398413e-02
2.682400000000000062e-02, 2.953499999999999875e-02, 1.066100000000000034e-02, 2.787708618282596640e-01, 2.825775262170187596e-01, 8.145557421990937130e-02
2.711099999999999968e-02, 2.986400000000000166e-02, 1.080300000000000010e-02, 2.814636412390530418e-01, 2.854867266422557170e-01, 8.253757741714770613e-02
2.742800000000000099e-02, 3.019399999999999862e-02, 1.095899999999999999e-02, 2.842061318135130632e-01, 2.884059939338390888e-01, 8.362708659330450600e-02
2.773300000000000071e-02, 3.052099999999999952e-02, 1.110599999999999955e-02, 2.869528306937521034e-01, 2.913709872434541159e-01, 8.473510282210190703e-02
2.804299999999999848e-02, 3.089700000000000085e-02, 1.125100000000000058e-02, 2.897344562916692734e-01, 2.943556781250075693e-01, 8.586963773310496428e-02
2.834499999999999867e-02, 3.124800000000000147e-02, 1.139699999999999915e-02, 2.925469943953184493e-01, 2.973746210442514970e-01, 8.699789529852616776e-02
2.866700000000000151e-02, 3.159900000000000209e-02, 1.154900000000000024e-02, 2.953736226188015679e-01, 3.004267015414964770e-01, 8.814819633515483255e-02
2.898500000000000035e-02, 3.192899999999999905e-02, 1.170500000000000013e-02, 2.982415970527617088e-01, 3.034793172266524452e-01, 8.930990589508445987e-02
2.931699999999999931e-02, 3.225200000000000289e-02, 1.187000000000000034e-02, 3.011372302951348945e-01, 3.066280968921956673e-01, 9.050155956227037835e-02
2.965999999999999887e-02, 3.259700000000000097e-02, 1.204399999999999915e-02, 3.040480086678096772e-01, 3.097639567263695826e-01, 9.169744595035059231e-02
3.000099999999999989e-02, 3.297699999999999937e-02, 1.221700000000000043e-02, 3.070052758467798348e-01, 3.129586882225481315e-01, 9.290880996301080497e-02
3.033800000000000038e-02, 3.332999999999999852e-02, 1.236199999999999972e-02, 3.099708478378694898e-01, 3.161514309931399702e-01, 9.414204393076351651e-02
3.069900000000000059e-02, 3.371600000000000291e-02, 1.253600000000000027e-02, 3.129759233420825182e-01, 3.193931044031314559e-01, 9.538349284869822309e-02
3.104000000000000162e-02, 3.409999999999999837e-02, 1.269499999999999969e-02, 3.159997479042476742e-01, 3.226670546707710030e-01, 9.664420674820231594e-02
3.139499999999999930e-02, 3.446099999999999858e-02, 1.285400000000000084e-02, 3.190733773242441784e-01, 3.259856207594850064e-01, 9.792127320891748365e-02
3.175599999999999951e-02, 3.483900000000000191e-02, 1.301899999999999932e-02, 3.221590696016690680e-01, 3.293212472693016757e-01, 9.922275060000139424e-02
3.212199999999999778e-02, 3.524100000000000149e-02, 1.320099999999999919e-02, 3.252870385944736098e-01, 3.327000693082688421e-01, 1.005408949549227438e-01
3.249599999999999711e-02, 3.563999999999999807e-02, 1.336999999999999994e-02, 3.284421903252250918e-01, 3.361113394078046324e-01, 1.018638892940600948e-01
3.286800000000000138e-02, 3.606199999999999684e-02, 1.356199999999999940e-02, 3.316188022752807885e-01, 3.395559552744306098e-01, 1.032233569966673481e-01
3.322599999999999859e-02, 3.647500000000000048e-02, 1.371900000000000029e-02, 3.348395724823059472e-01, 3.430399211288946426e-01, 1.045884990981408164e-01
3.355600000000000249e-02, 3.687700000000000006e-02, 1.390800000000000022e-02, 3.380847840543346194e-01, 3.465631816712367863e-01, 1.059776871765343020e-01
3.393600000000000089e-02, 3.733700000000000213e-02, 1.407899999999999950e-02, 3.413367750918698262e-01, 3.501136438942284990e-01, 1.073865462376767388e-01
3.431399999999999728e-02, 3.776700000000000196e-02, 1.428399999999999982e-02, 3.446661062800595032e-01, 3.537028600809843382e-01, 1.088017144369543138e-01
3.468199999999999755e-02, 3.820699999999999791e-02, 1.447799999999999955e-02, 3.479990003855565894e-01, 3.573443757661148301e-01, 1.102371562184186748e-01
3.506100000000000189e-02, 3.861799999999999955e-02, 1.467399999999999954e-02, 3.513709299156788091e-01, 3.610114649980348811e-01, 1.117046581663081323e-01
3.544400000000000328e-02, 3.899600000000000288e-02, 1.487300000000000080e-02, 3.547833159183142460e-01, 3.647019320623667293e-01, 1.131778151672975380e-01
3.585800000000000098e-02, 3.940500000000000252e-02, 1.507200000000000033e-02, 3.582208861621162255e-01, 3.684454011570375553e-01, 1.146785085702582280e-01
3.628800000000000081e-02, 3.988799999999999985e-02, 1.528400000000000071e-02, 3.616870566518295971e-01, 3.722200880828850367e-01, 1.161995308089854712e-01
3.665600000000000108e-02, 4.031900000000000067e-02, 1.550999999999999948e-02, 3.652052717634466372e-01, 3.760365642428530331e-01, 1.177400300115343801e-01
3.705200000000000160e-02, 4.078600000000000281e-02, 1.572199999999999986e-02, 3.687426133652194626e-01, 3.799032895475581983e-01, 1.192907229884666992e-01
3.746200000000000224e-02, 4.121400000000000063e-02, 1.592400000000000065e-02, 3.723153179877237706e-01, 3.837976050394103500e-01, 1.208772386212851324e-01
3.787299999999999695e-02, 4.166199999999999765e-02, 1.614000000000000157e-02, 3.759171180440192273e-01, 3.877250513020628619e-01, 1.224761350734336895e-01
3.831899999999999890e-02, 4.209799999999999653e-02, 1.636299999999999907e-02, 3.795719180601486720e-01, 3.917058505587813211e-01, 1.240969239953958886e-01
3.871100000000000235e-02, 4.256100000000000161e-02, 1.659599999999999964e-02, 3.832411660499165929e-01, 3.957258217348033069e-01, 1.257399194467004044e-01
3.919799999999999673e-02, 4.307300000000000018e-02, 1.681799999999999962e-02, 3.869617803312556115e-01, 3.997797774077522792e-01, 1.274062518121073240e-01
3.961300000000000238e-02, 4.353400000000000325e-02, 1.706200000000000078e-02, 3.907127521410204141e-01, 4.038886976794148209e-01, 1.290946682345132657e-01
4.005899999999999739e-02, 4.401999999999999663e-02, 1.731200000000000100e-02, 3.944964640064148043e-01, 4.080236327892949877e-01, 1.308087866904124319e-01
4.050999999999999740e-02, 4.448499999999999677e-02, 1.756800000000000028e-02, 3.983135206129406192e-01, 4.122115410574522243e-01, 1.325325884981005120e-01
4.096199999999999841e-02, 4.500300000000000133e-02, 1.779000000000000026e-02, 4.021630274784587789e-01, 4.164405781325212774e-01, 1.342883290468998292e-01
4.145200000000000273e-02, 4.552400000000000196e-02, 1.801200000000000023e-02, 4.060875081568540712e-01, 4.207149790487599850e-01, 1.360673717901908775e-01
4.188399999999999762e-02, 4.602799999999999947e-02, 1.827399999999999858e-02, 4.100092217377507842e-01, 4.250253814874835334e-01, 1.378716900489761477e-01
4.237099999999999894e-02, 4.655800000000000216e-02, 1.851099999999999968e-02, 4.139793940455332444e-01, 4.293861554486546606e-01, 1.396924387572121562e-01
4.287900000000000045e-02, 4.709900000000000198e-02, 1.877699999999999855e-02, 4.179966349736124465e-01, 4.337927126805806166e-01, 1.415465354474497173e-01
4.337599999999999789e-02, 4.763300000000000173e-02, 1.902900000000000078e-02, 4.220473499711420162e-01, 4.382376921020914029e-01, 1.434216044771740861e-01
4.386000000000000315e-02, 4.815799999999999942e-02, 1.931400000000000131e-02, 4.261384917249955162e-01, 4.427348079392035007e-01, 1.453247425958826555e-01
4.431299999999999822e-02, 4.866000000000000186e-02, 1.956199999999999953e-02, 4.302724501323039186e-01, 4.472680289637158135e-01, 1.472515644571529558e-01
4.480499999999999761e-02, 4.920499999999999874e-02, 1.985699999999999965e-02, 4.344356376740894365e-01, 4.518737277820527032e-01, 1.491961071275491324e-01
4.528000000000000080e-02, 4.975399999999999961e-02, 2.012999999999999859e-02, 4.386518488421328188e-01, 4.564926727228171277e-01, 1.511728295770087827e-01
4.577400000000000219e-02, 5.030699999999999755e-02, 2.040200000000000000e-02, 4.429179265000939836e-01, 4.611773898065110178e-01, 1.531750114668816443e-01
4.629099999999999882e-02, 5.086000000000000243e-02, 2.068100000000000147e-02, 4.471884733643629595e-01, 4.658916441809003994e-01, 1.552032132828876088e-01
4.679599999999999732e-02, 5.144800000000000068e-02, 2.098399999999999918e-02, 4.515196874157192397e-01, 4.706862237869389176e-01, 1.572583323395702337e-01
4.732299999999999701e-02, 5.201999999999999680e-02, 2.126000000000000112e-02, 4.559049136156367310e-01, 4.755251400468721856e-01, 1.593393864873653976e-01
4.786800000000000083e-02, 5.264599999999999835e-02, 2.155999999999999930e-02, 4.603241549464257010e-01, 4.803909491652201824e-01, 1.614496282935903027e-01
4.839799999999999658e-02, 5.324199999999999766e-02, 2.185099999999999890e-02, 4.647828629290768343e-01, 4.853182099237486335e-01, 1.635872412118427044e-01
4.889199999999999796e-02, 5.383500000000000091e-02, 2.214400000000000049e-02, 4.692735931489354084e-01, 4.903006824419204879e-01, 1.657500470884161747e-01
4.944099999999999884e-02, 5.442199999999999815e-02, 2.243699999999999861e-02, 4.738465032952928757e-01, 4.953369253289923724e-01, 1.679474104494038944e-01
4.998600000000000265e-02, 5.499300000000000022e-02, 2.273000000000000020e-02, 4.784281032833135883e-01, 5.004030928241370857e-01, 1.701736187466368899e-01
5.056200000000000278e-02, 5.561699999999999977e-02, 2.307899999999999882e-02, 4.830609603325818902e-01, 5.055388124538726657e-01, 1.724228827957710042e-01
5.111899999999999777e-02, 5.625200000000000339e-02, 2.338799999999999907e-02, 4.877486871731145923e-01, 5.107230423637547645e-01, 1.747076906743733615e-01
5.171100000000000002e-02, 5.687099999999999794e-02, 2.371900000000000050e-02, 4.924738368713534875e-01, 5.159587232637451448e-01, 1.770262950251725309e-01
5.231299999999999839e-02, 5.749900000000000150e-02, 2.402100000000000068e-02, 4.972420659171746249e-01, 5.212611005854307367e-01, 1.793666105237285702e-01
5.287499999999999839e-02, 5.813399999999999818e-02, 2.431499999999999981e-02, 5.020523913288322815e-01, 5.265986543656419050e-01, 1.817369032490096792e-01
5.344499999999999945e-02, 5.879199999999999704e-02, 2.464500000000000024e-02, 5.069315658634251376e-01, 5.320005707896062752e-01, 1.841459838259390802e-01
5.403600000000000070e-02, 5.946099999999999997e-02, 2.497299999999999867e-02, 5.118383211509927033e-01, 5.374739827570572670e-01, 1.865904329146015062e-01
5.462700000000000194e-02, 6.012599999999999889e-02, 2.533200000000000035e-02, 5.168171310965956611e-01, 5.429667549282574113e-01, 1.890503912389238372e-01
5.524400000000000144e-02, 6.075599999999999751e-02, 2.566999999999999837e-02, 5.218129444446034659e-01, 5.485426224480025592e-01, 1.915669100732722840e-01
5.588400000000000312e-02, 6.144800000000000262e-02, 2.602600000000000052e-02, 5.268702729104943749e-01, 5.541601519470139570e-01, 1.940982653467211438e-01
5.650499999999999967e-02, 6.208999999999999936e-02, 2.639400000000000079e-02, 5.319611050776938965e-01, 5.598466664251419145e-01, 1.966711295386869840e-01
5.715100000000000041e-02, 6.279099999999999959e-02, 2.674800000000000094e-02, 5.371309727013441337e-01, 5.655904973604984898e-01, 1.992741864684889619e-01
5.778599999999999709e-02, 6.345099999999999352e-02, 2.711200000000000068e-02, 5.423335629143722914e-01, 5.713919036067108825e-01, 2.019268243400934859e-01
5.847499999999999920e-02, 6.417100000000000581e-02, 2.749100000000000155e-02, 5.475827267819478594e-01, 5.772542040146728670e-01, 2.045901157777904322e-01
5.909500000000000169e-02, 6.486200000000000299e-02, 2.786500000000000088e-02, 5.528964797219044769e-01, 5.831668348755234543e-01, 2.072980088156896605e-01
5.976499999999999868e-02, 6.560699999999999865e-02, 2.825899999999999940e-02, 5.582412711000401817e-01, 5.891574763675623272e-01, 2.100461461544013142e-01
6.043199999999999961e-02, 6.630700000000000482e-02, 2.862100000000000061e-02, 5.636618532213953925e-01, 5.951884049732319992e-01, 2.128224911965418686e-01
6.114100000000000090e-02, 6.701999999999999624e-02, 2.903299999999999978e-02, 5.691236270807779052e-01, 6.012989661849902356e-01, 2.156463944113855280e-01
6.183199999999999807e-02, 6.775299999999999379e-02, 2.943600000000000036e-02, 5.746372327689163173e-01, 6.074739387163443638e-01, 2.184975019578614397e-01
6.257100000000000162e-02, 6.848899999999999433e-02, 2.983699999999999894e-02, 5.802133718621069747e-01, 6.136884772096433682e-01, 2.213825557795555954e-01
6.331599999999999728e-02, 6.927400000000000224e-02, 3.021499999999999880e-02, 5.858406822050348239e-01, 6.199941640758190875e-01, 2.243215613809275422e-01
6.406199999999999395e-02, 7.001499999999999391e-02, 3.061399999999999885e-02, 5.915117029927801084e-01, 6.263537903162550435e-01, 2.272996959979725895e-01
6.477499999999999925e-02, 7.077899999999999470e-02, 3.102299999999999849e-02, 5.972413220512261534e-01, 6.327771970384423739e-01, 2.303125415492441874e-01
6.552099999999999591e-02, 7.153800000000000436e-02, 3.143499999999999767e-02, 6.030346972634189617e-01, 6.392713855123419719e-01, 2.333488155922429086e-01
6.625999999999999945e-02, 7.236599999999999977e-02, 3.186900000000000149e-02, 6.088831125676653633e-01, 6.458203488201978981e-01, 2.364467411768185479e-01
6.705500000000000349e-02, 7.323499999999999455e-02, 3.227800000000000114e-02, 6.147793060120649855e-01, 6.524501241206465130e-01, 2.395860483230336513e-01
6.777199999999999891e-02, 7.403200000000000058e-02, 3.271099999999999702e-02, 6.207361318992089538e-01, 6.591439242543259969e-01, 2.427223451205074434e-01
6.859200000000000019e-02, 7.485200000000000187e-02, 3.312699999999999673e-02, 6.267531218976271079e-01, 6.659031583861539927e-01, 2.459591823793909338e-01
6.938800000000000523e-02, 7.564200000000000090e-02, 3.362199999999999911e-02, 6.328261261987884190e-01, 6.727378891838753372e-01, 2.492173251818264323e-01
7.017800000000000427e-02, 7.648599999999999843e-02, 3.407099999999999712e-02, 6.389680746731892791e-01, 6.796273485136493653e-01, 2.525204420258186366e-01
7.099500000000000255e-02, 7.730499999999999872e-02, 3.454499999999999932e-02, 6.451449928002945811e-01, 6.866024391226237533e-01, 2.558667417696518509e-01
7.180400000000000671e-02, 7.814400000000000512e-02, 3.503099999999999964e-02, 6.514024313886289663e-01, 6.936414199062459485e-01, 2.592511171180999496e-01
7.263000000000000012e-02, 7.900500000000000578e-02, 3.550899999999999890e-02, 6.577116859251800340e-01, 7.007598474334980621e-01, 2.626891096862922770e-01
7.352999999999999814e-02, 7.990700000000000580e-02, 3.597600000000000103e-02, 6.640944194227800246e-01, 7.079427173807352203e-01, 2.661652685715315547e-01
7.434799999999999742e-02, 8.078100000000000558e-02, 3.646300000000000235e-02, 6.705210430343077066e-01, 7.152039785255005500e-01, 2.696890832602277799e-01
7.519299999999999595e-02, 8.173700000000000410e-02, 3.694299999999999667e-02, 6.770334345755665284e-01, 7.225387519453571050e-01, 2.732590309764872383e-01
7.602499999999999536e-02, 8.261699999999999600e-02, 3.744499999999999912e-02, 6.835930775964539352e-01, 7.299533009259380201e-01, 2.768800143891630983e-01
7.682700000000000640e-02, 8.350599999999999690e-02, 3.789499999999999813e-02, 6.902094370942190027e-01, 7.374406438153590093e-01, 2.805451788114750600e-01
7.768400000000000305e-02, 8.445400000000000129e-02, 3.834200000000000108e-02, 6.968921517135744370e-01, 7.450087882803538841e-01, 2.842660819939602512e-01
7.863100000000000644e-02, 8.540200000000000569e-02, 3.887100000000000277e-02, 7.036551722134309905e-01, 7.526434225747014040e-01, 2.880242679092882008e-01
7.952299999999999647e-02, 8.639399999999999857e-02, 3.940599999999999659e-02, 7.104744408511900478e-01, 7.603634103664256294e-01, 2.918419317955520675e-01
8.047999999999999599e-02, 8.733200000000000685e-02, 3.990900000000000003e-02, 7.173604708421801313e-01, 7.681662103826361054e-01, 2.957077977648884803e-01
8.140799999999999426e-02, 8.830399999999999361e-02, 4.040799999999999947e-02, 7.243101429331574304e-01, 7.760407698558422496e-01, 2.996211396012064543e-01
8.236999999999999877e-02, 8.928700000000000525e-02, 4.100499999999999978e-02, 7.313352830767791968e-01, 7.840015898092511648e-01, 3.035948742832207947e-01
8.333799999999999542e-02, 9.029600000000000126e-02, 4.156599999999999878e-02, 7.384187206808350279e-01, 7.920397434569576012e-01, 3.076157006170097130e-01
8.437400000000000455e-02, 9.130900000000000127e-02, 4.212400000000000172e-02, 7.455780571101880971e-01, 8.001585323325448584e-01, 3.116889775013151898e-01
8.537000000000000144e-02, 9.235599999999999365e-02, 4.274499999999999827e-02, 7.527940891302470350e-01, 8.083764448640112787e-01, 3.158132595477970428e-01
8.638099999999999945e-02, 9.340400000000000091e-02, 4.332899999999999946e-02, 7.600976276703156342e-01, 8.166657480350149045e-01, 3.199974447199369076e-01
8.744200000000000583e-02, 9.442100000000000493e-02, 4.388600000000000140e-02, 7.674639099431973532e-01, 8.250432474655143844e-01, 3.242326716687456423e-01
8.847700000000000009e-02, 9.546200000000000518e-02, 4.446300000000000252e-02, 7.749031924331121202e-01, 8.335057343679128650e-01, 3.285204003546708940e-01
8.952100000000000335e-02, 9.656900000000000206e-02, 4.507200000000000095e-02, 7.824119039531031161e-01, 8.420541820127896981e-01, 3.328811209322778963e-01
9.056899999999999673e-02, 9.767399999999999693e-02, 4.564200000000000201e-02, 7.900089694372202098e-01, 8.506902804622256120e-01, 3.372866045208820496e-01
9.162299999999999611e-02, 9.875799999999999856e-02, 4.620799999999999907e-02, 7.976492512421780035e-01, 8.594041455347620762e-01, 3.417627719817381005e-01
9.268200000000000049e-02, 9.991400000000000281e-02, 4.684699999999999975e-02, 8.053841653433232439e-01, 8.682399553980522100e-01, 3.462782905080764029e-01
9.377199999999999425e-02, 1.010169999999999957e-01, 4.745499999999999718e-02, 8.131896023704110466e-01, 8.771380848697198918e-01, 3.508615023647299602e-01
9.486700000000000688e-02, 1.021500000000000047e-01, 4.808300000000000074e-02, 8.210510855911041794e-01, 8.861361538726038045e-01, 3.555077231976781493e-01
9.602499999999999925e-02, 1.033199999999999952e-01, 4.874499999999999666e-02, 8.290335797451844346e-01, 8.952184095291562116e-01, 3.602198322365520733e-01
9.717399999999999649e-02, 1.045419999999999960e-01, 4.942400000000000265e-02, 8.370598542201027614e-01, 9.044001508937608014e-01, 3.649828367082635916e-01
9.833000000000000074e-02, 1.057509999999999978e-01, 5.011399999999999882e-02, 8.451697996593808826e-01, 9.136809821336568938e-01, 3.698269866106680959e-01
9.949199999999999711e-02, 1.069770000000000026e-01, 5.078200000000000075e-02, 8.533608127231303575e-01, 9.230461757296174463e-01, 3.747169618488147558e-01
1.006390000000000062e-01, 1.081199999999999939e-01, 5.140999999999999737e-02, 8.616241049502415539e-01, 9.325248972289553739e-01, 3.796793705340089642e-01
1.018089999999999967e-01, 1.093650000000000039e-01, 5.210299999999999654e-02, 8.699781447731340656e-01, 9.420814106862649417e-01, 3.847094749960757731e-01
1.030129999999999935e-01, 1.105669999999999986e-01, 5.280800000000000077e-02, 8.784128819150507361e-01, 9.517492195459132942e-01, 3.897964832824831194e-01
1.042730000000000046e-01, 1.118200000000000027e-01, 5.349799999999999695e-02, 8.869218771468129203e-01, 9.615101956469652711e-01, 3.949697619450296404e-01
1.054969999999999936e-01, 1.131879999999999969e-01, 5.420400000000000218e-02, 8.955227919795971658e-01, 9.713696257119982524e-01, 4.001958088070435293e-01
1.067479999999999957e-01, 1.145100000000000007e-01, 5.497400000000000203e-02, 9.041955462810054023e-01, 9.813223342890204925e-01, 4.054897148408045382e-01
1.080750000000000044e-01, 1.158580000000000026e-01, 5.568000000000000033e-02, 9.129678975534909480e-01, 9.914012243969232419e-01, 4.108683822592030799e-01
1.092619999999999980e-01, 1.171709999999999974e-01, 5.637000000000000344e-02, 9.218110292847141451e-01, 1.001561279890119227e+00, 4.163060692542680519e-01
1.105690000000000006e-01, 1.185080000000000022e-01, 5.709000000000000186e-02, 9.307473791300792110e-01, 1.011830424962074204e+00, 4.218276011135171366e-01
1.119219999999999937e-01, 1.199069999999999997e-01, 5.786700000000000177e-02, 9.397685596658743590e-01, 1.022216547284751531e+00, 4.274076369746269144e-01
1.132839999999999958e-01, 1.212880000000000069e-01, 5.864899999999999974e-02, 9.488757990382619134e-01, 1.032705220436346494e+00, 4.330779179523135958e-01
1.147180000000000005e-01, 1.227130000000000026e-01, 5.936600000000000210e-02, 9.580623409226889375e-01, 1.043296547667349250e+00, 4.388042411887451144e-01
1.161139999999999950e-01, 1.241400000000000003e-01, 6.016599999999999726e-02, 9.673535404437990648e-01, 1.053995478506803973e+00, 4.446147544644728500e-01
1.176009999999999972e-01, 1.255699999999999872e-01, 6.096900000000000236e-02, 9.767359887493353154e-01, 1.064806604525731171e+00, 4.505089328318847564e-01
1.190029999999999977e-01, 1.270320000000000060e-01, 6.176399999999999946e-02, 9.861993708564813499e-01, 1.075729962769959025e+00, 4.564570773482472532e-01
1.204709999999999948e-01, 1.285570000000000046e-01, 6.258600000000000274e-02, 9.957561639650968077e-01, 1.086762034968871582e+00, 4.625084687702160635e-01
1.219750000000000001e-01, 1.300739999999999952e-01, 6.345299999999999552e-02, 1.005404427533874490e+00, 1.097906227374416233e+00, 4.686353095245181510e-01
1.234589999999999993e-01, 1.315540000000000043e-01, 6.432999999999999829e-02, 1.015149547708519062e+00, 1.109167529097009330e+00, 4.748603580479303088e-01
1.249630000000000046e-01, 1.331040000000000001e-01, 6.513599999999999945e-02, 1.024981991652561764e+00, 1.120543972732283011e+00, 4.811282642136184839e-01
1.264909999999999923e-01, 1.346340000000000037e-01, 6.598199999999999898e-02, 1.034922775636165637e+00, 1.132025148232233658e+00, 4.875037380251269203e-01
1.281160000000000077e-01, 1.362059999999999937e-01, 6.686899999999999789e-02, 1.044951061723109031e+00, 1.143646859627520884e+00, 4.939572000982758726e-01
1.297129999999999950e-01, 1.377539999999999876e-01, 6.777299999999999991e-02, 1.055075565282169503e+00, 1.155363245412668993e+00, 5.005008235416301687e-01
1.313580000000000025e-01, 1.393540000000000056e-01, 6.862400000000000444e-02, 1.065299301716202907e+00, 1.167225417137528698e+00, 5.071264765284275722e-01
1.329559999999999909e-01, 1.409930000000000072e-01, 6.948300000000000309e-02, 1.075621219680669149e+00, 1.179196316574589565e+00, 5.138516557838835874e-01
1.345860000000000112e-01, 1.427019999999999955e-01, 7.036799999999999999e-02, 1.086048710959833130e+00, 1.191287630248730967e+00, 5.206511163631011296e-01
1.363229999999999997e-01, 1.443230000000000068e-01, 7.129299999999999526e-02, 1.096578927517693813e+00, 1.203510406634780150e+00, 5.275482994100533229e-01
1.380319999999999880e-01, 1.459799999999999986e-01, 7.220999999999999641e-02, 1.107213749701520866e+00, 1.215860733011527861e+00, 5.345390007976652536e-01
1.397259999999999891e-01, 1.477350000000000052e-01, 7.313300000000000356e-02, 1.117935452361289883e+00, 1.228329071909984194e+00, 5.416097121690565119e-01
1.414779999999999927e-01, 1.494469999999999965e-01, 7.412199999999999345e-02, 1.128772543336003187e+00, 1.240928198421661577e+00, 5.487815404461210411e-01
1.432910000000000017e-01, 1.511720000000000008e-01, 7.511700000000000321e-02, 1.139710605886892214e+00, 1.253648348350225872e+00, 5.560502017317844325e-01
1.451409999999999922e-01, 1.529290000000000094e-01, 7.610799999999999510e-02, 1.150748436297243771e+00, 1.266512890933767954e+00, 5.634144806443313058e-01
1.470430000000000070e-01, 1.546829999999999872e-01, 7.710899999999999699e-02, 1.161904616243642385e+00, 1.279502675313215043e+00, 5.708733215427836960e-01
1.489099999999999868e-01, 1.563630000000000020e-01, 7.810999999999999888e-02, 1.173169063771458021e+00, 1.292625186288442585e+00, 5.784317159966189115e-01
1.507330000000000059e-01, 1.581430000000000058e-01, 7.911799999999999389e-02, 1.184539379169275541e+00, 1.305882892396129424e+00, 5.860894828246371313e-01
1.527090000000000114e-01, 1.599569999999999881e-01, 8.019199999999999939e-02, 1.196018761015165799e+00, 1.319289641441488525e+00, 5.938585901071289364e-01
1.547050000000000092e-01, 1.617730000000000001e-01, 8.119700000000000528e-02, 1.207604587679394381e+00, 1.332805025655203979e+00, 6.017244348026683509e-01
1.566249999999999865e-01, 1.636900000000000022e-01, 8.223999999999999366e-02, 1.219305435769550083e+00, 1.346480644988354625e+00, 6.096948701985990260e-01
1.585670000000000135e-01, 1.656229999999999924e-01, 8.339399999999999591e-02, 1.231128543256799546e+00, 1.360278281455032046e+00, 6.177679644941318493e-01
1.606420000000000070e-01, 1.675540000000000085e-01, 8.449199999999999766e-02, 1.243061388293064340e+00, 1.374239834934410043e+00, 6.259389890525161038e-01
1.626239999999999908e-01, 1.695379999999999943e-01, 8.557399999999999729e-02, 1.255108102088624999e+00, 1.388340996683922635e+00, 6.342378585669556923e-01
1.646430000000000116e-01, 1.714950000000000085e-01, 8.672799999999999954e-02, 1.267269107980729670e+00, 1.402576971815445050e+00, 6.426379329088675041e-01
1.668119999999999881e-01, 1.734989999999999866e-01, 8.790299999999999503e-02, 1.279553417321351860e+00, 1.416965342057792565e+00, 6.511530774324872928e-01
1.689120000000000066e-01, 1.755510000000000126e-01, 8.913500000000000589e-02, 1.291952159932125532e+00, 1.431496301793689252e+00, 6.597509844139755053e-01
1.710150000000000003e-01, 1.776649999999999896e-01, 9.028200000000000114e-02, 1.304471470143042433e+00, 1.446176011081255597e+00, 6.685042190335926948e-01
1.732090000000000019e-01, 1.797489999999999921e-01, 9.147299999999999875e-02, 1.317115998863330750e+00, 1.461009696059690111e+00, 6.773569384602526888e-01
1.753929999999999934e-01, 1.818569999999999909e-01, 9.268500000000000349e-02, 1.329877065683455539e+00, 1.476002461203065774e+00, 6.863323856336199791e-01
1.776570000000000094e-01, 1.839810000000000056e-01, 9.394199999999999773e-02, 1.342766237093589776e+00, 1.491137239890989230e+00, 6.954166266907495508e-01
1.798079999999999956e-01, 1.861790000000000112e-01, 9.521399999999999308e-02, 1.355781646062333090e+00, 1.506422450067068430e+00, 7.046253444769353669e-01
1.821550000000000114e-01, 1.884119999999999961e-01, 9.649499999999999744e-02, 1.368923054867703826e+00, 1.521879182834062760e+00, 7.139627341515896175e-01
1.843859999999999943e-01, 1.905509999999999982e-01, 9.777099999999999680e-02, 1.382188279424094057e+00, 1.537484580317611593e+00, 7.234064881617444653e-01
1.867169999999999941e-01, 1.927220000000000044e-01, 9.903000000000000691e-02, 1.395583532301993390e+00, 1.553251887310945323e+00, 7.329999635245878498e-01
1.891730000000000078e-01, 1.949690000000000034e-01, 1.003310000000000035e-01, 1.409116267070224859e+00, 1.569194369985103865e+00, 7.426983245692851954e-01
1.915830000000000033e-01, 1.973699999999999899e-01, 1.015839999999999937e-01, 1.422765838685283057e+00, 1.585285396026482330e+00, 7.525325342654644034e-01
1.940880000000000105e-01, 1.996300000000000019e-01, 1.029920000000000002e-01, 1.436556882233900101e+00, 1.601544339597016586e+00, 7.624985765575952312e-01
1.964899999999999980e-01, 2.019769999999999899e-01, 1.043830000000000036e-01, 1.450476477337173664e+00, 1.617965885989270269e+00, 7.725937904196940043e-01
1.989249999999999907e-01, 2.043600000000000139e-01, 1.057799999999999990e-01, 1.464548381736069826e+00, 1.634555941289611569e+00, 7.828300788523089304e-01
2.014529999999999932e-01, 2.067749999999999866e-01, 1.072170000000000067e-01, 1.478725855103214082e+00, 1.651327578874452362e+00, 7.932005503806015545e-01
2.040039999999999909e-01, 2.092380000000000073e-01, 1.086280000000000023e-01, 1.493057413639565789e+00, 1.668268326835043558e+00, 8.037012864134046586e-01
2.066550000000000054e-01, 2.116169999999999995e-01, 1.100789999999999963e-01, 1.507529650933740806e+00, 1.685379918866171778e+00, 8.143491314759135902e-01
2.092600000000000016e-01, 2.140420000000000100e-01, 1.115550000000000014e-01, 1.522133138123258567e+00, 1.702666325067413888e+00, 8.251335964444187487e-01
2.119669999999999888e-01, 2.167090000000000127e-01, 1.130089999999999983e-01, 1.536890018950497261e+00, 1.720135073703228157e+00, 8.360573044433228240e-01
2.147100000000000120e-01, 2.191950000000000010e-01, 1.145010000000000056e-01, 1.551785303666188831e+00, 1.737776802667605480e+00, 8.471388529655398125e-01
2.173950000000000049e-01, 2.217580000000000107e-01, 1.160540000000000044e-01, 1.566821225458735034e+00, 1.755597512789101255e+00, 8.583455830998418801e-01
2.201150000000000051e-01, 2.243140000000000134e-01, 1.175520000000000037e-01, 1.582011244345064238e+00, 1.773610233723025287e+00, 8.697132851708171408e-01
2.229220000000000090e-01, 2.269589999999999941e-01, 1.190910000000000024e-01, 1.597336284719871768e+00, 1.791793672380622704e+00, 8.812335199853472689e-01
2.258219999999999950e-01, 2.295500000000000040e-01, 1.206779999999999936e-01, 1.612813047310437620e+00, 1.810168119081063676e+00, 8.928910217115437753e-01
2.285999999999999976e-01, 2.322720000000000062e-01, 1.223299999999999943e-01, 1.628440139450197943e+00, 1.828741866090658474e+00, 9.047336990670412638e-01
2.314120000000000066e-01, 2.349849999999999994e-01, 1.239549999999999957e-01, 1.644235899775912113e+00, 1.847490087882081689e+00, 9.167146421614402740e-01
2.342599999999999960e-01, 2.378109999999999946e-01, 1.256110000000000004e-01, 1.660167803979983203e+00, 1.866443571695040937e+00, 9.288431772391828600e-01
2.371880000000000099e-01, 2.406399999999999928e-01, 1.273269999999999957e-01, 1.676258958784434983e+00, 1.885585435503263518e+00, 9.411544436662665492e-01
2.401749999999999996e-01, 2.434219999999999995e-01, 1.290070000000000106e-01, 1.692511248144132230e+00, 1.904925093664797453e+00, 9.536125189858095652e-01
2.431959999999999955e-01, 2.462709999999999899e-01, 1.306910000000000016e-01, 1.708912223710814748e+00, 1.924466027728803930e+00, 9.662467512218790855e-01
2.462330000000000074e-01, 2.491490000000000093e-01, 1.324359999999999982e-01, 1.725471873451417837e+00, 1.944204494550056284e+00, 9.790328578958440442e-01
2.493110000000000048e-01, 2.520629999999999815e-01, 1.342780000000000085e-01, 1.742192567095558697e+00, 1.964147240728955079e+00, 9.920009809989579486e-01
2.524930000000000230e-01, 2.549839999999999884e-01, 1.360750000000000015e-01, 1.759071994125689153e+00, 1.984291731042596263e+00, 1.005143405974302517e+00
2.557209999999999761e-01, 2.579000000000000181e-01, 1.378139999999999921e-01, 1.776122796795318814e+00, 2.004641975325926140e+00, 1.018450447416062055e+00
2.589440000000000075e-01, 2.608920000000000128e-01, 1.397269999999999901e-01, 1.793332215270659002e+00, 2.025202162208147971e+00, 1.031930009190189956e+00
2.621749999999999914e-01, 2.639420000000000099e-01, 1.415309999999999901e-01, 1.810716390882471716e+00, 2.045980758254250187e+00, 1.045601388429672873e+00
2.654309999999999725e-01, 2.670239999999999836e-01, 1.435140000000000027e-01, 1.828265626764780549e+00, 2.066955194276170360e+00, 1.059467324232537866e+00
2.686790000000000012e-01, 2.700980000000000047e-01, 1.454189999999999927e-01, 1.845983098855444648e+00, 2.088156892841457779e+00, 1.073479381880220629e+00
2.719630000000000103e-01, 2.733039999999999914e-01, 1.473909999999999942e-01, 1.863877792931902144e+00, 2.109572674526866365e+00, 1.087697772365073590e+00
2.753700000000000037e-01, 2.764559999999999795e-01, 1.493619999999999948e-01, 1.881936595696909409e+00, 2.131219194576269960e+00, 1.102105509601309485e+00
2.787450000000000205e-01, 2.795819999999999972e-01, 1.513859999999999928e-01, 1.900175724831722368e+00, 2.153077851094648665e+00, 1.116692409302493694e+00
2.821199999999999819e-01, 2.828479999999999883e-01, 1.534480000000000011e-01, 1.918590595954373645e+00, 2.175157515759903237e+00, 1.131482213721539454e+00
2.856299999999999950e-01, 2.860989999999999922e-01, 1.555070000000000063e-01, 1.937179887556809588e+00, 2.197471294736088598e+00, 1.146461090604463440e+00
2.891099999999999781e-01, 2.893870000000000053e-01, 1.576450000000000073e-01, 1.955961745885487879e+00, 2.220006942194921340e+00, 1.161654696009797538e+00
2.926929999999999810e-01, 2.926719999999999877e-01, 1.598160000000000136e-01, 1.974913170234416482e+00, 2.242774096356563440e+00, 1.177032681251943602e+00
2.962719999999999798e-01, 2.960570000000000146e-01, 1.620149999999999924e-01, 1.994057158106748107e+00, 2.265780421963131008e+00, 1.192629552327787446e+00
3.000209999999999821e-01, 2.994550000000000267e-01, 1.641180000000000139e-01, 2.013387535642366277e+00, 2.289019355664813293e+00, 1.208417208255652353e+00
3.037460000000000160e-01, 3.029819999999999736e-01, 1.663749999999999951e-01, 2.032892998569018062e+00, 2.312502894767965778e+00, 1.224409306132613562e+00
3.074209999999999998e-01, 3.063710000000000044e-01, 1.685679999999999956e-01, 2.052587424035086983e+00, 2.336217052735574562e+00, 1.240635300850341016e+00
3.111200000000000077e-01, 3.098279999999999923e-01, 1.709029999999999994e-01, 2.072486933714400070e+00, 2.360166709430649323e+00, 1.257064759775337937e+00
3.149089999999999945e-01, 3.132480000000000264e-01, 1.732599999999999973e-01, 2.092568742888103905e+00, 2.384377186923229974e+00, 1.273711317339379923e+00
3.187150000000000261e-01, 3.168099999999999805e-01, 1.757050000000000001e-01, 2.112853848125030964e+00, 2.408845580973907108e+00, 1.290576614716874237e+00
3.226269999999999971e-01, 3.205660000000000176e-01, 1.780980000000000063e-01, 2.133329962428344384e+00, 2.433551237333396955e+00, 1.307660013427659917e+00
3.264569999999999972e-01, 3.242280000000000162e-01, 1.805839999999999945e-01, 2.154004013440806276e+00, 2.458525438005552122e+00, 1.324994465709408153e+00
3.304549999999999987e-01, 3.278499999999999748e-01, 1.829850000000000088e-01, 2.174878641522326905e+00, 2.483727576420838190e+00, 1.342532628711722742e+00
3.344759999999999955e-01, 3.315500000000000114e-01, 1.854939999999999922e-01, 2.195959642760729302e+00, 2.509199040422421589e+00, 1.360314957909281031e+00
3.384650000000000158e-01, 3.351850000000000107e-01, 1.879859999999999864e-01, 2.217238149211501419e+00, 2.534935543267244018e+00, 1.378324887685736133e+00
3.425309999999999744e-01, 3.390009999999999968e-01, 1.904740000000000044e-01, 2.238736340338415065e+00, 2.560935892100755673e+00, 1.396581086628140511e+00
3.466980000000000062e-01, 3.427769999999999984e-01, 1.931690000000000074e-01, 2.260427105531804148e+00, 2.587199201605046017e+00, 1.415080873931447547e+00
3.507910000000000195e-01, 3.466190000000000104e-01, 1.958040000000000058e-01, 2.282329873770247097e+00, 2.613733458210289129e+00, 1.433808061076418561e+00
3.549430000000000085e-01, 3.506029999999999980e-01, 1.984650000000000025e-01, 2.304449818165323460e+00, 2.640537705700803262e+00, 1.452799697906803633e+00
3.591309999999999780e-01, 3.544109999999999761e-01, 2.011149999999999882e-01, 2.326779661459555282e+00, 2.667632601795702385e+00, 1.472034663702781021e+00
3.634339999999999793e-01, 3.584439999999999849e-01, 2.038550000000000084e-01, 2.349326711929443867e+00, 2.694989617233487955e+00, 1.491538963430698361e+00
3.676829999999999821e-01, 3.624499999999999944e-01, 2.066199999999999981e-01, 2.372095862735429606e+00, 2.722634255185698127e+00, 1.511293337076822896e+00
3.721079999999999943e-01, 3.664749999999999952e-01, 2.093530000000000113e-01, 2.395103809608138956e+00, 2.750558878451049072e+00, 1.531302682283488759e+00
3.765930000000000111e-01, 3.706110000000000237e-01, 2.122100000000000097e-01, 2.418299102723389549e+00, 2.778773299928545715e+00, 1.551582789573425325e+00
3.810459999999999958e-01, 3.747190000000000243e-01, 2.150950000000000084e-01, 2.441738979920289321e+00, 2.807269411341110299e+00, 1.572128888245909240e+00
3.855219999999999758e-01, 3.789370000000000238e-01, 2.180340000000000056e-01, 2.465398006750367355e+00, 2.836066670011547330e+00, 1.592949266479134485e+00
3.901540000000000008e-01, 3.831570000000000253e-01, 2.210129999999999872e-01, 2.489301742471881074e+00, 2.865155129845762261e+00, 1.614046215221403013e+00
3.947760000000000158e-01, 3.874230000000000174e-01, 2.240360000000000129e-01, 2.513419479074200602e+00, 2.894547812168370093e+00, 1.635413912145388560e+00
3.994369999999999865e-01, 3.917840000000000211e-01, 2.271229999999999916e-01, 2.537788036177159423e+00, 2.924225962715299332e+00, 1.657076516957923573e+00
4.042109999999999870e-01, 3.959989999999999899e-01, 2.301920000000000077e-01, 2.562377049108061300e+00, 2.954208959767695486e+00, 1.679012146924107274e+00
4.089289999999999869e-01, 4.003039999999999932e-01, 2.333139999999999936e-01, 2.587210974886392290e+00, 2.984518645141257309e+00, 1.701254145417301356e+00
4.137440000000000007e-01, 4.046319999999999917e-01, 2.364380000000000093e-01, 2.612282035874333275e+00, 3.015127232161799675e+00, 1.723793942497372278e+00
4.185400000000000231e-01, 4.091159999999999797e-01, 2.396770000000000012e-01, 2.637596987004551696e+00, 3.046056365735713367e+00, 1.746619452132230688e+00
4.234010000000000273e-01, 4.135829999999999784e-01, 2.428710000000000035e-01, 2.663155521359988676e+00, 3.077296363829898684e+00, 1.769745225729132843e+00
4.283339999999999925e-01, 4.180740000000000012e-01, 2.461929999999999952e-01, 2.688971063125918270e+00, 3.108860705863921936e+00, 1.793180588981269530e+00
4.333600000000000230e-01, 4.226710000000000189e-01, 2.496019999999999905e-01, 2.715028731154966124e+00, 3.140747392540345295e+00, 1.816938755136109362e+00
4.385140000000000149e-01, 4.273449999999999749e-01, 2.530549999999999744e-01, 2.741342557616854414e+00, 3.172961728687027083e+00, 1.840986531731880982e+00
4.436050000000000271e-01, 4.321150000000000269e-01, 2.566030000000000255e-01, 2.767911458671180380e+00, 3.205510608256007199e+00, 1.865377256682853258e+00
4.486660000000000093e-01, 4.368879999999999986e-01, 2.601849999999999996e-01, 2.794729258524882187e+00, 3.238382990483474444e+00, 1.890072439803241355e+00
4.537669999999999759e-01, 4.416340000000000265e-01, 2.638300000000000090e-01, 2.821817661119130349e+00, 3.271590437099659798e+00, 1.915095711974042603e+00
4.588869999999999894e-01, 4.464730000000000087e-01, 2.674830000000000263e-01, 2.849163863119315909e+00, 3.305152962421989749e+00, 1.940469064017521506e+00
4.640690000000000093e-01, 4.512800000000000145e-01, 2.711819999999999786e-01, 2.876780710363629812e+00, 3.339046820593669196e+00, 1.966167262956195927e+00
4.693160000000000109e-01, 4.560679999999999734e-01, 2.749710000000000210e-01, 2.904660740372430272e+00, 3.373296096506412933e+00, 1.992192814979479643e+00
4.746219999999999883e-01, 4.608180000000000054e-01, 2.786969999999999725e-01, 2.932806979784266410e+00, 3.407901420636921141e+00, 2.018586105498086258e+00
4.800630000000000175e-01, 4.658050000000000246e-01, 2.824940000000000229e-01, 2.961231067896318514e+00, 3.442847662228509797e+00, 2.045319910104026029e+00
4.855010000000000159e-01, 4.707580000000000098e-01, 2.863800000000000234e-01, 2.989934693574790803e+00, 3.478164937421384106e+00, 2.072396869253341656e+00
4.910209999999999853e-01, 4.757649999999999935e-01, 2.903760000000000230e-01, 3.018906989489045678e+00, 3.513840315639110035e+00, 2.099826851860075116e+00
4.966130000000000266e-01, 4.807420000000000027e-01, 2.942469999999999808e-01, 3.048165515050412111e+00, 3.549882891872294000e+00, 2.127648890558667905e+00
5.020569999999999755e-01, 4.857069999999999999e-01, 2.982460000000000111e-01, 3.077701224838862437e+00, 3.586291648924871733e+00, 2.155833748608176226e+00
5.075880000000000392e-01, 4.909529999999999728e-01, 3.025039999999999951e-01, 3.107533842507223643e+00, 3.623079495177555120e+00, 2.184383263104714867e+00
5.132280000000000175e-01, 4.962139999999999884e-01, 3.066729999999999734e-01, 3.137653363294469866e+00, 3.660232654247825845e+00, 2.213308518654769408e+00
5.188930000000000486e-01, 5.013990000000000391e-01, 3.108480000000000132e-01, 3.168058702016664618e+00, 3.697777201868492902e+00, 2.242618171721116660e+00
5.245119999999999783e-01, 5.067220000000000057e-01, 3.152070000000000149e-01, 3.198765568105115253e+00, 3.735710634993070212e+00, 2.272318405026890975e+00
5.302759999999999696e-01, 5.119350000000000289e-01, 3.194170000000000065e-01, 3.229771814100041105e+00, 3.774030422199241563e+00, 2.302417574067473716e+00
5.359279999999999600e-01, 5.172919999999999741e-01, 3.237920000000000242e-01, 3.261065647910839971e+00, 3.812730457152660346e+00, 2.332897697694074512e+00
5.418340000000000378e-01, 5.225940000000000030e-01, 3.282209999999999850e-01, 3.292667728070340250e+00, 3.851840869940468259e+00, 2.363793709050209468e+00
5.476929999999999854e-01, 5.279960000000000209e-01, 3.326589999999999825e-01, 3.324578921425447753e+00, 3.891340641422207369e+00, 2.395099869670278103e+00
5.534660000000000135e-01, 5.335159999999999902e-01, 3.371870000000000145e-01, 3.356801344142445576e+00, 3.931253701522499533e+00, 2.426822747075536579e+00
5.591180000000000039e-01, 5.389319999999999666e-01, 3.418260000000000187e-01, 3.389333159034453757e+00, 3.971574695622733131e+00, 2.458956244915566192e+00
5.648680000000000367e-01, 5.445719999999999450e-01, 3.464690000000000270e-01, 3.422177592836221471e+00, 4.012315928125238074e+00, 2.491510348451025703e+00
5.707510000000000083e-01, 5.501479999999999704e-01, 3.511099999999999777e-01, 3.455343170940196273e+00, 4.053459689897010776e+00, 2.524520096854058426e+00
5.767320000000000224e-01, 5.558349999999999680e-01, 3.559200000000000141e-01, 3.488831816001705111e+00, 4.095038670423919669e+00, 2.557943423240701453e+00
5.825660000000000283e-01, 5.614270000000000094e-01, 3.607440000000000091e-01, 3.522638776692754714e+00, 4.137040356805316677e+00, 2.591821440061866877e+00
5.884890000000000398e-01, 5.671460000000000390e-01, 3.654640000000000111e-01, 3.556785317468082130e+00, 4.179477015855726840e+00, 2.626145412425707093e+00
5.944700000000000539e-01, 5.728119999999999878e-01, 3.704709999999999948e-01, 3.591249123030722412e+00, 4.222338919815692648e+00, 2.660922351109675787e+00
6.003709999999999880e-01, 5.784890000000000310e-01, 3.753920000000000035e-01, 3.626059033977844681e+00, 4.265631515833027798e+00, 2.696170736257849310e+00
6.063830000000000053e-01, 5.841870000000000118e-01, 3.804759999999999809e-01, 3.661203068141269501e+00, 4.309419954150631504e+00, 2.731868104838858446e+00
6.123180000000000289e-01, 5.899100000000000454e-01, 3.855029999999999846e-01, 3.696682056124676929e+00, 4.353594552165411358e+00, 2.768032934006302792e+00
6.183490000000000375e-01, 5.957369999999999610e-01, 3.905649999999999955e-01, 3.732508143587000227e+00, 4.398245369214751399e+00, 2.804705997707472420e+00
6.242799999999999461e-01, 6.015139999999999931e-01, 3.957350000000000034e-01, 3.768686364081666795e+00, 4.443362922397700920e+00, 2.841845448618755210e+00
6.302830000000000377e-01, 6.072670000000000012e-01, 4.009759999999999991e-01, 3.805208965071920968e+00, 4.488931622854104297e+00, 2.879487890417395501e+00
6.364020000000000232e-01, 6.130280000000000173e-01, 4.062620000000000120e-01, 3.842072991773933577e+00, 4.534980200403282424e+00, 2.917601003208911248e+00
6.424189999999999623e-01, 6.188529999999999864e-01, 4.115699999999999914e-01, 3.879320398112573454e+00, 4.581492945375495118e+00, 2.956251801642044263e+00
6.483379999999999699e-01, 6.246720000000000050e-01, 4.170079999999999898e-01, 3.916917023427794575e+00, 4.628486360006613509e+00, 2.995398236449349216e+00
6.543189999999999840e-01, 6.306420000000000359e-01, 4.226320000000000077e-01, 3.954883110719157990e+00, 4.675958912608959572e+00, 3.035067064923713698e+00
6.604459999999999775e-01, 6.365089999999999915e-01, 4.281909999999999883e-01, 3.993206935670599034e+00, 4.723916205771681476e+00, 3.075265019510728060e+00
6.664499999999999869e-01, 6.422989999999999533e-01, 4.338469999999999827e-01, 4.031894344945150088e+00, 4.772360590531889102e+00, 3.115980230681295815e+00
6.725269999999999859e-01, 6.481059999999999599e-01, 4.396669999999999745e-01, 4.070980558055588894e+00, 4.821315683043564171e+00, 3.157244553282482880e+00
6.785409999999999497e-01, 6.539909999999999890e-01, 4.454629999999999979e-01, 4.110436030164298593e+00, 4.870766800248895301e+00, 3.199052100027469869e+00
6.845849999999999991e-01, 6.598739999999999606e-01, 4.512590000000000212e-01, 4.150268842578119788e+00, 4.920739082799818753e+00, 3.241428309893946924e+00
6.905390000000000139e-01, 6.657399999999999984e-01, 4.573039999999999883e-01, 4.190490750373224493e+00, 4.971195531092464037e+00, 3.284352068125567570e+00
6.964780000000000415e-01, 6.716130000000000155e-01, 4.634059999999999846e-01, 4.231112780022616704e+00, 5.022185911646486645e+00, 3.327848011746486812e+00
7.024120000000000363e-01, 6.775160000000000071e-01, 4.694670000000000232e-01, 4.272109831366320165e+00, 5.073697706596438373e+00, 3.371924959778164865e+00
7.083920000000000217e-01, 6.834500000000000020e-01, 4.756250000000000200e-01, 4.313504213226405426e+00, 5.125734303676517278e+00, 3.416573218871215012e+00
7.143669999999999742e-01, 6.892679999999999918e-01, 4.818549999999999778e-01, 4.355314781718885087e+00, 5.178301582747127263e+00, 3.461824569735973522e+00
7.202180000000000248e-01, 6.951119999999999521e-01, 4.881329999999999836e-01, 4.397532496375765376e+00, 5.231410176114166255e+00, 3.507657186219931056e+00
7.260760000000000547e-01, 7.008189999999999698e-01, 4.942059999999999786e-01, 4.440146236810347702e+00, 5.285072154540943146e+00, 3.554109886766029458e+00
7.320280000000000120e-01, 7.066419999999999924e-01, 5.004150000000000542e-01, 4.483190732431200587e+00, 5.339272504270687669e+00, 3.601188973426756590e+00
7.377949999999999786e-01, 7.124030000000000085e-01, 5.068099999999999827e-01, 4.526622918285055697e+00, 5.394045730091105995e+00, 3.648871423378678536e+00
7.434340000000000392e-01, 7.181220000000000381e-01, 5.132729999999999793e-01, 4.570493586167673428e+00, 5.449370218826805612e+00, 3.697197303731173168e+00
7.491299999999999626e-01, 7.238780000000000214e-01, 5.197540000000000493e-01, 4.614790302242942843e+00, 5.505268849843734102e+00, 3.746156733085851620e+00
7.548989999999999867e-01, 7.295190000000000285e-01, 5.262289999999999468e-01, 4.659526984721687803e+00, 5.561715444015136178e+00, 3.795774752564652577e+00
7.605579999999999563e-01, 7.351199999999999957e-01, 5.327549999999999786e-01, 4.704670106672014462e+00, 5.618777471955886504e+00, 3.846035435348767795e+00
7.661069999999999824e-01, 7.406740000000000546e-01, 5.394229999999999858e-01, 4.750262095206447377e+00, 5.676409094107095932e+00, 3.896972115057607322e+00
7.717300000000000271e-01, 7.462999999999999634e-01, 5.460730000000000306e-01, 4.796290398554209133e+00, 5.734619549090282931e+00, 3.948573096802449722e+00
7.771740000000000315e-01, 7.519470000000000320e-01, 5.528269999999999573e-01, 4.842789230389510813e+00, 5.793440782703826564e+00, 4.000863216700127012e+00
7.825530000000000541e-01, 7.575950000000000184e-01, 5.594890000000000141e-01, 4.889720863083939939e+00, 5.852865298036552311e+00, 4.053845523182796562e+00
7.878410000000000135e-01, 7.630700000000000260e-01, 5.663369999999999793e-01, 4.937101723661745822e+00, 5.912893936323272648e+00, 4.107536884283510936e+00
7.931099999999999817e-01, 7.684440000000000159e-01, 5.732369999999999965e-01, 4.984971299237135334e+00, 5.973552620686559678e+00, 4.161945424810392424e+00
7.983460000000000001e-01, 7.738329999999999931e-01, 5.802380000000000315e-01, 5.033253046152219135e+00, 6.034810151620305874e+00, 4.217046188411194940e+00
8.035489999999999577e-01, 7.791409999999999725e-01, 5.872899999999999787e-01, 5.082045708952572127e+00, 6.096718551980424117e+00, 4.272880465122971927e+00
8.088149999999999507e-01, 7.844529999999999559e-01, 5.941809999999999592e-01, 5.131294468375036111e+00, 6.159238032035350585e+00, 4.329487679557625590e+00
8.138790000000000191e-01, 7.897250000000000103e-01, 6.012910000000000199e-01, 5.181038123046453059e+00, 6.222417914268763006e+00, 4.386821297354664750e+00
8.189769999999999550e-01, 7.949380000000000335e-01, 6.083319999999999839e-01, 5.231253928400723119e+00, 6.286236064014159020e+00, 4.444907672073393989e+00
8.239769999999999595e-01, 8.001779999999999449e-01, 6.153990000000000293e-01, 5.281958784363670389e+00, 6.350701455978300380e+00, 4.503796442338776629e+00
8.288630000000000164e-01, 8.053479999999999528e-01, 6.224849999999999550e-01, 5.333131921954198162e+00, 6.415850512351592982e+00, 4.563414399378713071e+00
8.339239999999999986e-01, 8.104360000000000452e-01, 6.296450000000000102e-01, 5.384808953320427527e+00, 6.481669377300876889e+00, 4.623848666339093860e+00
8.389159999999999950e-01, 8.155160000000000187e-01, 6.368660000000000432e-01, 5.436999825975170175e+00, 6.548107377003537621e+00, 4.685085088711720580e+00
8.436869999999999647e-01, 8.204249999999999599e-01, 6.441080000000000139e-01, 5.489693114693913856e+00, 6.615291673676789053e+00, 4.747122422677096942e+00
8.483600000000000030e-01, 8.254430000000000378e-01, 6.514180000000000526e-01, 5.542891458431581597e+00, 6.683160867816083872e+00, 4.809997157092754883e+00
8.529520000000000435e-01, 8.303340000000000165e-01, 6.586359999999999992e-01, 5.596612565365769676e+00, 6.751692302078653007e+00, 4.873698672117464881e+00
8.576789999999999692e-01, 8.351990000000000247e-01, 6.659399999999999764e-01, 5.650852630400924781e+00, 6.820950063067273916e+00, 4.938235439961474960e+00
8.621250000000000302e-01, 8.398930000000000007e-01, 6.732540000000000191e-01, 5.705614573955672064e+00, 6.890905047127197314e+00, 5.003635217844215610e+00
8.665340000000000265e-01, 8.446599999999999664e-01, 6.805250000000000465e-01, 5.760914547169661226e+00, 6.961591970667860174e+00, 5.069877463271834195e+00
8.709649999999999892e-01, 8.492009999999999836e-01, 6.878999999999999559e-01, 5.816746141169375939e+00, 7.032972567417357546e+00, 5.137048383720181022e+00
8.752780000000000005e-01, 8.538139999999999619e-01, 6.951500000000000457e-01, 5.873118996910950962e+00, 7.105117298858520059e+00, 5.205057760232945974e+00
8.795880000000000365e-01, 8.584150000000000391e-01, 7.025050000000000461e-01, 5.930039617759917725e+00, 7.177971354239425672e+00, 5.273994578110849041e+00
8.838470000000000493e-01, 8.629409999999999581e-01, 7.097029999999999728e-01, 5.987511425599350900e+00, 7.251620390987642217e+00, 5.343837292762081859e+00
8.879860000000000531e-01, 8.674830000000000041e-01, 7.169929999999999914e-01, 6.045551009688221455e+00, 7.325995034244471071e+00, 5.414604061678145897e+00
8.920489999999999808e-01, 8.718040000000000234e-01, 7.241109999999999491e-01, 6.104125041124810025e+00, 7.401142900872194730e+00, 5.486309566466035292e+00
8.959430000000000449e-01, 8.761670000000000291e-01, 7.314030000000000253e-01, 6.163280944365186365e+00, 7.477038667808596273e+00, 5.558971629428641315e+00
8.999289999999999790e-01, 8.804899999999999949e-01, 7.384589999999999765e-01, 6.223005953460766904e+00, 7.553742597953714721e+00, 5.632584450076357996e+00
9.037030000000000340e-01, 8.846270000000000522e-01, 7.454629999999999868e-01, 6.283296143969981706e+00, 7.631213470627107753e+00, 5.707177508174201996e+00
9.074989999999999446e-01, 8.886960000000000415e-01, 7.523729999999999585e-01, 6.344211262983039390e+00, 7.709483208711534807e+00, 5.782767140554534002e+00
9.110209999999999697e-01, 8.927000000000000490e-01, 7.594199999999999839e-01, 6.405701884433351090e+00, 7.788556174664884146e+00, 5.859350398557477746e+00
9.146199999999999886e-01, 8.966589999999999838e-01, 7.665129999999999999e-01, 6.467815551563174559e+00, 7.868451105441176097e+00, 5.936934723167798467e+00
9.181280000000000552e-01, 9.005950000000000344e-01, 7.734560000000000324e-01, 6.530478921649277346e+00, 7.949143830543732747e+00, 6.015549561027639491e+00
9.215229999999999810e-01, 9.043639999999999457e-01, 7.803710000000000369e-01, 6.593732932771560584e+00, 8.030653775721273036e+00, 6.095223833833595783e+00
9.247339999999999449e-01, 9.080939999999999568e-01, 7.871799999999999908e-01, 6.657671904032972598e+00, 8.113083932957383837e+00, 6.175935221365191019e+00
9.279190000000000493e-01, 9.116680000000000339e-01, 7.938640000000000141e-01, 6.722207523579834643e+00, 8.196250516618892590e+00, 6.257718084729742003e+00
9.309870000000000090e-01, 9.152209999999999512e-01, 8.003780000000000339e-01, 6.787342694707270141e+00, 8.280326727379124563e+00, 6.340601475118573305e+00
9.340530000000000221e-01, 9.186659999999999826e-01, 8.069330000000000114e-01, 6.853112851669118655e+00, 8.365212019249048225e+00, 6.424561795205812054e+00
9.369680000000000231e-01, 9.220230000000000370e-01, 8.133179999999999854e-01, 6.919528412825038721e+00, 8.451062859893273327e+00, 6.509646736956278268e+00
9.397349999999999870e-01, 9.253040000000000154e-01, 8.196149999999999824e-01, 6.986594055651607071e+00, 8.537729901809125721e+00, 6.595825288143815968e+00
9.424299999999999899e-01, 9.284719999999999640e-01, 8.258799999999999475e-01, 7.054296028894849968e+00, 8.625298562281995984e+00, 6.683200784510989756e+00
9.450309999999999544e-01, 9.315809999999999924e-01, 8.319720000000000448e-01, 7.122666432542234638e+00, 8.713789669447741915e+00, 6.771711236160833813e+00
9.476539999999999964e-01, 9.345909999999999496e-01, 8.381790000000000074e-01, 7.191686403104496250e+00, 8.803147063907328373e+00, 6.861398237598142380e+00
9.502030000000000198e-01, 9.375130000000000408e-01, 8.441549999999999887e-01, 7.261393573542821223e+00, 8.893375206281156409e+00, 6.952248645513012804e+00
9.526790000000000536e-01, 9.403679999999999817e-01, 8.501729999999999565e-01, 7.331764416015720265e+00, 8.984644311824984797e+00, 7.044327929494953011e+00
9.550290000000000168e-01, 9.431270000000000486e-01, 8.559299999999999686e-01, 7.402834943971155823e+00, 9.076800110563873147e+00, 7.137604983987971607e+00
9.572610000000000285e-01, 9.459109999999999463e-01, 8.615589999999999637e-01, 7.474543101291516223e+00, 9.169909472704381059e+00, 7.232122415965229756e+00
9.594780000000000530e-01, 9.485430000000000250e-01, 8.671740000000000004e-01, 7.547021179072742392e+00, 9.263946715356784267e+00, 7.327885686506237839e+00
9.616489999999999760e-01, 9.510549999999999837e-01, 8.727380000000000138e-01, 7.620171855936913374e+00, 9.358982714860152541e+00, 7.424950848935539582e+00
9.637860000000000316e-01, 9.536080000000000112e-01, 8.781099999999999461e-01, 7.694022126003851270e+00, 9.454973476406840049e+00, 7.523273607909608529e+00
9.658130000000000326e-01, 9.559980000000000144e-01, 8.834560000000000191e-01, 7.768561444253576198e+00, 9.551945850752270317e+00, 7.622919134032461130e+00
9.677850000000000064e-01, 9.583310000000000439e-01, 8.885849999999999582e-01, 7.843794842678780022e+00, 9.649903222509342626e+00, 7.723860449008245865e+00
9.696080000000000254e-01, 9.606329999999999592e-01, 8.936979999999999924e-01, 7.919890153343239092e+00, 9.748890628589053975e+00, 7.826133017007326664e+00
9.714739999999999487e-01, 9.628560000000000452e-01, 8.987030000000000296e-01, 7.996583637704572922e+00, 9.848878436922962720e+00, 7.929779032199252065e+00
9.732640000000000180e-01, 9.649360000000000159e-01, 9.035929999999999795e-01, 8.074172679631235638e+00, 9.949854384691374065e+00, 8.034794692908857172e+00
9.749400000000000288e-01, 9.669579999999999842e-01, 9.082949999999999635e-01, 8.152362195841314829e+00, 1.005195116806474864e+01, 8.141183593917793004e+00
9.765470000000000539e-01, 9.688210000000000433e-01, 9.128629999999999800e-01, 8.231410147772102448e+00, 1.015505520953858287e+01, 8.249029997898393418e+00
9.780499999999999750e-01, 9.706580000000000208e-01, 9.172529999999999850e-01, 8.311155117683595606e+00, 1.025919567620587713e+01, 8.358261098358656938e+00
9.794859999999999678e-01, 9.724209999999999798e-01, 9.215330000000000465e-01, 8.391710885176902224e+00, 1.036440570841302744e+01, 8.468950855508692754e+00
9.808390000000000164e-01, 9.741670000000000051e-01, 9.256659999999999888e-01, 8.473050035305206507e+00, 1.047074938105278363e+01, 8.581079466935044309e+00
9.821680000000000410e-01, 9.757670000000000510e-01, 9.297440000000000149e-01, 8.555135746434588739e+00, 1.057814305853348280e+01, 8.694711025190557052e+00
9.834169999999999856e-01, 9.773870000000000058e-01, 9.335290000000000532e-01, 8.638062779381399992e+00, 1.068663171020422453e+01, 8.809858689957337674e+00
9.846150000000000180e-01, 9.788919999999999844e-01, 9.373249999999999638e-01, 8.721765696417282498e+00, 1.079619394843466829e+01, 8.926554319044026187e+00
9.857179999999999831e-01, 9.803100000000000147e-01, 9.410410000000000164e-01, 8.806214447162522774e+00, 1.090692922619393102e+01, 9.044767734271969672e+00
9.868339999999999890e-01, 9.816620000000000346e-01, 9.445750000000000535e-01, 8.891680575012680166e+00, 1.101898537308581005e+01, 9.164547386474085400e+00
9.878599999999999604e-01, 9.829620000000000024e-01, 9.479910000000000281e-01, 8.977807138767897044e+00, 1.113184833911457083e+01, 9.285912476240049784e+00
9.888529999999999820e-01, 9.841980000000000173e-01, 9.513110000000000177e-01, 9.064806848049814292e+00, 1.124599444237071566e+01, 9.408881565391569168e+00
9.897860000000000547e-01, 9.853490000000000304e-01, 9.544820000000000526e-01, 9.152674992775269303e+00, 1.136133573808008101e+01, 9.533479181363240684e+00
9.906160000000000521e-01, 9.864720000000000155e-01, 9.575399999999999467e-01, 9.241365386036992646e+00, 1.147787710388036864e+01, 9.659760023193173950e+00
9.913800000000000390e-01, 9.874819999999999709e-01, 9.603859999999999619e-01, 9.330980618277898486e+00, 1.159562426060330864e+01, 9.787693453124056475e+00
9.921579999999999844e-01, 9.884619999999999518e-01, 9.631769999999999499e-01, 9.421393261393797403e+00, 1.171436169347829903e+01, 9.917324837273135074e+00
9.928289999999999615e-01, 9.893889999999999629e-01, 9.657630000000000381e-01, 9.512854206469718576e+00, 1.183461915874305070e+01, 1.004860321498433606e+01
9.934250000000000025e-01, 9.902360000000000051e-01, 9.682889999999999553e-01, 9.604820208713109153e+00, 1.195611022922395428e+01, 1.018168299061912663e+01
9.940449999999999564e-01, 9.910280000000000200e-01, 9.707529999999999770e-01, 9.697977359143155951e+00, 1.207883026115385583e+01, 1.031655358438645109e+01
9.946139999999999981e-01, 9.918320000000000469e-01, 9.730299999999999505e-01, 9.791850274473041793e+00, 1.220264045370580952e+01, 1.045314860654835165e+01
9.951489999999999503e-01, 9.926030000000000131e-01, 9.752450000000000285e-01, 9.886877316999639120e+00, 1.232766959416388097e+01, 1.059159230116582506e+01
9.956249999999999822e-01, 9.932760000000000478e-01, 9.772380000000000511e-01, 9.982890790901217670e+00, 1.245417177546011622e+01, 1.073183896123804892e+01
9.960440000000000405e-01, 9.939109999999999889e-01, 9.791450000000000431e-01, 1.007943015429949085e+01, 1.258230248356908199e+01, 1.087396295474445118e+01
9.964380000000000459e-01, 9.945079999999999476e-01, 9.809639999999999471e-01, 1.017746750914089837e+01, 1.271075658538310726e+01, 1.101803399076466228e+01
9.968299999999999939e-01, 9.950269999999999948e-01, 9.827139999999999764e-01, 1.027593341903519431e+01, 1.284135216992438444e+01, 1.116392021713991412e+01
9.971499999999999808e-01, 9.955429999999999557e-01, 9.843539999999999512e-01, 1.037437639208858897e+01, 1.297311048410177392e+01, 1.131181677702537769e+01
9.974340000000000428e-01, 9.959740000000000260e-01, 9.858839999999999826e-01, 1.047582582483072322e+01, 1.310610082926081965e+01, 1.146150803555126174e+01
9.976990000000000025e-01, 9.963870000000000227e-01, 9.872790000000000177e-01, 1.057720800167922270e+01, 1.324039923143589981e+01, 1.161333174484266451e+01
9.979149999999999965e-01, 9.967470000000000496e-01, 9.885730000000000350e-01, 1.067989272807682255e+01, 1.337587335170887393e+01, 1.176705366468148384e+01
9.981379999999999697e-01, 9.971100000000000518e-01, 9.897920000000000051e-01, 1.078323393505203498e+01, 1.351314053640532542e+01, 1.192279230714409088e+01
9.983109999999999484e-01, 9.974039999999999573e-01, 9.908670000000000533e-01, 1.088838520485284533e+01, 1.365260414985760384e+01, 1.208074048511607756e+01
9.984750000000000014e-01, 9.976720000000000033e-01, 9.918679999999999719e-01, 1.099363796750514233e+01, 1.379183888967765270e+01, 1.224096132926338498e+01
9.986479999999999801e-01, 9.979270000000000085e-01, 9.928360000000000518e-01, 1.110001778650439697e+01, 1.393383488917703872e+01, 1.240305140315554056e+01
9.987800000000000011e-01, 9.981400000000000272e-01, 9.936549999999999550e-01, 1.120780925038100229e+01, 1.407721537468311013e+01, 1.256719500081944929e+01
9.988989999999999814e-01, 9.983499999999999597e-01, 9.944499999999999451e-01, 1.131612074050424965e+01, 1.422090707879105764e+01, 1.273357961602313360e+01
9.990130000000000399e-01, 9.985199999999999632e-01, 9.951210000000000333e-01, 1.142718743322866004e+01, 1.436776909896027377e+01, 1.290231082851071953e+01
9.991069999999999673e-01, 9.986749999999999794e-01, 9.957350000000000367e-01, 1.153713827427170813e+01, 1.451342642840526409e+01, 1.307302483460661335e+01
9.991950000000000554e-01, 9.988029999999999964e-01, 9.962569999999999482e-01, 1.164938403827587798e+01, 1.466332078686293094e+01, 1.324620419236125457e+01
9.992910000000000403e-01, 9.989259999999999806e-01, 9.967770000000000241e-01, 1.176080185259290367e+01, 1.481351369883550184e+01, 1.342187481404062588e+01
9.993739999999999846e-01, 9.990350000000000064e-01, 9.972349999999999826e-01, 1.187546731809744571e+01, 1.496563520897942823e+01, 1.359955796027827368e+01
9.994469999999999743e-01, 9.991400000000000281e-01, 9.976059999999999928e-01, 1.199183956654219863e+01, 1.511945311980743512e+01, 1.377981783107152580e+01
9.995110000000000383e-01, 9.992290000000000338e-01, 9.979419999999999957e-01, 1.210662510720868212e+01, 1.527361187648877205e+01, 1.396188891424178991e+01
9.995749999999999913e-01, 9.993170000000000108e-01, 9.981729999999999769e-01, 1.222356622289844275e+01, 1.542950799642995285e+01, 1.414707569994745029e+01
9.996260000000000145e-01, 9.993889999999999718e-01, 9.983980000000000077e-01, 1.234151479044364130e+01, 1.558820272511913174e+01, 1.433491081091403707e+01
9.996699999999999475e-01, 9.994570000000000398e-01, 9.986519999999999841e-01, 1.245457684830872047e+01, 1.575037719601016661e+01, 1.452342435343369331e+01
9.997110000000000163e-01, 9.995349999999999513e-01, 9.988519999999999621e-01, 1.257840132959538870e+01, 1.591268007143612451e+01, 1.471643607705536461e+01
9.997519999999999740e-01, 9.996059999999999945e-01, 9.990019999999999456e-01, 1.270479956518402709e+01, 1.607474903155995349e+01, 1.491114773555482564e+01
9.997920000000000140e-01, 9.996650000000000258e-01, 9.991430000000000033e-01, 1.282778371457633781e+01, 1.623278710309266870e+01, 1.510913690731870496e+01
9.998230000000000173e-01, 9.997049999999999548e-01, 9.992469999999999963e-01, 1.295004906711535320e+01, 1.640078123270427923e+01, 1.530871868409871084e+01
9.998430000000000373e-01, 9.997519999999999740e-01, 9.993410000000000348e-01, 1.308655698681256041e+01, 1.656811167937127394e+01, 1.550911228121119123e+01
9.998609999999999998e-01, 9.998010000000000508e-01, 9.994349999999999623e-01, 1.320919349323845182e+01, 1.674914066543289692e+01, 1.571100358837707667e+01
9.998730000000000118e-01, 9.998230000000000173e-01, 9.995180000000000176e-01, 1.332794570092747932e+01, 1.691734736763861235e+01, 1.592468580619917873e+01
9.998850000000000238e-01, 9.998470000000000413e-01, 9.995849999999999458e-01, 1.346169620870471739e+01, 1.709099937967747707e+01, 1.613551817071791561e+01
9.998939999999999495e-01, 9.998629999999999463e-01, 9.996669999999999723e-01, 1.358995842095261253e+01, 1.726039631650396800e+01, 1.634915509911835230e+01
9.999029999999999863e-01, 9.998759999999999870e-01, 9.997369999999999868e-01, 1.372592414925034809e+01, 1.744136508860548673e+01, 1.656197680250999582e+01
9.999139999999999695e-01, 9.998869999999999703e-01, 9.997810000000000308e-01, 1.385721620298651935e+01, 1.763000168594788875e+01, 1.678160671447098196e+01
9.999209999999999487e-01, 9.998949999999999783e-01, 9.998129999999999518e-01, 1.399018165002738634e+01, 1.780810367763398361e+01, 1.699734676187259197e+01
9.999259999999999815e-01, 9.998989999999999823e-01, 9.998399999999999510e-01, 1.409950460592798649e+01, 1.799087903739152949e+01, 1.723729391147209355e+01
9.999310000000000143e-01, 9.999040000000000150e-01, 9.998660000000000325e-01, 1.429176831412658899e+01, 1.813566124688910008e+01, 1.744654620593070860e+01
9.999339999999999895e-01, 9.999099999999999655e-01, 9.998829999999999663e-01, 1.439166069431143313e+01, 1.833605324311760043e+01, 1.767199486591442437e+01
9.999379999999999935e-01, 9.999149999999999983e-01, 9.998960000000000070e-01, 1.453675335541566227e+01, 1.848596649926587787e+01, 1.793880774434120440e+01
9.999430000000000263e-01, 9.999200000000000310e-01, 9.999040000000000150e-01, 1.467397576239985568e+01, 1.873379112752931874e+01, 1.811806367863611200e+01
9.999500000000000055e-01, 9.999249999999999527e-01, 9.999099999999999655e-01, 1.480964044293219040e+01, 1.891930926533785495e+01, 1.839167109705289960e+01
9.999550000000000383e-01, 9.999329999999999607e-01, 9.999149999999999983e-01, 1.498993677096327737e+01, 1.912325562054522265e+01, 1.864532433881890583e+01
9.999599999999999600e-01, 9.999409999999999688e-01, 9.999240000000000350e-01, 1.510921257345128943e+01, 1.931130596208963368e+01, 1.888976513952965064e+01
9.999679999999999680e-01, 9.999500000000000055e-01, 9.999289999999999567e-01, 1.521681589053046046e+01, 1.950999789994207845e+01, 1.912519915299969853e+01
9.999730000000000008e-01, 9.999559999999999560e-01, 9.999379999999999935e-01, 1.542647085979685961e+01, 1.971749022253965933e+01, 1.938695935832556216e+01
9.999770000000000048e-01, 9.999599999999999600e-01, 9.999470000000000303e-01, 1.555723257426022776e+01, 1.996101316650066693e+01, 1.966055177779355390e+01
9.999860000000000415e-01, 9.999689999999999968e-01, 9.999590000000000423e-01, 1.570285550654291384e+01, 2.009425610533018158e+01, 1.988687263862058074e+01
9.999909999999999632e-01, 9.999749999999999472e-01, 9.999700000000000255e-01, 1.584337721612150496e+01, 2.033719093618429241e+01, 2.016306784780224959e+01
9.999940000000000495e-01, 9.999850000000000128e-01, 9.999789999999999512e-01, 1.599669187829125860e+01, 2.053796107812110350e+01, 2.041996064382998100e+01
9.999959999999999960e-01, 9.999900000000000455e-01, 9.999890000000000168e-01, 1.608700590535875463e+01, 2.066724790479244689e+01, 2.069615005803163044e+01
9.999970000000000248e-01, 9.999919999999999920e-01, 9.999919999999999920e-01, 1.636229641670677637e+01, 2.100806221217256464e+01, 2.092790389591614542e+01
9.999980000000000535e-01, 9.999970000000000248e-01, 9.999959999999999960e-01, 1.640734090059935468e+01, 2.110532454271364244e+01, 2.131118506859133888e+01
9.999989999999999712e-01, 9.999980000000000535e-01, 9.999980000000000535e-01, 1.680484727109000431e+01, 2.129288161507460586e+01, 2.136611263429735530e+01
9.999989999999999712e-01, 9.999989999999999712e-01, 9.999989999999999712e-01, 1.680484727109000431e+01, 2.160876223923225581e+01, 2.183779304977132441e+01


==> figures/data-for-paper/siso-vs-ala-cdfs.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
2.000000000000000096e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
4.000000000000000192e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 2.000000000000000096e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 0.000000000000000000e+00, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
5.999999999999999474e-04, 2.000000000000000096e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
8.000000000000000383e-04, 4.000000000000000192e-04, 2.000000000000000096e-04, 4.000000000000000192e-04
1.000000000000000021e-03, 4.000000000000000192e-04, 2.000000000000000096e-04, 5.999999999999999474e-04
1.000000000000000021e-03, 4.000000000000000192e-04, 2.000000000000000096e-04, 5.999999999999999474e-04
1.000000000000000021e-03, 4.000000000000000192e-04, 2.000000000000000096e-04, 5.999999999999999474e-04
1.000000000000000021e-03, 5.999999999999999474e-04, 2.000000000000000096e-04, 5.999999999999999474e-04
1.000000000000000021e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 5.999999999999999474e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 8.000000000000000383e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 8.000000000000000383e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 8.000000000000000383e-04, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 1.000000000000000021e-03, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 1.000000000000000021e-03, 4.000000000000000192e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 1.000000000000000021e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.199999999999999895e-03, 1.000000000000000021e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.000000000000000021e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.000000000000000021e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.000000000000000021e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 5.999999999999999474e-04
1.399999999999999986e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 8.000000000000000383e-04
1.399999999999999986e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 8.000000000000000383e-04
1.600000000000000077e-03, 1.199999999999999895e-03, 5.999999999999999474e-04, 8.000000000000000383e-04
1.600000000000000077e-03, 1.199999999999999895e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.600000000000000077e-03, 1.199999999999999895e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.600000000000000077e-03, 1.399999999999999986e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.600000000000000077e-03, 1.399999999999999986e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 8.000000000000000383e-04
1.799999999999999951e-03, 1.600000000000000077e-03, 8.000000000000000383e-04, 1.000000000000000021e-03
2.000000000000000042e-03, 1.799999999999999951e-03, 8.000000000000000383e-04, 1.000000000000000021e-03
2.000000000000000042e-03, 1.799999999999999951e-03, 8.000000000000000383e-04, 1.000000000000000021e-03
2.200000000000000133e-03, 1.799999999999999951e-03, 8.000000000000000383e-04, 1.000000000000000021e-03
2.200000000000000133e-03, 1.799999999999999951e-03, 8.000000000000000383e-04, 1.000000000000000021e-03
2.200000000000000133e-03, 2.000000000000000042e-03, 8.000000000000000383e-04, 1.199999999999999895e-03
2.200000000000000133e-03, 2.000000000000000042e-03, 8.000000000000000383e-04, 1.199999999999999895e-03
2.399999999999999790e-03, 2.000000000000000042e-03, 8.000000000000000383e-04, 1.199999999999999895e-03
2.399999999999999790e-03, 2.000000000000000042e-03, 8.000000000000000383e-04, 1.199999999999999895e-03
2.399999999999999790e-03, 2.000000000000000042e-03, 1.000000000000000021e-03, 1.199999999999999895e-03
2.399999999999999790e-03, 2.000000000000000042e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.599999999999999881e-03, 2.000000000000000042e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.599999999999999881e-03, 2.200000000000000133e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.599999999999999881e-03, 2.200000000000000133e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.799999999999999972e-03, 2.200000000000000133e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.799999999999999972e-03, 2.200000000000000133e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.799999999999999972e-03, 2.200000000000000133e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
2.799999999999999972e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.000000000000000062e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.200000000000000153e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.200000000000000153e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.399999999999999811e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.399999999999999811e-03, 2.399999999999999790e-03, 1.000000000000000021e-03, 1.399999999999999986e-03
3.599999999999999901e-03, 2.399999999999999790e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
3.599999999999999901e-03, 2.399999999999999790e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
3.799999999999999992e-03, 2.399999999999999790e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
4.000000000000000083e-03, 2.399999999999999790e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
4.199999999999999740e-03, 2.399999999999999790e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
4.199999999999999740e-03, 2.599999999999999881e-03, 1.199999999999999895e-03, 1.600000000000000077e-03
4.400000000000000265e-03, 2.599999999999999881e-03, 1.399999999999999986e-03, 1.600000000000000077e-03
4.400000000000000265e-03, 2.599999999999999881e-03, 1.399999999999999986e-03, 1.600000000000000077e-03
4.599999999999999922e-03, 2.599999999999999881e-03, 1.399999999999999986e-03, 1.600000000000000077e-03
4.799999999999999580e-03, 2.599999999999999881e-03, 1.600000000000000077e-03, 1.600000000000000077e-03
4.799999999999999580e-03, 2.599999999999999881e-03, 1.600000000000000077e-03, 1.799999999999999951e-03
5.000000000000000104e-03, 2.599999999999999881e-03, 1.600000000000000077e-03, 1.799999999999999951e-03
5.400000000000000286e-03, 2.599999999999999881e-03, 1.600000000000000077e-03, 1.799999999999999951e-03
5.400000000000000286e-03, 2.599999999999999881e-03, 1.799999999999999951e-03, 2.000000000000000042e-03
5.599999999999999943e-03, 2.599999999999999881e-03, 1.799999999999999951e-03, 2.000000000000000042e-03
5.599999999999999943e-03, 2.799999999999999972e-03, 1.799999999999999951e-03, 2.000000000000000042e-03
5.599999999999999943e-03, 2.799999999999999972e-03, 2.200000000000000133e-03, 2.000000000000000042e-03
5.799999999999999600e-03, 3.000000000000000062e-03, 2.200000000000000133e-03, 2.200000000000000133e-03
5.799999999999999600e-03, 3.000000000000000062e-03, 2.399999999999999790e-03, 2.200000000000000133e-03
6.000000000000000125e-03, 3.200000000000000153e-03, 2.399999999999999790e-03, 2.200000000000000133e-03
6.000000000000000125e-03, 3.399999999999999811e-03, 2.599999999999999881e-03, 2.200000000000000133e-03
6.199999999999999782e-03, 3.399999999999999811e-03, 2.799999999999999972e-03, 2.399999999999999790e-03
6.400000000000000307e-03, 3.399999999999999811e-03, 3.000000000000000062e-03, 2.399999999999999790e-03
6.599999999999999964e-03, 3.399999999999999811e-03, 3.200000000000000153e-03, 2.399999999999999790e-03
6.799999999999999621e-03, 3.399999999999999811e-03, 3.399999999999999811e-03, 2.399999999999999790e-03
6.799999999999999621e-03, 3.599999999999999901e-03, 3.599999999999999901e-03, 2.399999999999999790e-03
7.000000000000000146e-03, 3.599999999999999901e-03, 3.799999999999999992e-03, 2.599999999999999881e-03
7.199999999999999803e-03, 3.599999999999999901e-03, 4.000000000000000083e-03, 2.599999999999999881e-03
7.400000000000000328e-03, 3.599999999999999901e-03, 4.000000000000000083e-03, 2.599999999999999881e-03
7.400000000000000328e-03, 3.799999999999999992e-03, 4.199999999999999740e-03, 2.599999999999999881e-03
7.599999999999999985e-03, 4.000000000000000083e-03, 4.799999999999999580e-03, 2.599999999999999881e-03
8.200000000000000691e-03, 4.199999999999999740e-03, 5.000000000000000104e-03, 2.799999999999999972e-03
9.199999999999999845e-03, 4.400000000000000265e-03, 5.199999999999999761e-03, 2.799999999999999972e-03
9.599999999999999159e-03, 4.400000000000000265e-03, 5.199999999999999761e-03, 2.799999999999999972e-03
1.000000000000000021e-02, 4.400000000000000265e-03, 5.400000000000000286e-03, 2.799999999999999972e-03
1.039999999999999952e-02, 4.599999999999999922e-03, 5.599999999999999943e-03, 2.799999999999999972e-03
1.099999999999999936e-02, 4.599999999999999922e-03, 5.799999999999999600e-03, 2.799999999999999972e-03
1.140000000000000041e-02, 4.599999999999999922e-03, 6.000000000000000125e-03, 2.799999999999999972e-03
1.159999999999999920e-02, 4.599999999999999922e-03, 6.000000000000000125e-03, 3.000000000000000062e-03
1.179999999999999973e-02, 4.599999999999999922e-03, 6.199999999999999782e-03, 3.000000000000000062e-03
1.200000000000000025e-02, 4.599999999999999922e-03, 6.599999999999999964e-03, 3.000000000000000062e-03
1.220000000000000077e-02, 4.599999999999999922e-03, 7.000000000000000146e-03, 3.000000000000000062e-03
1.239999999999999956e-02, 4.799999999999999580e-03, 7.199999999999999803e-03, 3.000000000000000062e-03
1.260000000000000009e-02, 4.799999999999999580e-03, 7.400000000000000328e-03, 3.200000000000000153e-03
1.280000000000000061e-02, 4.799999999999999580e-03, 7.599999999999999985e-03, 3.599999999999999901e-03
1.299999999999999940e-02, 4.799999999999999580e-03, 8.000000000000000167e-03, 3.599999999999999901e-03
1.340000000000000045e-02, 5.000000000000000104e-03, 8.200000000000000691e-03, 3.599999999999999901e-03
1.439999999999999961e-02, 5.000000000000000104e-03, 8.200000000000000691e-03, 3.599999999999999901e-03
1.580000000000000154e-02, 5.000000000000000104e-03, 8.399999999999999481e-03, 3.599999999999999901e-03
1.619999999999999912e-02, 5.199999999999999761e-03, 8.399999999999999481e-03, 3.799999999999999992e-03
1.660000000000000017e-02, 5.199999999999999761e-03, 8.399999999999999481e-03, 3.799999999999999992e-03
1.700000000000000122e-02, 5.199999999999999761e-03, 8.600000000000000006e-03, 3.799999999999999992e-03
1.720000000000000001e-02, 5.199999999999999761e-03, 8.999999999999999320e-03, 3.799999999999999992e-03
1.760000000000000106e-02, 5.400000000000000286e-03, 9.599999999999999159e-03, 3.799999999999999992e-03
1.779999999999999985e-02, 5.599999999999999943e-03, 9.799999999999999684e-03, 4.000000000000000083e-03
1.779999999999999985e-02, 5.599999999999999943e-03, 1.000000000000000021e-02, 4.000000000000000083e-03
1.839999999999999969e-02, 5.599999999999999943e-03, 1.020000000000000073e-02, 4.000000000000000083e-03
1.859999999999999848e-02, 5.799999999999999600e-03, 1.039999999999999952e-02, 4.199999999999999740e-03
1.899999999999999953e-02, 5.799999999999999600e-03, 1.039999999999999952e-02, 4.199999999999999740e-03
1.919999999999999832e-02, 5.799999999999999600e-03, 1.080000000000000057e-02, 4.400000000000000265e-03
1.940000000000000058e-02, 5.799999999999999600e-03, 1.099999999999999936e-02, 4.599999999999999922e-03
1.959999999999999937e-02, 6.000000000000000125e-03, 1.119999999999999989e-02, 5.000000000000000104e-03
1.959999999999999937e-02, 6.000000000000000125e-03, 1.140000000000000041e-02, 5.199999999999999761e-03
2.000000000000000042e-02, 6.000000000000000125e-03, 1.140000000000000041e-02, 5.199999999999999761e-03
2.079999999999999905e-02, 6.199999999999999782e-03, 1.260000000000000009e-02, 5.199999999999999761e-03
2.139999999999999888e-02, 6.199999999999999782e-03, 1.280000000000000061e-02, 5.400000000000000286e-03
2.160000000000000114e-02, 6.799999999999999621e-03, 1.299999999999999940e-02, 5.400000000000000286e-03
2.199999999999999872e-02, 6.799999999999999621e-03, 1.379999999999999977e-02, 5.599999999999999943e-03
2.259999999999999856e-02, 7.000000000000000146e-03, 1.420000000000000082e-02, 5.599999999999999943e-03
2.340000000000000066e-02, 7.199999999999999803e-03, 1.439999999999999961e-02, 5.799999999999999600e-03
2.380000000000000171e-02, 7.199999999999999803e-03, 1.460000000000000013e-02, 5.799999999999999600e-03
2.500000000000000139e-02, 7.400000000000000328e-03, 1.460000000000000013e-02, 5.799999999999999600e-03
2.639999999999999986e-02, 7.400000000000000328e-03, 1.480000000000000066e-02, 6.000000000000000125e-03
2.740000000000000074e-02, 7.599999999999999985e-03, 1.519999999999999997e-02, 6.000000000000000125e-03
2.819999999999999937e-02, 7.599999999999999985e-03, 1.559999999999999928e-02, 6.000000000000000125e-03
2.879999999999999921e-02, 7.799999999999999642e-03, 1.580000000000000154e-02, 6.199999999999999782e-03
2.939999999999999905e-02, 8.200000000000000691e-03, 1.640000000000000138e-02, 6.400000000000000307e-03
3.020000000000000115e-02, 8.399999999999999481e-03, 1.700000000000000122e-02, 6.400000000000000307e-03
3.099999999999999978e-02, 8.600000000000000006e-03, 1.720000000000000001e-02, 6.400000000000000307e-03
3.160000000000000309e-02, 8.600000000000000006e-03, 1.739999999999999880e-02, 6.599999999999999964e-03
3.200000000000000067e-02, 8.600000000000000006e-03, 1.760000000000000106e-02, 6.599999999999999964e-03
3.359999999999999792e-02, 8.800000000000000530e-03, 1.799999999999999864e-02, 6.599999999999999964e-03
3.400000000000000244e-02, 8.800000000000000530e-03, 1.839999999999999969e-02, 6.799999999999999621e-03
3.479999999999999760e-02, 8.999999999999999320e-03, 1.859999999999999848e-02, 7.000000000000000146e-03
3.579999999999999849e-02, 9.199999999999999845e-03, 1.859999999999999848e-02, 7.199999999999999803e-03
3.660000000000000059e-02, 9.400000000000000369e-03, 1.940000000000000058e-02, 7.199999999999999803e-03
3.699999999999999817e-02, 9.799999999999999684e-03, 1.980000000000000163e-02, 7.400000000000000328e-03
3.799999999999999906e-02, 9.799999999999999684e-03, 2.000000000000000042e-02, 7.599999999999999985e-03
3.939999999999999752e-02, 1.000000000000000021e-02, 2.060000000000000026e-02, 7.599999999999999985e-03
4.039999999999999841e-02, 1.020000000000000073e-02, 2.139999999999999888e-02, 7.799999999999999642e-03
4.139999999999999930e-02, 1.039999999999999952e-02, 2.199999999999999872e-02, 7.799999999999999642e-03
4.200000000000000261e-02, 1.080000000000000057e-02, 2.299999999999999961e-02, 8.000000000000000167e-03
4.279999999999999777e-02, 1.099999999999999936e-02, 2.340000000000000066e-02, 8.000000000000000167e-03
4.379999999999999866e-02, 1.119999999999999989e-02, 2.400000000000000050e-02, 8.000000000000000167e-03
4.479999999999999954e-02, 1.140000000000000041e-02, 2.440000000000000155e-02, 8.200000000000000691e-03
4.560000000000000164e-02, 1.159999999999999920e-02, 2.500000000000000139e-02, 8.200000000000000691e-03
4.599999999999999922e-02, 1.179999999999999973e-02, 2.520000000000000018e-02, 8.600000000000000006e-03
4.660000000000000253e-02, 1.200000000000000025e-02, 2.599999999999999881e-02, 8.999999999999999320e-03
4.819999999999999979e-02, 1.220000000000000077e-02, 2.620000000000000107e-02, 9.199999999999999845e-03
4.880000000000000310e-02, 1.299999999999999940e-02, 2.699999999999999969e-02, 9.799999999999999684e-03
5.059999999999999915e-02, 1.319999999999999993e-02, 2.740000000000000074e-02, 1.000000000000000021e-02
5.140000000000000124e-02, 1.319999999999999993e-02, 2.759999999999999953e-02, 1.039999999999999952e-02
5.179999999999999882e-02, 1.340000000000000045e-02, 2.759999999999999953e-02, 1.060000000000000005e-02
5.260000000000000092e-02, 1.340000000000000045e-02, 2.800000000000000058e-02, 1.080000000000000057e-02
5.380000000000000060e-02, 1.359999999999999924e-02, 2.860000000000000042e-02, 1.099999999999999936e-02
5.460000000000000270e-02, 1.400000000000000029e-02, 2.920000000000000026e-02, 1.119999999999999989e-02
5.539999999999999786e-02, 1.420000000000000082e-02, 3.020000000000000115e-02, 1.159999999999999920e-02
5.639999999999999875e-02, 1.420000000000000082e-02, 3.039999999999999994e-02, 1.179999999999999973e-02
5.720000000000000084e-02, 1.439999999999999961e-02, 3.160000000000000309e-02, 1.239999999999999956e-02
5.759999999999999842e-02, 1.499999999999999944e-02, 3.259999999999999704e-02, 1.260000000000000009e-02
5.879999999999999810e-02, 1.519999999999999997e-02, 3.339999999999999913e-02, 1.280000000000000061e-02
5.960000000000000020e-02, 1.559999999999999928e-02, 3.379999999999999671e-02, 1.299999999999999940e-02
6.060000000000000109e-02, 1.559999999999999928e-02, 3.459999999999999881e-02, 1.319999999999999993e-02
6.140000000000000319e-02, 1.580000000000000154e-02, 3.520000000000000212e-02, 1.359999999999999924e-02
6.199999999999999956e-02, 1.580000000000000154e-02, 3.620000000000000301e-02, 1.379999999999999977e-02
6.219999999999999835e-02, 1.580000000000000154e-02, 3.660000000000000059e-02, 1.400000000000000029e-02
6.300000000000000044e-02, 1.600000000000000033e-02, 3.740000000000000269e-02, 1.420000000000000082e-02
6.379999999999999560e-02, 1.600000000000000033e-02, 3.860000000000000236e-02, 1.439999999999999961e-02
6.479999999999999649e-02, 1.660000000000000017e-02, 3.919999999999999873e-02, 1.480000000000000066e-02
6.640000000000000069e-02, 1.700000000000000122e-02, 3.980000000000000204e-02, 1.519999999999999997e-02
6.779999999999999916e-02, 1.720000000000000001e-02, 4.100000000000000172e-02, 1.559999999999999928e-02
6.840000000000000246e-02, 1.739999999999999880e-02, 4.159999999999999809e-02, 1.580000000000000154e-02
6.880000000000000004e-02, 1.739999999999999880e-02, 4.220000000000000140e-02, 1.619999999999999912e-02
7.040000000000000424e-02, 1.760000000000000106e-02, 4.299999999999999656e-02, 1.660000000000000017e-02
7.180000000000000271e-02, 1.799999999999999864e-02, 4.399999999999999745e-02, 1.679999999999999896e-02
7.299999999999999545e-02, 1.820000000000000090e-02, 4.519999999999999712e-02, 1.760000000000000106e-02
7.459999999999999964e-02, 1.859999999999999848e-02, 4.599999999999999922e-02, 1.779999999999999985e-02
7.620000000000000384e-02, 1.880000000000000074e-02, 4.660000000000000253e-02, 1.779999999999999985e-02
7.760000000000000231e-02, 1.940000000000000058e-02, 4.700000000000000011e-02, 1.799999999999999864e-02
7.839999999999999747e-02, 1.940000000000000058e-02, 4.800000000000000100e-02, 1.799999999999999864e-02
7.939999999999999836e-02, 1.980000000000000163e-02, 4.920000000000000068e-02, 1.880000000000000074e-02
8.039999999999999925e-02, 2.040000000000000147e-02, 5.020000000000000157e-02, 1.940000000000000058e-02
8.260000000000000675e-02, 2.079999999999999905e-02, 5.120000000000000245e-02, 2.019999999999999921e-02
8.540000000000000369e-02, 2.120000000000000009e-02, 5.240000000000000213e-02, 2.060000000000000026e-02
8.640000000000000457e-02, 2.160000000000000114e-02, 5.360000000000000181e-02, 2.120000000000000009e-02
8.799999999999999489e-02, 2.179999999999999993e-02, 5.419999999999999818e-02, 2.179999999999999993e-02
9.039999999999999425e-02, 2.220000000000000098e-02, 5.519999999999999907e-02, 2.199999999999999872e-02
9.139999999999999514e-02, 2.280000000000000082e-02, 5.580000000000000238e-02, 2.220000000000000098e-02
9.299999999999999933e-02, 2.340000000000000066e-02, 5.680000000000000326e-02, 2.239999999999999977e-02
9.500000000000000111e-02, 2.419999999999999929e-02, 5.759999999999999842e-02, 2.259999999999999856e-02
9.619999999999999385e-02, 2.500000000000000139e-02, 5.840000000000000052e-02, 2.259999999999999856e-02
9.800000000000000377e-02, 2.520000000000000018e-02, 5.899999999999999689e-02, 2.319999999999999840e-02
1.000000000000000056e-01, 2.599999999999999881e-02, 5.940000000000000141e-02, 2.340000000000000066e-02
1.019999999999999934e-01, 2.680000000000000090e-02, 5.960000000000000020e-02, 2.380000000000000171e-02
1.028000000000000025e-01, 2.699999999999999969e-02, 5.999999999999999778e-02, 2.419999999999999929e-02
1.042000000000000010e-01, 2.719999999999999848e-02, 6.099999999999999867e-02, 2.479999999999999913e-02
1.049999999999999961e-01, 2.719999999999999848e-02, 6.199999999999999956e-02, 2.539999999999999897e-02
1.078000000000000069e-01, 2.759999999999999953e-02, 6.320000000000000617e-02, 2.580000000000000002e-02
1.087999999999999939e-01, 2.800000000000000058e-02, 6.439999999999999891e-02, 2.620000000000000107e-02
1.103999999999999981e-01, 2.819999999999999937e-02, 6.500000000000000222e-02, 2.659999999999999865e-02
1.117999999999999966e-01, 2.939999999999999905e-02, 6.619999999999999496e-02, 2.740000000000000074e-02
1.126000000000000056e-01, 2.980000000000000010e-02, 6.719999999999999585e-02, 2.779999999999999832e-02
1.144000000000000017e-01, 3.059999999999999873e-02, 6.759999999999999343e-02, 2.900000000000000147e-02
1.155999999999999944e-01, 3.080000000000000099e-02, 6.880000000000000004e-02, 2.939999999999999905e-02
1.168000000000000010e-01, 3.139999999999999736e-02, 6.959999999999999520e-02, 3.020000000000000115e-02
1.178000000000000019e-01, 3.160000000000000309e-02, 7.000000000000000666e-02, 3.080000000000000099e-02
1.199999999999999956e-01, 3.259999999999999704e-02, 7.099999999999999367e-02, 3.139999999999999736e-02
1.212000000000000022e-01, 3.339999999999999913e-02, 7.220000000000000029e-02, 3.180000000000000188e-02
1.229999999999999982e-01, 3.459999999999999881e-02, 7.320000000000000118e-02, 3.200000000000000067e-02
1.250000000000000000e-01, 3.559999999999999970e-02, 7.499999999999999722e-02, 3.239999999999999825e-02
1.260000000000000009e-01, 3.620000000000000301e-02, 7.580000000000000626e-02, 3.239999999999999825e-02
1.274000000000000132e-01, 3.640000000000000180e-02, 7.720000000000000473e-02, 3.259999999999999704e-02
1.302000000000000102e-01, 3.660000000000000059e-02, 7.920000000000000651e-02, 3.280000000000000276e-02
1.322000000000000119e-01, 3.679999999999999938e-02, 8.179999999999999771e-02, 3.339999999999999913e-02
1.330000000000000071e-01, 3.760000000000000148e-02, 8.319999999999999618e-02, 3.420000000000000123e-02
1.350000000000000089e-01, 3.860000000000000236e-02, 8.480000000000000038e-02, 3.459999999999999881e-02
1.365999999999999992e-01, 3.919999999999999873e-02, 8.519999999999999796e-02, 3.500000000000000333e-02
1.378000000000000058e-01, 4.000000000000000083e-02, 8.640000000000000457e-02, 3.559999999999999970e-02
1.393999999999999961e-01, 4.059999999999999720e-02, 8.780000000000000304e-02, 3.620000000000000301e-02
1.413999999999999979e-01, 4.179999999999999688e-02, 8.880000000000000393e-02, 3.660000000000000059e-02
1.438000000000000111e-01, 4.259999999999999898e-02, 8.899999999999999578e-02, 3.740000000000000269e-02
1.454000000000000015e-01, 4.340000000000000108e-02, 8.999999999999999667e-02, 3.780000000000000027e-02
1.469999999999999918e-01, 4.399999999999999745e-02, 9.260000000000000175e-02, 3.880000000000000115e-02
1.499999999999999944e-01, 4.479999999999999954e-02, 9.460000000000000353e-02, 3.939999999999999752e-02
1.519999999999999962e-01, 4.660000000000000253e-02, 9.520000000000000684e-02, 4.039999999999999841e-02
1.527999999999999914e-01, 4.739999999999999769e-02, 9.619999999999999385e-02, 4.059999999999999720e-02
1.544000000000000095e-01, 4.780000000000000221e-02, 9.740000000000000047e-02, 4.120000000000000051e-02
1.557999999999999940e-01, 4.880000000000000310e-02, 9.879999999999999893e-02, 4.200000000000000261e-02
1.570000000000000007e-01, 4.900000000000000189e-02, 9.979999999999999982e-02, 4.340000000000000108e-02
1.585999999999999910e-01, 4.959999999999999826e-02, 1.004000000000000031e-01, 4.420000000000000318e-02
1.613999999999999879e-01, 5.020000000000000157e-02, 1.014000000000000040e-01, 4.479999999999999954e-02
1.623999999999999888e-01, 5.140000000000000124e-02, 1.019999999999999934e-01, 4.499999999999999833e-02
1.650000000000000078e-01, 5.199999999999999761e-02, 1.034000000000000058e-01, 4.580000000000000043e-02
1.668000000000000038e-01, 5.299999999999999850e-02, 1.045999999999999985e-01, 4.599999999999999922e-02
1.685999999999999999e-01, 5.360000000000000181e-02, 1.059999999999999970e-01, 4.619999999999999801e-02
1.708000000000000074e-01, 5.419999999999999818e-02, 1.076000000000000012e-01, 4.700000000000000011e-02
1.719999999999999862e-01, 5.539999999999999786e-02, 1.089999999999999997e-01, 4.760000000000000342e-02
1.748000000000000109e-01, 5.700000000000000205e-02, 1.100000000000000006e-01, 4.839999999999999858e-02
1.774000000000000021e-01, 5.820000000000000173e-02, 1.111999999999999933e-01, 4.979999999999999705e-02
1.799999999999999933e-01, 5.920000000000000262e-02, 1.123999999999999999e-01, 5.020000000000000157e-02
1.819999999999999951e-01, 6.099999999999999867e-02, 1.141999999999999960e-01, 5.120000000000000245e-02
1.836000000000000132e-01, 6.199999999999999956e-02, 1.155999999999999944e-01, 5.179999999999999882e-02
1.859999999999999987e-01, 6.300000000000000044e-02, 1.174000000000000044e-01, 5.260000000000000092e-02
1.900000000000000022e-01, 6.360000000000000375e-02, 1.184000000000000052e-01, 5.319999999999999729e-02
1.930000000000000049e-01, 6.439999999999999891e-02, 1.205999999999999989e-01, 5.480000000000000149e-02
1.952000000000000124e-01, 6.539999999999999980e-02, 1.226000000000000006e-01, 5.519999999999999907e-02
1.970000000000000084e-01, 6.679999999999999827e-02, 1.250000000000000000e-01, 5.580000000000000238e-02
1.991999999999999882e-01, 6.900000000000000577e-02, 1.267999999999999960e-01, 5.659999999999999754e-02
2.031999999999999917e-01, 7.019999999999999851e-02, 1.290000000000000036e-01, 5.759999999999999842e-02
2.056000000000000050e-01, 7.159999999999999698e-02, 1.312000000000000111e-01, 5.800000000000000294e-02
2.089999999999999913e-01, 7.280000000000000360e-02, 1.330000000000000071e-01, 5.879999999999999810e-02
2.111999999999999988e-01, 7.299999999999999545e-02, 1.343999999999999917e-01, 5.999999999999999778e-02
2.137999999999999901e-01, 7.420000000000000207e-02, 1.351999999999999869e-01, 6.040000000000000230e-02
2.154000000000000081e-01, 7.520000000000000295e-02, 1.358000000000000040e-01, 6.099999999999999867e-02
2.172000000000000042e-01, 7.620000000000000384e-02, 1.378000000000000058e-01, 6.320000000000000617e-02
2.195999999999999897e-01, 7.760000000000000231e-02, 1.396000000000000019e-01, 6.379999999999999560e-02
2.222000000000000086e-01, 7.879999999999999505e-02, 1.428000000000000103e-01, 6.400000000000000133e-02
2.237999999999999989e-01, 7.960000000000000409e-02, 1.439999999999999891e-01, 6.460000000000000464e-02
2.268000000000000016e-01, 8.000000000000000167e-02, 1.454000000000000015e-01, 6.539999999999999980e-02
2.291999999999999871e-01, 8.060000000000000497e-02, 1.476000000000000090e-01, 6.579999999999999738e-02
2.318000000000000060e-01, 8.200000000000000344e-02, 1.499999999999999944e-01, 6.640000000000000069e-02
2.338000000000000078e-01, 8.300000000000000433e-02, 1.522000000000000020e-01, 6.819999999999999674e-02
2.353999999999999981e-01, 8.419999999999999707e-02, 1.544000000000000095e-01, 6.900000000000000577e-02
2.391999999999999960e-01, 8.440000000000000280e-02, 1.559999999999999998e-01, 7.019999999999999851e-02
2.417999999999999872e-01, 8.559999999999999554e-02, 1.575999999999999901e-01, 7.080000000000000182e-02
2.439999999999999947e-01, 8.699999999999999400e-02, 1.587999999999999967e-01, 7.240000000000000602e-02
2.472000000000000031e-01, 8.840000000000000635e-02, 1.615999999999999936e-01, 7.359999999999999876e-02
2.489999999999999991e-01, 8.939999999999999336e-02, 1.650000000000000078e-01, 7.499999999999999722e-02
2.515999999999999903e-01, 9.080000000000000571e-02, 1.678000000000000047e-01, 7.599999999999999811e-02
2.550000000000000044e-01, 9.180000000000000659e-02, 1.691999999999999893e-01, 7.739999999999999658e-02
2.585999999999999965e-01, 9.299999999999999933e-02, 1.713999999999999968e-01, 7.860000000000000320e-02
2.601999999999999869e-01, 9.439999999999999780e-02, 1.736000000000000043e-01, 7.920000000000000651e-02
2.624000000000000221e-01, 9.479999999999999538e-02, 1.756000000000000061e-01, 7.979999999999999594e-02
2.641999999999999904e-01, 9.520000000000000684e-02, 1.766000000000000070e-01, 8.119999999999999440e-02
2.674000000000000266e-01, 9.619999999999999385e-02, 1.784000000000000030e-01, 8.200000000000000344e-02
2.697999999999999843e-01, 9.740000000000000047e-02, 1.799999999999999933e-01, 8.260000000000000675e-02
2.721999999999999975e-01, 9.900000000000000466e-02, 1.824000000000000066e-01, 8.359999999999999376e-02
2.763999999999999790e-01, 1.001999999999999974e-01, 1.842000000000000026e-01, 8.540000000000000369e-02
2.786000000000000143e-01, 1.014000000000000040e-01, 1.862000000000000044e-01, 8.699999999999999400e-02
2.816000000000000170e-01, 1.029999999999999943e-01, 1.880000000000000004e-01, 8.799999999999999489e-02
2.847999999999999976e-01, 1.044000000000000067e-01, 1.904000000000000137e-01, 8.939999999999999336e-02
2.879999999999999782e-01, 1.055999999999999994e-01, 1.927999999999999992e-01, 8.980000000000000482e-02
2.909999999999999809e-01, 1.072000000000000036e-01, 1.962000000000000133e-01, 9.120000000000000329e-02
2.942000000000000171e-01, 1.087999999999999939e-01, 1.985999999999999988e-01, 9.320000000000000506e-02
2.963999999999999968e-01, 1.097999999999999948e-01, 2.011999999999999900e-01, 9.439999999999999780e-02
2.989999999999999880e-01, 1.111999999999999933e-01, 2.030000000000000138e-01, 9.719999999999999474e-02
3.014000000000000012e-01, 1.130000000000000032e-01, 2.048000000000000098e-01, 9.819999999999999563e-02
3.029999999999999916e-01, 1.140000000000000041e-01, 2.069999999999999896e-01, 9.940000000000000224e-02
3.064000000000000057e-01, 1.145999999999999935e-01, 2.091999999999999971e-01, 1.004000000000000031e-01
3.088000000000000189e-01, 1.165999999999999953e-01, 2.119999999999999940e-01, 1.011999999999999983e-01
3.121999999999999775e-01, 1.194000000000000061e-01, 2.149999999999999967e-01, 1.034000000000000058e-01
3.151999999999999802e-01, 1.218000000000000055e-01, 2.172000000000000042e-01, 1.045999999999999985e-01
3.185999999999999943e-01, 1.228000000000000064e-01, 2.192000000000000060e-01, 1.062000000000000027e-01
3.207999999999999741e-01, 1.243999999999999967e-01, 2.204000000000000126e-01, 1.073999999999999955e-01
3.231999999999999873e-01, 1.255999999999999894e-01, 2.222000000000000086e-01, 1.087999999999999939e-01
3.250000000000000111e-01, 1.272000000000000075e-01, 2.242000000000000104e-01, 1.097999999999999948e-01
3.290000000000000147e-01, 1.292000000000000093e-01, 2.268000000000000016e-01, 1.107999999999999957e-01
3.326000000000000068e-01, 1.310000000000000053e-01, 2.288000000000000034e-01, 1.121999999999999942e-01
3.360000000000000209e-01, 1.320000000000000062e-01, 2.301999999999999880e-01, 1.130000000000000032e-01
3.376000000000000112e-01, 1.342000000000000137e-01, 2.323999999999999955e-01, 1.141999999999999960e-01
3.403999999999999804e-01, 1.350000000000000089e-01, 2.343999999999999972e-01, 1.165999999999999953e-01
3.432000000000000051e-01, 1.361999999999999877e-01, 2.373999999999999999e-01, 1.178000000000000019e-01
3.463999999999999857e-01, 1.378000000000000058e-01, 2.396000000000000074e-01, 1.185999999999999971e-01
3.487999999999999989e-01, 1.403999999999999970e-01, 2.414000000000000035e-01, 1.203999999999999931e-01
3.508000000000000007e-01, 1.416000000000000036e-01, 2.439999999999999947e-01, 1.219999999999999973e-01
3.536000000000000254e-01, 1.438000000000000111e-01, 2.462000000000000022e-01, 1.239999999999999991e-01
3.563999999999999946e-01, 1.451999999999999957e-01, 2.489999999999999991e-01, 1.250000000000000000e-01
3.585999999999999743e-01, 1.461999999999999966e-01, 2.525999999999999912e-01, 1.264000000000000123e-01
3.608000000000000096e-01, 1.481999999999999984e-01, 2.545999999999999930e-01, 1.275999999999999912e-01
3.654000000000000026e-01, 1.509999999999999953e-01, 2.565999999999999948e-01, 1.293999999999999873e-01
3.691999999999999726e-01, 1.532000000000000028e-01, 2.581999999999999851e-01, 1.313999999999999890e-01
3.729999999999999982e-01, 1.552000000000000046e-01, 2.611999999999999877e-01, 1.332000000000000128e-01
3.751999999999999780e-01, 1.567999999999999949e-01, 2.650000000000000133e-01, 1.345999999999999974e-01
3.775999999999999912e-01, 1.587999999999999967e-01, 2.671999999999999931e-01, 1.358000000000000040e-01
3.798000000000000265e-01, 1.600000000000000033e-01, 2.707999999999999852e-01, 1.376000000000000001e-01
3.825999999999999956e-01, 1.613999999999999879e-01, 2.727999999999999869e-01, 1.396000000000000019e-01
3.850000000000000089e-01, 1.640000000000000069e-01, 2.747999999999999887e-01, 1.411999999999999922e-01
3.867999999999999772e-01, 1.660000000000000087e-01, 2.777999999999999914e-01, 1.436000000000000054e-01
3.896000000000000019e-01, 1.671999999999999875e-01, 2.807999999999999940e-01, 1.456000000000000072e-01
3.920000000000000151e-01, 1.691999999999999893e-01, 2.843999999999999861e-01, 1.464000000000000024e-01
3.940000000000000169e-01, 1.711999999999999911e-01, 2.866000000000000214e-01, 1.486000000000000099e-01
3.963999999999999746e-01, 1.729999999999999871e-01, 2.876000000000000223e-01, 1.502000000000000002e-01
3.983999999999999764e-01, 1.741999999999999937e-01, 2.908000000000000029e-01, 1.517999999999999905e-01
4.010000000000000231e-01, 1.759999999999999898e-01, 2.943999999999999950e-01, 1.552000000000000046e-01
4.040000000000000258e-01, 1.776000000000000079e-01, 2.963999999999999968e-01, 1.580000000000000016e-01
4.067999999999999949e-01, 1.799999999999999933e-01, 2.989999999999999880e-01, 1.595999999999999919e-01
4.103999999999999870e-01, 1.822000000000000008e-01, 3.008000000000000118e-01, 1.620000000000000051e-01
4.128000000000000003e-01, 1.827999999999999903e-01, 3.042000000000000259e-01, 1.638000000000000012e-01
4.156000000000000250e-01, 1.847999999999999921e-01, 3.054000000000000048e-01, 1.663999999999999924e-01
4.198000000000000065e-01, 1.864000000000000101e-01, 3.084000000000000075e-01, 1.696000000000000008e-01
4.222000000000000197e-01, 1.887999999999999956e-01, 3.108000000000000207e-01, 1.719999999999999862e-01
4.242000000000000215e-01, 1.904000000000000137e-01, 3.125999999999999890e-01, 1.746000000000000052e-01
4.272000000000000242e-01, 1.932000000000000106e-01, 3.148000000000000242e-01, 1.766000000000000070e-01
4.298000000000000154e-01, 1.948000000000000009e-01, 3.178000000000000269e-01, 1.779999999999999916e-01
4.331999999999999740e-01, 1.963999999999999913e-01, 3.211999999999999855e-01, 1.797999999999999876e-01
4.355999999999999872e-01, 1.985999999999999988e-01, 3.230000000000000093e-01, 1.816000000000000114e-01
4.395999999999999908e-01, 2.006000000000000005e-01, 3.254000000000000226e-01, 1.839999999999999969e-01
4.425999999999999934e-01, 2.028000000000000080e-01, 3.280000000000000138e-01, 1.855999999999999872e-01
4.447999999999999732e-01, 2.033999999999999975e-01, 3.300000000000000155e-01, 1.890000000000000013e-01
4.474000000000000199e-01, 2.058000000000000107e-01, 3.330000000000000182e-01, 1.912000000000000088e-01
4.504000000000000226e-01, 2.089999999999999913e-01, 3.361999999999999988e-01, 1.923999999999999877e-01
4.550000000000000155e-01, 2.119999999999999940e-01, 3.392000000000000015e-01, 1.943999999999999895e-01
4.577999999999999847e-01, 2.132000000000000006e-01, 3.422000000000000042e-01, 1.965999999999999970e-01
4.610000000000000209e-01, 2.164000000000000090e-01, 3.462000000000000077e-01, 1.991999999999999882e-01
4.642000000000000015e-01, 2.190000000000000002e-01, 3.496000000000000218e-01, 2.013999999999999957e-01
4.683999999999999830e-01, 2.214000000000000135e-01, 3.512000000000000122e-01, 2.046000000000000041e-01
4.717999999999999972e-01, 2.242000000000000104e-01, 3.543999999999999928e-01, 2.058000000000000107e-01
4.749999999999999778e-01, 2.265999999999999959e-01, 3.565999999999999726e-01, 2.078000000000000125e-01
4.792000000000000148e-01, 2.298000000000000043e-01, 3.603999999999999981e-01, 2.099999999999999922e-01
4.806000000000000272e-01, 2.326000000000000012e-01, 3.634000000000000008e-01, 2.129999999999999949e-01
4.835999999999999743e-01, 2.363999999999999990e-01, 3.665999999999999814e-01, 2.157999999999999918e-01
4.862000000000000210e-01, 2.376000000000000056e-01, 3.685999999999999832e-01, 2.184000000000000108e-01
4.884000000000000008e-01, 2.394000000000000017e-01, 3.708000000000000185e-01, 2.202000000000000068e-01
4.908000000000000140e-01, 2.409999999999999920e-01, 3.744000000000000106e-01, 2.230000000000000038e-01
4.941999999999999726e-01, 2.439999999999999947e-01, 3.775999999999999912e-01, 2.258000000000000007e-01
4.979999999999999982e-01, 2.457999999999999907e-01, 3.810000000000000053e-01, 2.275999999999999968e-01
5.011999999999999789e-01, 2.484000000000000097e-01, 3.824000000000000177e-01, 2.298000000000000043e-01
5.041999999999999815e-01, 2.510000000000000009e-01, 3.851999999999999869e-01, 2.326000000000000012e-01
5.070000000000000062e-01, 2.530000000000000027e-01, 3.867999999999999772e-01, 2.361999999999999933e-01
5.096000000000000529e-01, 2.564000000000000168e-01, 3.901999999999999913e-01, 2.378000000000000114e-01
5.130000000000000115e-01, 2.575999999999999956e-01, 3.927999999999999825e-01, 2.406000000000000083e-01
5.161999999999999922e-01, 2.607999999999999763e-01, 3.953999999999999737e-01, 2.427999999999999881e-01
5.195999999999999508e-01, 2.624000000000000221e-01, 3.980000000000000204e-01, 2.446000000000000119e-01
5.223999999999999755e-01, 2.641999999999999904e-01, 4.010000000000000231e-01, 2.467999999999999916e-01
5.252000000000000002e-01, 2.670000000000000151e-01, 4.030000000000000249e-01, 2.495999999999999885e-01
5.273999999999999799e-01, 2.697999999999999843e-01, 4.057999999999999940e-01, 2.535999999999999921e-01
5.293999999999999817e-01, 2.736000000000000099e-01, 4.083999999999999853e-01, 2.560000000000000053e-01
5.333999999999999853e-01, 2.766000000000000125e-01, 4.112000000000000099e-01, 2.577999999999999736e-01
5.373999999999999888e-01, 2.790000000000000258e-01, 4.136000000000000232e-01, 2.597999999999999754e-01
5.407999999999999474e-01, 2.812000000000000055e-01, 4.183999999999999941e-01, 2.630000000000000115e-01
5.440000000000000391e-01, 2.847999999999999976e-01, 4.208000000000000074e-01, 2.650000000000000133e-01
5.457999999999999519e-01, 2.876000000000000223e-01, 4.245999999999999774e-01, 2.667999999999999816e-01
5.480000000000000426e-01, 2.906000000000000250e-01, 4.269999999999999907e-01, 2.697999999999999843e-01
5.517999999999999572e-01, 2.938000000000000056e-01, 4.304000000000000048e-01, 2.717999999999999861e-01
5.550000000000000488e-01, 2.973999999999999977e-01, 4.334000000000000075e-01, 2.746000000000000107e-01
5.582000000000000295e-01, 3.008000000000000118e-01, 4.359999999999999987e-01, 2.770000000000000240e-01
5.612000000000000322e-01, 3.038000000000000145e-01, 4.384000000000000119e-01, 2.787999999999999923e-01
5.635999999999999899e-01, 3.065999999999999837e-01, 4.420000000000000040e-01, 2.829999999999999738e-01
5.649999999999999467e-01, 3.078000000000000180e-01, 4.474000000000000199e-01, 2.853999999999999870e-01
5.675999999999999934e-01, 3.105999999999999872e-01, 4.494000000000000217e-01, 2.879999999999999782e-01
5.702000000000000401e-01, 3.131999999999999784e-01, 4.516000000000000014e-01, 2.908000000000000029e-01
5.739999999999999547e-01, 3.160000000000000031e-01, 4.544000000000000261e-01, 2.919999999999999818e-01
5.757999999999999785e-01, 3.190000000000000058e-01, 4.576000000000000068e-01, 2.949999999999999845e-01
5.787999999999999812e-01, 3.217999999999999750e-01, 4.600000000000000200e-01, 2.979999999999999871e-01
5.814000000000000279e-01, 3.250000000000000111e-01, 4.643999999999999795e-01, 3.005999999999999783e-01
5.844000000000000306e-01, 3.276000000000000023e-01, 4.677999999999999936e-01, 3.022000000000000242e-01
5.876000000000000112e-01, 3.296000000000000041e-01, 4.712000000000000077e-01, 3.055999999999999828e-01
5.904000000000000359e-01, 3.320000000000000173e-01, 4.747999999999999998e-01, 3.084000000000000075e-01
5.926000000000000156e-01, 3.336000000000000076e-01, 4.772000000000000131e-01, 3.108000000000000207e-01
5.954000000000000403e-01, 3.370000000000000218e-01, 4.799999999999999822e-01, 3.134000000000000119e-01
5.971999999999999531e-01, 3.413999999999999813e-01, 4.832000000000000184e-01, 3.175999999999999934e-01
5.997999999999999998e-01, 3.437999999999999945e-01, 4.859999999999999876e-01, 3.201999999999999846e-01
6.024000000000000465e-01, 3.462000000000000077e-01, 4.904000000000000026e-01, 3.237999999999999767e-01
6.051999999999999602e-01, 3.489999999999999769e-01, 4.938000000000000167e-01, 3.264000000000000234e-01
6.086000000000000298e-01, 3.516000000000000236e-01, 4.968000000000000194e-01, 3.294000000000000261e-01
6.108000000000000096e-01, 3.548000000000000043e-01, 5.013999999999999568e-01, 3.327999999999999847e-01
6.131999999999999673e-01, 3.572000000000000175e-01, 5.036000000000000476e-01, 3.347999999999999865e-01
6.151999999999999691e-01, 3.595999999999999752e-01, 5.060000000000000053e-01, 3.377999999999999892e-01
6.171999999999999709e-01, 3.622000000000000219e-01, 5.098000000000000309e-01, 3.403999999999999804e-01
6.198000000000000176e-01, 3.638000000000000123e-01, 5.141999999999999904e-01, 3.430000000000000271e-01
6.221999999999999753e-01, 3.664000000000000035e-01, 5.161999999999999922e-01, 3.466000000000000192e-01
6.258000000000000229e-01, 3.698000000000000176e-01, 5.181999999999999940e-01, 3.483999999999999875e-01
6.286000000000000476e-01, 3.734000000000000097e-01, 5.220000000000000195e-01, 3.523999999999999910e-01
6.320000000000000062e-01, 3.765999999999999903e-01, 5.241999999999999993e-01, 3.552000000000000157e-01
6.350000000000000089e-01, 3.814000000000000168e-01, 5.268000000000000460e-01, 3.569999999999999840e-01
6.373999999999999666e-01, 3.835999999999999965e-01, 5.303999999999999826e-01, 3.595999999999999752e-01
6.405999999999999472e-01, 3.871999999999999886e-01, 5.335999999999999632e-01, 3.632000000000000228e-01
6.430000000000000160e-01, 3.896000000000000019e-01, 5.352000000000000091e-01, 3.678000000000000158e-01
6.468000000000000416e-01, 3.930000000000000160e-01, 5.362000000000000099e-01, 3.704000000000000070e-01
6.495999999999999552e-01, 3.957999999999999852e-01, 5.395999999999999686e-01, 3.735999999999999877e-01
6.523999999999999799e-01, 3.991999999999999993e-01, 5.422000000000000153e-01, 3.755999999999999894e-01
6.568000000000000504e-01, 4.030000000000000249e-01, 5.455999999999999739e-01, 3.775999999999999912e-01
6.590000000000000302e-01, 4.056000000000000161e-01, 5.477999999999999536e-01, 3.808000000000000274e-01
6.613999999999999879e-01, 4.087999999999999967e-01, 5.512000000000000233e-01, 3.831999999999999851e-01
6.637999999999999456e-01, 4.107999999999999985e-01, 5.542000000000000259e-01, 3.861999999999999877e-01
6.680000000000000382e-01, 4.138000000000000012e-01, 5.565999999999999837e-01, 3.901999999999999913e-01
6.710000000000000409e-01, 4.166000000000000258e-01, 5.602000000000000313e-01, 3.937999999999999834e-01
6.754000000000000004e-01, 4.189999999999999836e-01, 5.649999999999999467e-01, 3.980000000000000204e-01
6.775999999999999801e-01, 4.225999999999999757e-01, 5.665999999999999925e-01, 4.006000000000000116e-01
6.792000000000000259e-01, 4.258000000000000118e-01, 5.687999999999999723e-01, 4.052000000000000046e-01
6.804000000000000048e-01, 4.292000000000000259e-01, 5.707999999999999741e-01, 4.087999999999999967e-01
6.817999999999999616e-01, 4.329999999999999960e-01, 5.752000000000000446e-01, 4.117999999999999994e-01
6.840000000000000524e-01, 4.358000000000000207e-01, 5.776000000000000023e-01, 4.142000000000000126e-01
6.875999999999999890e-01, 4.388000000000000234e-01, 5.807999999999999829e-01, 4.168000000000000038e-01
6.897999999999999687e-01, 4.418000000000000260e-01, 5.829999999999999627e-01, 4.198000000000000065e-01
6.915999999999999925e-01, 4.444000000000000172e-01, 5.859999999999999654e-01, 4.218000000000000083e-01
6.934000000000000163e-01, 4.481999999999999873e-01, 5.897999999999999909e-01, 4.252000000000000224e-01
6.952000000000000401e-01, 4.510000000000000120e-01, 5.929999999999999716e-01, 4.302000000000000268e-01
6.977999999999999758e-01, 4.536000000000000032e-01, 5.951999999999999513e-01, 4.339999999999999969e-01
6.999999999999999556e-01, 4.563999999999999724e-01, 5.969999999999999751e-01, 4.380000000000000004e-01
7.029999999999999583e-01, 4.596000000000000085e-01, 6.001999999999999558e-01, 4.418000000000000260e-01
7.054000000000000270e-01, 4.637999999999999901e-01, 6.036000000000000254e-01, 4.444000000000000172e-01
7.074000000000000288e-01, 4.676000000000000156e-01, 6.059999999999999831e-01, 4.480000000000000093e-01
7.097999999999999865e-01, 4.709999999999999742e-01, 6.094000000000000528e-01, 4.504000000000000226e-01
7.127999999999999892e-01, 4.732000000000000095e-01, 6.109999999999999876e-01, 4.541999999999999926e-01
7.147999999999999909e-01, 4.749999999999999778e-01, 6.136000000000000343e-01, 4.580000000000000182e-01
7.169999999999999707e-01, 4.778000000000000025e-01, 6.158000000000000140e-01, 4.607999999999999874e-01
7.196000000000000174e-01, 4.819999999999999840e-01, 6.181999999999999718e-01, 4.633999999999999786e-01
7.229999999999999760e-01, 4.855999999999999761e-01, 6.218000000000000194e-01, 4.662000000000000033e-01
7.256000000000000227e-01, 4.908000000000000140e-01, 6.250000000000000000e-01, 4.689999999999999725e-01
7.276000000000000245e-01, 4.954000000000000070e-01, 6.286000000000000476e-01, 4.722000000000000086e-01
7.306000000000000272e-01, 4.984000000000000097e-01, 6.311999999999999833e-01, 4.759999999999999787e-01
7.328000000000000069e-01, 5.010000000000000009e-01, 6.328000000000000291e-01, 4.799999999999999822e-01
7.354000000000000536e-01, 5.048000000000000265e-01, 6.356000000000000538e-01, 4.833999999999999964e-01
7.374000000000000554e-01, 5.078000000000000291e-01, 6.388000000000000345e-01, 4.859999999999999876e-01
7.399999999999999911e-01, 5.111999999999999877e-01, 6.431999999999999940e-01, 4.899999999999999911e-01
7.416000000000000369e-01, 5.131999999999999895e-01, 6.463999999999999746e-01, 4.932000000000000273e-01
7.446000000000000396e-01, 5.151999999999999913e-01, 6.495999999999999552e-01, 4.969999999999999973e-01
7.458000000000000185e-01, 5.180000000000000160e-01, 6.525999999999999579e-01, 4.998000000000000220e-01
7.473999999999999533e-01, 5.211999999999999966e-01, 6.553999999999999826e-01, 5.026000000000000467e-01
7.496000000000000441e-01, 5.253999999999999782e-01, 6.585999999999999632e-01, 5.056000000000000494e-01
7.530000000000000027e-01, 5.275999999999999579e-01, 6.622000000000000108e-01, 5.073999999999999622e-01
7.546000000000000485e-01, 5.302000000000000046e-01, 6.652000000000000135e-01, 5.111999999999999877e-01
7.573999999999999622e-01, 5.333999999999999853e-01, 6.682000000000000162e-01, 5.130000000000000115e-01
7.586000000000000520e-01, 5.368000000000000549e-01, 6.712000000000000188e-01, 5.140000000000000124e-01
7.606000000000000538e-01, 5.412000000000000144e-01, 6.735999999999999766e-01, 5.170000000000000151e-01
7.616000000000000547e-01, 5.440000000000000391e-01, 6.780000000000000471e-01, 5.191999999999999948e-01
7.631999999999999895e-01, 5.465999999999999748e-01, 6.795999999999999819e-01, 5.223999999999999755e-01
7.648000000000000353e-01, 5.497999999999999554e-01, 6.814000000000000057e-01, 5.252000000000000002e-01
7.670000000000000151e-01, 5.547999999999999599e-01, 6.837999999999999634e-01, 5.298000000000000487e-01
7.688000000000000389e-01, 5.565999999999999837e-01, 6.855999999999999872e-01, 5.330000000000000293e-01
7.708000000000000407e-01, 5.594000000000000083e-01, 6.872000000000000330e-01, 5.352000000000000091e-01
7.730000000000000204e-01, 5.622000000000000330e-01, 6.895999999999999908e-01, 5.392000000000000126e-01
7.753999999999999782e-01, 5.647999999999999687e-01, 6.919999999999999485e-01, 5.422000000000000153e-01
7.772000000000000020e-01, 5.682000000000000384e-01, 6.942000000000000393e-01, 5.447999999999999510e-01
7.788000000000000478e-01, 5.705999999999999961e-01, 6.964000000000000190e-01, 5.470000000000000417e-01
7.813999999999999835e-01, 5.737999999999999767e-01, 6.984000000000000208e-01, 5.502000000000000224e-01
7.825999999999999623e-01, 5.762000000000000455e-01, 7.014000000000000234e-01, 5.525999999999999801e-01
7.838000000000000522e-01, 5.787999999999999812e-01, 7.042000000000000481e-01, 5.564000000000000057e-01
7.853999999999999870e-01, 5.812000000000000499e-01, 7.062000000000000499e-01, 5.600000000000000533e-01
7.868000000000000549e-01, 5.836000000000000076e-01, 7.087999999999999856e-01, 5.629999999999999449e-01
7.885999999999999677e-01, 5.862000000000000544e-01, 7.119999999999999662e-01, 5.674000000000000155e-01
7.900000000000000355e-01, 5.897999999999999909e-01, 7.144000000000000350e-01, 5.695999999999999952e-01
7.917999999999999483e-01, 5.924000000000000377e-01, 7.166000000000000147e-01, 5.715999999999999970e-01
7.947999999999999510e-01, 5.951999999999999513e-01, 7.199999999999999734e-01, 5.744000000000000217e-01
7.977999999999999536e-01, 5.987999999999999989e-01, 7.224000000000000421e-01, 5.756000000000000005e-01
8.002000000000000224e-01, 6.019999999999999796e-01, 7.251999999999999558e-01, 5.797999999999999821e-01
8.017999999999999572e-01, 6.066000000000000281e-01, 7.271999999999999575e-01, 5.837999999999999856e-01
8.037999999999999590e-01, 6.091999999999999638e-01, 7.289999999999999813e-01, 5.874000000000000332e-01
8.050000000000000488e-01, 6.141999999999999682e-01, 7.316000000000000281e-01, 5.917999999999999927e-01
8.072000000000000286e-01, 6.163999999999999480e-01, 7.331999999999999629e-01, 5.946000000000000174e-01
8.090000000000000524e-01, 6.199999999999999956e-01, 7.348000000000000087e-01, 5.976000000000000201e-01
8.107999999999999652e-01, 6.231999999999999762e-01, 7.368000000000000105e-01, 6.004000000000000448e-01
8.132000000000000339e-01, 6.258000000000000229e-01, 7.388000000000000123e-01, 6.028000000000000025e-01
8.154000000000000137e-01, 6.281999999999999806e-01, 7.406000000000000361e-01, 6.048000000000000043e-01
8.174000000000000155e-01, 6.308000000000000274e-01, 7.439999999999999947e-01, 6.079999999999999849e-01
8.194000000000000172e-01, 6.330000000000000071e-01, 7.459999999999999964e-01, 6.114000000000000545e-01
8.204000000000000181e-01, 6.353999999999999648e-01, 7.486000000000000432e-01, 6.141999999999999682e-01
8.222000000000000419e-01, 6.383999999999999675e-01, 7.508000000000000229e-01, 6.168000000000000149e-01
8.244000000000000217e-01, 6.403999999999999693e-01, 7.533999999999999586e-01, 6.196000000000000396e-01
8.249999999999999556e-01, 6.418000000000000371e-01, 7.556000000000000494e-01, 6.219999999999999973e-01
8.259999999999999565e-01, 6.443999999999999728e-01, 7.568000000000000282e-01, 6.236000000000000432e-01
8.269999999999999574e-01, 6.471999999999999975e-01, 7.586000000000000520e-01, 6.263999999999999568e-01
8.279999999999999583e-01, 6.502000000000000002e-01, 7.600000000000000089e-01, 6.291999999999999815e-01
8.292000000000000481e-01, 6.532000000000000028e-01, 7.631999999999999895e-01, 6.311999999999999833e-01
8.304000000000000270e-01, 6.562000000000000055e-01, 7.655999999999999472e-01, 6.343999999999999639e-01
8.312000000000000499e-01, 6.582000000000000073e-01, 7.678000000000000380e-01, 6.388000000000000345e-01
8.324000000000000288e-01, 6.613999999999999879e-01, 7.715999999999999526e-01, 6.415999999999999481e-01
8.334000000000000297e-01, 6.640000000000000346e-01, 7.735999999999999543e-01, 6.433999999999999719e-01
8.352000000000000535e-01, 6.672000000000000153e-01, 7.748000000000000442e-01, 6.470000000000000195e-01
8.362000000000000544e-01, 6.695999999999999730e-01, 7.773999999999999799e-01, 6.502000000000000002e-01
8.374000000000000332e-01, 6.740000000000000435e-01, 7.808000000000000496e-01, 6.533999999999999808e-01
8.386000000000000121e-01, 6.774000000000000021e-01, 7.832000000000000073e-01, 6.558000000000000496e-01
8.396000000000000130e-01, 6.807999999999999607e-01, 7.848000000000000531e-01, 6.592000000000000082e-01
8.407999999999999918e-01, 6.837999999999999634e-01, 7.873999999999999888e-01, 6.613999999999999879e-01
8.416000000000000147e-01, 6.867999999999999661e-01, 7.887999999999999456e-01, 6.640000000000000346e-01
8.427999999999999936e-01, 6.905999999999999917e-01, 7.913999999999999924e-01, 6.673999999999999932e-01
8.439999999999999725e-01, 6.937999999999999723e-01, 7.933999999999999941e-01, 6.700000000000000400e-01
8.461999999999999522e-01, 6.962000000000000410e-01, 7.947999999999999510e-01, 6.745999999999999774e-01
8.466000000000000192e-01, 6.987999999999999767e-01, 7.963999999999999968e-01, 6.765999999999999792e-01
8.471999999999999531e-01, 7.009999999999999565e-01, 7.992000000000000215e-01, 6.790000000000000480e-01
8.479999999999999760e-01, 7.032000000000000473e-01, 8.010000000000000453e-01, 6.814000000000000057e-01
8.489999999999999769e-01, 7.059999999999999609e-01, 8.030000000000000471e-01, 6.837999999999999634e-01
8.497999999999999998e-01, 7.089999999999999636e-01, 8.052000000000000268e-01, 6.870000000000000551e-01
8.509999999999999787e-01, 7.119999999999999662e-01, 8.070000000000000506e-01, 6.897999999999999687e-01
8.528000000000000025e-01, 7.136000000000000121e-01, 8.097999999999999643e-01, 6.922000000000000375e-01
8.541999999999999593e-01, 7.164000000000000368e-01, 8.105999999999999872e-01, 6.957999999999999741e-01
8.549999999999999822e-01, 7.186000000000000165e-01, 8.115999999999999881e-01, 6.979999999999999538e-01
8.566000000000000281e-01, 7.207999999999999963e-01, 8.132000000000000339e-01, 7.017999999999999794e-01
8.588000000000000078e-01, 7.249999999999999778e-01, 8.155999999999999917e-01, 7.034000000000000252e-01
8.601999999999999647e-01, 7.274000000000000465e-01, 8.177999999999999714e-01, 7.064000000000000279e-01
8.614000000000000545e-01, 7.289999999999999813e-01, 8.197999999999999732e-01, 7.106000000000000094e-01
8.629999999999999893e-01, 7.306000000000000272e-01, 8.209999999999999520e-01, 7.136000000000000121e-01
8.639999999999999902e-01, 7.338000000000000078e-01, 8.237999999999999767e-01, 7.157999999999999918e-01
8.653999999999999471e-01, 7.364000000000000545e-01, 8.262000000000000455e-01, 7.176000000000000156e-01
8.668000000000000149e-01, 7.389999999999999902e-01, 8.269999999999999574e-01, 7.209999999999999742e-01
8.676000000000000378e-01, 7.408000000000000140e-01, 8.292000000000000481e-01, 7.241999999999999549e-01
8.681999999999999718e-01, 7.436000000000000387e-01, 8.309999999999999609e-01, 7.269999999999999796e-01
8.691999999999999726e-01, 7.453999999999999515e-01, 8.337999999999999856e-01, 7.301999999999999602e-01
8.699999999999999956e-01, 7.486000000000000432e-01, 8.364000000000000323e-01, 7.344000000000000528e-01
8.711999999999999744e-01, 7.503999999999999559e-01, 8.384000000000000341e-01, 7.366000000000000325e-01
8.721999999999999753e-01, 7.530000000000000027e-01, 8.396000000000000130e-01, 7.411999999999999700e-01
8.731999999999999762e-01, 7.556000000000000494e-01, 8.411999999999999478e-01, 7.429999999999999938e-01
8.736000000000000432e-01, 7.588000000000000300e-01, 8.437999999999999945e-01, 7.459999999999999964e-01
8.746000000000000441e-01, 7.610000000000000098e-01, 8.449999999999999734e-01, 7.478000000000000203e-01
8.760000000000000009e-01, 7.628000000000000336e-01, 8.459999999999999742e-01, 7.498000000000000220e-01
8.768000000000000238e-01, 7.655999999999999472e-01, 8.466000000000000192e-01, 7.528000000000000247e-01
8.776000000000000467e-01, 7.673999999999999710e-01, 8.484000000000000430e-01, 7.566000000000000503e-01
8.783999999999999586e-01, 7.691999999999999948e-01, 8.501999999999999558e-01, 7.591999999999999860e-01
8.798000000000000265e-01, 7.720000000000000195e-01, 8.518000000000000016e-01, 7.621999999999999886e-01
8.810000000000000053e-01, 7.740000000000000213e-01, 8.529999999999999805e-01, 7.641999999999999904e-01
8.818000000000000282e-01, 7.773999999999999799e-01, 8.549999999999999822e-01, 7.661999999999999922e-01
8.830000000000000071e-01, 7.800000000000000266e-01, 8.566000000000000281e-01, 7.691999999999999948e-01
8.833999999999999631e-01, 7.818000000000000504e-01, 8.574000000000000510e-01, 7.703999999999999737e-01
8.841999999999999860e-01, 7.832000000000000073e-01, 8.596000000000000307e-01, 7.735999999999999543e-01
8.848000000000000309e-01, 7.860000000000000320e-01, 8.598000000000000087e-01, 7.750000000000000222e-01
8.858000000000000318e-01, 7.873999999999999888e-01, 8.624000000000000554e-01, 7.780000000000000249e-01
8.870000000000000107e-01, 7.905999999999999694e-01, 8.636000000000000343e-01, 7.812000000000000055e-01
8.880000000000000115e-01, 7.915999999999999703e-01, 8.643999999999999462e-01, 7.835999999999999632e-01
8.885999999999999455e-01, 7.933999999999999941e-01, 8.646000000000000352e-01, 7.850000000000000311e-01
8.900000000000000133e-01, 7.967999999999999527e-01, 8.653999999999999471e-01, 7.870000000000000329e-01
8.908000000000000362e-01, 7.973999999999999977e-01, 8.666000000000000369e-01, 7.885999999999999677e-01
8.915999999999999481e-01, 7.990000000000000435e-01, 8.671999999999999709e-01, 7.897999999999999465e-01
8.925999999999999490e-01, 8.012000000000000233e-01, 8.681999999999999718e-01, 7.917999999999999483e-01
8.938000000000000389e-01, 8.040000000000000480e-01, 8.696000000000000396e-01, 7.927999999999999492e-01
8.940000000000000169e-01, 8.047999999999999599e-01, 8.703999999999999515e-01, 7.955999999999999739e-01
8.941999999999999948e-01, 8.080000000000000515e-01, 8.719999999999999973e-01, 7.972000000000000197e-01
8.945999999999999508e-01, 8.105999999999999872e-01, 8.728000000000000203e-01, 7.997999999999999554e-01
8.951999999999999957e-01, 8.132000000000000339e-01, 8.746000000000000441e-01, 8.012000000000000233e-01
8.958000000000000407e-01, 8.155999999999999917e-01, 8.758000000000000229e-01, 8.034000000000000030e-01
8.963999999999999746e-01, 8.172000000000000375e-01, 8.761999999999999789e-01, 8.057999999999999607e-01
8.970000000000000195e-01, 8.185999999999999943e-01, 8.771999999999999797e-01, 8.080000000000000515e-01
8.978000000000000425e-01, 8.204000000000000181e-01, 8.780000000000000027e-01, 8.100000000000000533e-01
8.983999999999999764e-01, 8.219999999999999529e-01, 8.790000000000000036e-01, 8.110000000000000542e-01
8.995999999999999552e-01, 8.229999999999999538e-01, 8.798000000000000265e-01, 8.145999999999999908e-01
9.005999999999999561e-01, 8.249999999999999556e-01, 8.801999999999999824e-01, 8.165999999999999925e-01
9.010000000000000231e-01, 8.266000000000000014e-01, 8.806000000000000494e-01, 8.177999999999999714e-01
9.015999999999999570e-01, 8.279999999999999583e-01, 8.810000000000000053e-01, 8.189999999999999503e-01
9.022000000000000020e-01, 8.292000000000000481e-01, 8.821999999999999842e-01, 8.212000000000000410e-01
9.028000000000000469e-01, 8.307999999999999829e-01, 8.828000000000000291e-01, 8.234000000000000208e-01
9.035999999999999588e-01, 8.319999999999999618e-01, 8.831999999999999851e-01, 8.254000000000000226e-01
9.043999999999999817e-01, 8.329999999999999627e-01, 8.838000000000000300e-01, 8.272000000000000464e-01
9.052000000000000046e-01, 8.342000000000000526e-01, 8.850000000000000089e-01, 8.282000000000000473e-01
9.060000000000000275e-01, 8.359999999999999654e-01, 8.856000000000000538e-01, 8.312000000000000499e-01
9.065999999999999615e-01, 8.381999999999999451e-01, 8.868000000000000327e-01, 8.327999999999999847e-01
9.068000000000000504e-01, 8.414000000000000368e-01, 8.875999999999999446e-01, 8.364000000000000323e-01
9.075999999999999623e-01, 8.429999999999999716e-01, 8.893999999999999684e-01, 8.377999999999999892e-01
9.083999999999999853e-01, 8.446000000000000174e-01, 8.903999999999999693e-01, 8.394000000000000350e-01
9.088000000000000522e-01, 8.467999999999999972e-01, 8.913999999999999702e-01, 8.406000000000000139e-01
9.095999999999999641e-01, 8.487999999999999989e-01, 8.921999999999999931e-01, 8.424000000000000377e-01
9.108000000000000540e-01, 8.499999999999999778e-01, 8.931999999999999940e-01, 8.434000000000000385e-01
9.113999999999999879e-01, 8.518000000000000016e-01, 8.935999999999999499e-01, 8.447999999999999954e-01
9.118000000000000549e-01, 8.526000000000000245e-01, 8.940000000000000169e-01, 8.464000000000000412e-01
9.123999999999999888e-01, 8.539999999999999813e-01, 8.948000000000000398e-01, 8.476000000000000201e-01
9.125999999999999668e-01, 8.556000000000000272e-01, 8.955999999999999517e-01, 8.499999999999999778e-01
9.130000000000000338e-01, 8.578000000000000069e-01, 8.963999999999999746e-01, 8.509999999999999787e-01
9.137999999999999456e-01, 8.596000000000000307e-01, 8.975999999999999535e-01, 8.526000000000000245e-01
9.145999999999999686e-01, 8.609999999999999876e-01, 8.980000000000000204e-01, 8.534000000000000474e-01
9.153999999999999915e-01, 8.626000000000000334e-01, 8.981999999999999984e-01, 8.539999999999999813e-01
9.170000000000000373e-01, 8.643999999999999462e-01, 9.000000000000000222e-01, 8.549999999999999822e-01
9.173999999999999932e-01, 8.669999999999999929e-01, 9.005999999999999561e-01, 8.574000000000000510e-01
9.175999999999999712e-01, 8.679999999999999938e-01, 9.012000000000000011e-01, 8.584000000000000519e-01
9.183999999999999941e-01, 8.683999999999999497e-01, 9.020000000000000240e-01, 8.599999999999999867e-01
9.190000000000000391e-01, 8.693999999999999506e-01, 9.028000000000000469e-01, 8.618000000000000105e-01
9.200000000000000400e-01, 8.708000000000000185e-01, 9.030000000000000249e-01, 8.631999999999999673e-01
9.202000000000000179e-01, 8.718000000000000194e-01, 9.043999999999999817e-01, 8.641999999999999682e-01
9.210000000000000409e-01, 8.728000000000000203e-01, 9.052000000000000046e-01, 8.658000000000000140e-01
9.220000000000000417e-01, 8.741999999999999771e-01, 9.060000000000000275e-01, 8.668000000000000149e-01
9.223999999999999977e-01, 8.750000000000000000e-01, 9.065999999999999615e-01, 8.676000000000000378e-01
9.227999999999999536e-01, 8.760000000000000009e-01, 9.073999999999999844e-01, 8.691999999999999726e-01
9.232000000000000206e-01, 8.763999999999999568e-01, 9.078000000000000513e-01, 8.703999999999999515e-01
9.233999999999999986e-01, 8.776000000000000467e-01, 9.085999999999999632e-01, 8.721999999999999753e-01
9.237999999999999545e-01, 8.793999999999999595e-01, 9.090000000000000302e-01, 8.738000000000000211e-01
9.245999999999999774e-01, 8.803999999999999604e-01, 9.095999999999999641e-01, 8.746000000000000441e-01
9.250000000000000444e-01, 8.813999999999999613e-01, 9.102000000000000091e-01, 8.760000000000000009e-01
9.254000000000000004e-01, 8.826000000000000512e-01, 9.110000000000000320e-01, 8.770000000000000018e-01
9.260000000000000453e-01, 8.838000000000000300e-01, 9.115999999999999659e-01, 8.781999999999999806e-01
9.264000000000000012e-01, 8.850000000000000089e-01, 9.118000000000000549e-01, 8.801999999999999824e-01
9.270000000000000462e-01, 8.873999999999999666e-01, 9.123999999999999888e-01, 8.810000000000000053e-01
9.285999999999999810e-01, 8.890000000000000124e-01, 9.130000000000000338e-01, 8.828000000000000291e-01
9.300000000000000488e-01, 8.900000000000000133e-01, 9.135999999999999677e-01, 8.833999999999999631e-01
9.302000000000000268e-01, 8.913999999999999702e-01, 9.137999999999999456e-01, 8.841999999999999860e-01
9.305999999999999828e-01, 8.928000000000000380e-01, 9.150000000000000355e-01, 8.851999999999999869e-01
9.307999999999999607e-01, 8.935999999999999499e-01, 9.155999999999999694e-01, 8.868000000000000327e-01
9.315999999999999837e-01, 8.943999999999999728e-01, 9.162000000000000144e-01, 8.881999999999999895e-01
9.324000000000000066e-01, 8.951999999999999957e-01, 9.167999999999999483e-01, 8.891999999999999904e-01
9.327999999999999625e-01, 8.961999999999999966e-01, 9.172000000000000153e-01, 8.901999999999999913e-01
9.330000000000000515e-01, 8.971999999999999975e-01, 9.175999999999999712e-01, 8.911999999999999922e-01
9.335999999999999854e-01, 8.978000000000000425e-01, 9.177999999999999492e-01, 8.920000000000000151e-01
9.342000000000000304e-01, 8.990000000000000213e-01, 9.190000000000000391e-01, 8.933999999999999719e-01
9.347999999999999643e-01, 8.998000000000000442e-01, 9.197999999999999510e-01, 8.935999999999999499e-01
9.350000000000000533e-01, 9.005999999999999561e-01, 9.202000000000000179e-01, 8.951999999999999957e-01
9.362000000000000322e-01, 9.012000000000000011e-01, 9.207999999999999519e-01, 8.963999999999999746e-01
9.375999999999999890e-01, 9.013999999999999790e-01, 9.215999999999999748e-01, 8.971999999999999975e-01
9.379999999999999449e-01, 9.023999999999999799e-01, 9.230000000000000426e-01, 8.985999999999999543e-01
9.382000000000000339e-01, 9.030000000000000249e-01, 9.242000000000000215e-01, 8.990000000000000213e-01
9.385999999999999899e-01, 9.045999999999999597e-01, 9.250000000000000444e-01, 8.998000000000000442e-01
9.395999999999999908e-01, 9.048000000000000487e-01, 9.255999999999999783e-01, 9.005999999999999561e-01
9.404000000000000137e-01, 9.053999999999999826e-01, 9.262000000000000233e-01, 9.020000000000000240e-01
9.407999999999999696e-01, 9.062000000000000055e-01, 9.264000000000000012e-01, 9.033999999999999808e-01
9.415999999999999925e-01, 9.070000000000000284e-01, 9.272000000000000242e-01, 9.042000000000000037e-01
9.424000000000000155e-01, 9.075999999999999623e-01, 9.277999999999999581e-01, 9.043999999999999817e-01
9.429999999999999494e-01, 9.085999999999999632e-01, 9.282000000000000250e-01, 9.048000000000000487e-01
9.432000000000000384e-01, 9.100000000000000311e-01, 9.285999999999999810e-01, 9.053999999999999826e-01
9.437999999999999723e-01, 9.112000000000000099e-01, 9.290000000000000480e-01, 9.058000000000000496e-01
9.442000000000000393e-01, 9.120000000000000329e-01, 9.294000000000000039e-01, 9.073999999999999844e-01
9.447999999999999732e-01, 9.123999999999999888e-01, 9.304000000000000048e-01, 9.080000000000000293e-01
9.449999999999999512e-01, 9.135999999999999677e-01, 9.307999999999999607e-01, 9.085999999999999632e-01
9.454000000000000181e-01, 9.140000000000000346e-01, 9.314000000000000057e-01, 9.093999999999999861e-01
9.462000000000000410e-01, 9.150000000000000355e-01, 9.324000000000000066e-01, 9.095999999999999641e-01
9.469999999999999529e-01, 9.153999999999999915e-01, 9.330000000000000515e-01, 9.108000000000000540e-01
9.472000000000000419e-01, 9.157999999999999474e-01, 9.337999999999999634e-01, 9.115999999999999659e-01
9.474000000000000199e-01, 9.165999999999999703e-01, 9.345999999999999863e-01, 9.125999999999999668e-01
9.477999999999999758e-01, 9.170000000000000373e-01, 9.350000000000000533e-01, 9.130000000000000338e-01
9.487999999999999767e-01, 9.177999999999999492e-01, 9.355999999999999872e-01, 9.135999999999999677e-01
9.494000000000000217e-01, 9.192000000000000171e-01, 9.364000000000000101e-01, 9.143999999999999906e-01
9.497999999999999776e-01, 9.200000000000000400e-01, 9.367999999999999661e-01, 9.155999999999999694e-01
9.502000000000000446e-01, 9.212000000000000188e-01, 9.375999999999999890e-01, 9.162000000000000144e-01
9.504000000000000226e-01, 9.217999999999999527e-01, 9.389999999999999458e-01, 9.170000000000000373e-01
9.509999999999999565e-01, 9.225999999999999757e-01, 9.395999999999999908e-01, 9.177999999999999492e-01
9.516000000000000014e-01, 9.237999999999999545e-01, 9.399999999999999467e-01, 9.190000000000000391e-01
9.524000000000000243e-01, 9.243999999999999995e-01, 9.402000000000000357e-01, 9.197999999999999510e-01
9.527999999999999803e-01, 9.254000000000000004e-01, 9.407999999999999696e-01, 9.210000000000000409e-01
9.534000000000000252e-01, 9.262000000000000233e-01, 9.417999999999999705e-01, 9.220000000000000417e-01
9.537999999999999812e-01, 9.275999999999999801e-01, 9.424000000000000155e-01, 9.223999999999999977e-01
9.546000000000000041e-01, 9.287999999999999590e-01, 9.429999999999999494e-01, 9.227999999999999536e-01
9.556000000000000050e-01, 9.290000000000000480e-01, 9.437999999999999723e-01, 9.237999999999999545e-01
9.559999999999999609e-01, 9.294000000000000039e-01, 9.444000000000000172e-01, 9.245999999999999774e-01
9.564000000000000279e-01, 9.300000000000000488e-01, 9.447999999999999732e-01, 9.262000000000000233e-01
9.566000000000000059e-01, 9.305999999999999828e-01, 9.452000000000000401e-01, 9.272000000000000242e-01
9.569999999999999618e-01, 9.310000000000000497e-01, 9.454000000000000181e-01, 9.285999999999999810e-01
9.574000000000000288e-01, 9.317999999999999616e-01, 9.462000000000000410e-01, 9.294000000000000039e-01
9.576000000000000068e-01, 9.322000000000000286e-01, 9.464000000000000190e-01, 9.300000000000000488e-01
9.584000000000000297e-01, 9.332000000000000295e-01, 9.472000000000000419e-01, 9.307999999999999607e-01
9.587999999999999856e-01, 9.334000000000000075e-01, 9.477999999999999758e-01, 9.312000000000000277e-01
9.587999999999999856e-01, 9.337999999999999634e-01, 9.482000000000000428e-01, 9.320000000000000506e-01
9.589999999999999636e-01, 9.342000000000000304e-01, 9.487999999999999767e-01, 9.325999999999999845e-01
9.592000000000000526e-01, 9.347999999999999643e-01, 9.492000000000000437e-01, 9.330000000000000515e-01
9.596000000000000085e-01, 9.352000000000000313e-01, 9.494000000000000217e-01, 9.334000000000000075e-01
9.597999999999999865e-01, 9.362000000000000322e-01, 9.499999999999999556e-01, 9.344000000000000083e-01
9.599999999999999645e-01, 9.379999999999999449e-01, 9.507999999999999785e-01, 9.354000000000000092e-01
9.604000000000000314e-01, 9.387999999999999678e-01, 9.514000000000000234e-01, 9.362000000000000322e-01
9.609999999999999654e-01, 9.392000000000000348e-01, 9.519999999999999574e-01, 9.365999999999999881e-01
9.622000000000000552e-01, 9.395999999999999908e-01, 9.524000000000000243e-01, 9.367999999999999661e-01
9.626000000000000112e-01, 9.399999999999999467e-01, 9.526000000000000023e-01, 9.370000000000000551e-01
9.629999999999999671e-01, 9.405999999999999917e-01, 9.534000000000000252e-01, 9.375999999999999890e-01
9.631999999999999451e-01, 9.414000000000000146e-01, 9.539999999999999591e-01, 9.379999999999999449e-01
9.636000000000000121e-01, 9.424000000000000155e-01, 9.546000000000000041e-01, 9.385999999999999899e-01
9.644000000000000350e-01, 9.439999999999999503e-01, 9.549999999999999600e-01, 9.394000000000000128e-01
9.646000000000000130e-01, 9.444000000000000172e-01, 9.552000000000000490e-01, 9.407999999999999696e-01
9.647999999999999909e-01, 9.449999999999999512e-01, 9.554000000000000270e-01, 9.414000000000000146e-01
9.654000000000000359e-01, 9.455999999999999961e-01, 9.556000000000000050e-01, 9.415999999999999925e-01
9.656000000000000139e-01, 9.462000000000000410e-01, 9.562000000000000499e-01, 9.419999999999999485e-01
9.657999999999999918e-01, 9.464000000000000190e-01, 9.572000000000000508e-01, 9.425999999999999934e-01
9.661999999999999478e-01, 9.467999999999999750e-01, 9.576000000000000068e-01, 9.437999999999999723e-01
9.666000000000000147e-01, 9.474000000000000199e-01, 9.582000000000000517e-01, 9.442000000000000393e-01
9.667999999999999927e-01, 9.479999999999999538e-01, 9.587999999999999856e-01, 9.447999999999999732e-01
9.671999999999999487e-01, 9.484000000000000208e-01, 9.589999999999999636e-01, 9.449999999999999512e-01
9.674000000000000377e-01, 9.492000000000000437e-01, 9.596000000000000085e-01, 9.455999999999999961e-01
9.676000000000000156e-01, 9.499999999999999556e-01, 9.602000000000000535e-01, 9.459999999999999520e-01
9.684000000000000385e-01, 9.504000000000000226e-01, 9.604000000000000314e-01, 9.467999999999999750e-01
9.686000000000000165e-01, 9.512000000000000455e-01, 9.606000000000000094e-01, 9.477999999999999758e-01
9.687999999999999945e-01, 9.517999999999999794e-01, 9.612000000000000544e-01, 9.489999999999999547e-01
9.689999999999999725e-01, 9.522000000000000464e-01, 9.624000000000000332e-01, 9.494000000000000217e-01
9.691999999999999504e-01, 9.532000000000000473e-01, 9.627999999999999892e-01, 9.497999999999999776e-01
9.699999999999999734e-01, 9.536000000000000032e-01, 9.634000000000000341e-01, 9.502000000000000446e-01
9.701999999999999513e-01, 9.537999999999999812e-01, 9.641999999999999460e-01, 9.507999999999999785e-01
9.701999999999999513e-01, 9.539999999999999591e-01, 9.644000000000000350e-01, 9.512000000000000455e-01
9.704000000000000403e-01, 9.542000000000000481e-01, 9.646000000000000130e-01, 9.516000000000000014e-01
9.709999999999999742e-01, 9.549999999999999600e-01, 9.649999999999999689e-01, 9.517999999999999794e-01
9.714000000000000412e-01, 9.556000000000000050e-01, 9.651999999999999469e-01, 9.522000000000000464e-01
9.721999999999999531e-01, 9.562000000000000499e-01, 9.657999999999999918e-01, 9.529999999999999583e-01
9.726000000000000201e-01, 9.564000000000000279e-01, 9.659999999999999698e-01, 9.534000000000000252e-01
9.729999999999999760e-01, 9.567999999999999838e-01, 9.664000000000000368e-01, 9.542000000000000481e-01
9.737999999999999989e-01, 9.572000000000000508e-01, 9.666000000000000147e-01, 9.547999999999999821e-01
9.741999999999999549e-01, 9.574000000000000288e-01, 9.671999999999999487e-01, 9.554000000000000270e-01
9.744000000000000439e-01, 9.576000000000000068e-01, 9.676000000000000156e-01, 9.562000000000000499e-01
9.746000000000000218e-01, 9.579999999999999627e-01, 9.686000000000000165e-01, 9.564000000000000279e-01
9.746000000000000218e-01, 9.584000000000000297e-01, 9.687999999999999945e-01, 9.566000000000000059e-01
9.749999999999999778e-01, 9.586000000000000076e-01, 9.689999999999999725e-01, 9.572000000000000508e-01
9.754000000000000448e-01, 9.589999999999999636e-01, 9.694000000000000394e-01, 9.574000000000000288e-01
9.758000000000000007e-01, 9.599999999999999645e-01, 9.697999999999999954e-01, 9.576000000000000068e-01
9.759999999999999787e-01, 9.604000000000000314e-01, 9.701999999999999513e-01, 9.579999999999999627e-01
9.761999999999999567e-01, 9.606000000000000094e-01, 9.704000000000000403e-01, 9.582000000000000517e-01
9.764000000000000457e-01, 9.612000000000000544e-01, 9.706000000000000183e-01, 9.587999999999999856e-01
9.764000000000000457e-01, 9.616000000000000103e-01, 9.707999999999999963e-01, 9.597999999999999865e-01
9.766000000000000236e-01, 9.619999999999999662e-01, 9.716000000000000192e-01, 9.599999999999999645e-01
9.766000000000000236e-01, 9.624000000000000332e-01, 9.719999999999999751e-01, 9.599999999999999645e-01
9.768000000000000016e-01, 9.627999999999999892e-01, 9.724000000000000421e-01, 9.602000000000000535e-01
9.771999999999999575e-01, 9.631999999999999451e-01, 9.726000000000000201e-01, 9.606000000000000094e-01
9.771999999999999575e-01, 9.636000000000000121e-01, 9.727999999999999980e-01, 9.607999999999999874e-01
9.774000000000000465e-01, 9.637999999999999901e-01, 9.731999999999999540e-01, 9.609999999999999654e-01
9.778000000000000025e-01, 9.639999999999999680e-01, 9.731999999999999540e-01, 9.619999999999999662e-01
9.781999999999999584e-01, 9.644000000000000350e-01, 9.737999999999999989e-01, 9.624000000000000332e-01
9.784000000000000474e-01, 9.649999999999999689e-01, 9.741999999999999549e-01, 9.626000000000000112e-01
9.788000000000000034e-01, 9.651999999999999469e-01, 9.744000000000000439e-01, 9.629999999999999671e-01
9.789999999999999813e-01, 9.654000000000000359e-01, 9.744000000000000439e-01, 9.636000000000000121e-01
9.796000000000000263e-01, 9.654000000000000359e-01, 9.746000000000000218e-01, 9.644000000000000350e-01
9.801999999999999602e-01, 9.664000000000000368e-01, 9.746000000000000218e-01, 9.646000000000000130e-01
9.804000000000000492e-01, 9.666000000000000147e-01, 9.749999999999999778e-01, 9.647999999999999909e-01
9.806000000000000272e-01, 9.669999999999999707e-01, 9.754000000000000448e-01, 9.654000000000000359e-01
9.806000000000000272e-01, 9.677999999999999936e-01, 9.756000000000000227e-01, 9.664000000000000368e-01
9.806000000000000272e-01, 9.689999999999999725e-01, 9.758000000000000007e-01, 9.666000000000000147e-01
9.808000000000000052e-01, 9.694000000000000394e-01, 9.761999999999999567e-01, 9.671999999999999487e-01
9.808000000000000052e-01, 9.701999999999999513e-01, 9.768000000000000016e-01, 9.677999999999999936e-01
9.809999999999999831e-01, 9.706000000000000183e-01, 9.769999999999999796e-01, 9.684000000000000385e-01
9.809999999999999831e-01, 9.714000000000000412e-01, 9.774000000000000465e-01, 9.689999999999999725e-01
9.811999999999999611e-01, 9.716000000000000192e-01, 9.776000000000000245e-01, 9.694000000000000394e-01
9.816000000000000281e-01, 9.719999999999999751e-01, 9.778000000000000025e-01, 9.696000000000000174e-01
9.818000000000000060e-01, 9.726000000000000201e-01, 9.778000000000000025e-01, 9.699999999999999734e-01
9.818000000000000060e-01, 9.731999999999999540e-01, 9.779999999999999805e-01, 9.704000000000000403e-01
9.819999999999999840e-01, 9.734000000000000430e-01, 9.784000000000000474e-01, 9.706000000000000183e-01
9.819999999999999840e-01, 9.736000000000000210e-01, 9.788000000000000034e-01, 9.711999999999999522e-01
9.819999999999999840e-01, 9.737999999999999989e-01, 9.789999999999999813e-01, 9.716000000000000192e-01
9.819999999999999840e-01, 9.739999999999999769e-01, 9.789999999999999813e-01, 9.721999999999999531e-01
9.821999999999999620e-01, 9.746000000000000218e-01, 9.791999999999999593e-01, 9.726000000000000201e-01
9.821999999999999620e-01, 9.751999999999999558e-01, 9.794000000000000483e-01, 9.727999999999999980e-01
9.821999999999999620e-01, 9.756000000000000227e-01, 9.796000000000000263e-01, 9.734000000000000430e-01
9.826000000000000290e-01, 9.764000000000000457e-01, 9.799999999999999822e-01, 9.736000000000000210e-01
9.826000000000000290e-01, 9.766000000000000236e-01, 9.801999999999999602e-01, 9.737999999999999989e-01
9.826000000000000290e-01, 9.768000000000000016e-01, 9.806000000000000272e-01, 9.737999999999999989e-01
9.828000000000000069e-01, 9.769999999999999796e-01, 9.809999999999999831e-01, 9.739999999999999769e-01
9.828000000000000069e-01, 9.769999999999999796e-01, 9.811999999999999611e-01, 9.739999999999999769e-01
9.828000000000000069e-01, 9.771999999999999575e-01, 9.814000000000000501e-01, 9.741999999999999549e-01
9.828000000000000069e-01, 9.774000000000000465e-01, 9.816000000000000281e-01, 9.751999999999999558e-01
9.829999999999999849e-01, 9.776000000000000245e-01, 9.818000000000000060e-01, 9.754000000000000448e-01
9.829999999999999849e-01, 9.778000000000000025e-01, 9.819999999999999840e-01, 9.756000000000000227e-01
9.831999999999999629e-01, 9.779999999999999805e-01, 9.819999999999999840e-01, 9.759999999999999787e-01
9.831999999999999629e-01, 9.784000000000000474e-01, 9.824000000000000510e-01, 9.764000000000000457e-01
9.831999999999999629e-01, 9.788000000000000034e-01, 9.826000000000000290e-01, 9.766000000000000236e-01
9.831999999999999629e-01, 9.789999999999999813e-01, 9.826000000000000290e-01, 9.768000000000000016e-01
9.831999999999999629e-01, 9.794000000000000483e-01, 9.828000000000000069e-01, 9.774000000000000465e-01
9.834000000000000519e-01, 9.798000000000000043e-01, 9.828000000000000069e-01, 9.776000000000000245e-01
9.834000000000000519e-01, 9.799999999999999822e-01, 9.829999999999999849e-01, 9.778000000000000025e-01
9.834000000000000519e-01, 9.804000000000000492e-01, 9.831999999999999629e-01, 9.779999999999999805e-01
9.834000000000000519e-01, 9.808000000000000052e-01, 9.831999999999999629e-01, 9.784000000000000474e-01
9.834000000000000519e-01, 9.809999999999999831e-01, 9.834000000000000519e-01, 9.788000000000000034e-01
9.834000000000000519e-01, 9.811999999999999611e-01, 9.834000000000000519e-01, 9.789999999999999813e-01
9.836000000000000298e-01, 9.814000000000000501e-01, 9.838000000000000078e-01, 9.791999999999999593e-01
9.836000000000000298e-01, 9.814000000000000501e-01, 9.841999999999999638e-01, 9.794000000000000483e-01
9.838000000000000078e-01, 9.816000000000000281e-01, 9.844000000000000528e-01, 9.794000000000000483e-01
9.839999999999999858e-01, 9.818000000000000060e-01, 9.846000000000000307e-01, 9.796000000000000263e-01
9.839999999999999858e-01, 9.821999999999999620e-01, 9.846000000000000307e-01, 9.798000000000000043e-01
9.841999999999999638e-01, 9.824000000000000510e-01, 9.848000000000000087e-01, 9.804000000000000492e-01
9.844000000000000528e-01, 9.826000000000000290e-01, 9.849999999999999867e-01, 9.806000000000000272e-01
9.844000000000000528e-01, 9.826000000000000290e-01, 9.849999999999999867e-01, 9.808000000000000052e-01
9.846000000000000307e-01, 9.828000000000000069e-01, 9.851999999999999647e-01, 9.811999999999999611e-01
9.848000000000000087e-01, 9.828000000000000069e-01, 9.851999999999999647e-01, 9.816000000000000281e-01
9.849999999999999867e-01, 9.829999999999999849e-01, 9.851999999999999647e-01, 9.818000000000000060e-01
9.851999999999999647e-01, 9.831999999999999629e-01, 9.854000000000000536e-01, 9.819999999999999840e-01
9.854000000000000536e-01, 9.834000000000000519e-01, 9.854000000000000536e-01, 9.821999999999999620e-01
9.856000000000000316e-01, 9.839999999999999858e-01, 9.858000000000000096e-01, 9.824000000000000510e-01
9.856000000000000316e-01, 9.839999999999999858e-01, 9.858000000000000096e-01, 9.826000000000000290e-01
9.856000000000000316e-01, 9.841999999999999638e-01, 9.859999999999999876e-01, 9.828000000000000069e-01
9.858000000000000096e-01, 9.846000000000000307e-01, 9.859999999999999876e-01, 9.828000000000000069e-01
9.858000000000000096e-01, 9.848000000000000087e-01, 9.859999999999999876e-01, 9.834000000000000519e-01
9.858000000000000096e-01, 9.848000000000000087e-01, 9.859999999999999876e-01, 9.836000000000000298e-01
9.858000000000000096e-01, 9.849999999999999867e-01, 9.861999999999999655e-01, 9.836000000000000298e-01
9.858000000000000096e-01, 9.849999999999999867e-01, 9.861999999999999655e-01, 9.838000000000000078e-01
9.858000000000000096e-01, 9.854000000000000536e-01, 9.861999999999999655e-01, 9.839999999999999858e-01
9.858000000000000096e-01, 9.856000000000000316e-01, 9.861999999999999655e-01, 9.839999999999999858e-01
9.858000000000000096e-01, 9.858000000000000096e-01, 9.864000000000000545e-01, 9.839999999999999858e-01
9.859999999999999876e-01, 9.858000000000000096e-01, 9.864000000000000545e-01, 9.839999999999999858e-01
9.859999999999999876e-01, 9.859999999999999876e-01, 9.866000000000000325e-01, 9.841999999999999638e-01
9.859999999999999876e-01, 9.859999999999999876e-01, 9.866000000000000325e-01, 9.841999999999999638e-01
9.859999999999999876e-01, 9.859999999999999876e-01, 9.868000000000000105e-01, 9.841999999999999638e-01
9.861999999999999655e-01, 9.861999999999999655e-01, 9.868000000000000105e-01, 9.841999999999999638e-01
9.861999999999999655e-01, 9.861999999999999655e-01, 9.868000000000000105e-01, 9.841999999999999638e-01
9.864000000000000545e-01, 9.861999999999999655e-01, 9.869999999999999885e-01, 9.841999999999999638e-01
9.866000000000000325e-01, 9.861999999999999655e-01, 9.871999999999999664e-01, 9.844000000000000528e-01
9.868000000000000105e-01, 9.864000000000000545e-01, 9.874000000000000554e-01, 9.844000000000000528e-01
9.869999999999999885e-01, 9.864000000000000545e-01, 9.876000000000000334e-01, 9.844000000000000528e-01
9.871999999999999664e-01, 9.864000000000000545e-01, 9.876000000000000334e-01, 9.844000000000000528e-01
9.876000000000000334e-01, 9.869999999999999885e-01, 9.878000000000000114e-01, 9.844000000000000528e-01
9.878000000000000114e-01, 9.871999999999999664e-01, 9.879999999999999893e-01, 9.846000000000000307e-01
9.879999999999999893e-01, 9.874000000000000554e-01, 9.879999999999999893e-01, 9.846000000000000307e-01
9.879999999999999893e-01, 9.878000000000000114e-01, 9.881999999999999673e-01, 9.846000000000000307e-01
9.883999999999999453e-01, 9.878000000000000114e-01, 9.881999999999999673e-01, 9.846000000000000307e-01
9.883999999999999453e-01, 9.879999999999999893e-01, 9.883999999999999453e-01, 9.848000000000000087e-01
9.886000000000000343e-01, 9.879999999999999893e-01, 9.886000000000000343e-01, 9.848000000000000087e-01
9.886000000000000343e-01, 9.879999999999999893e-01, 9.886000000000000343e-01, 9.848000000000000087e-01
9.886000000000000343e-01, 9.879999999999999893e-01, 9.886000000000000343e-01, 9.849999999999999867e-01
9.886000000000000343e-01, 9.881999999999999673e-01, 9.888000000000000123e-01, 9.849999999999999867e-01
9.888000000000000123e-01, 9.881999999999999673e-01, 9.888000000000000123e-01, 9.854000000000000536e-01
9.889999999999999902e-01, 9.881999999999999673e-01, 9.888000000000000123e-01, 9.856000000000000316e-01
9.891999999999999682e-01, 9.883999999999999453e-01, 9.889999999999999902e-01, 9.856000000000000316e-01
9.893999999999999462e-01, 9.883999999999999453e-01, 9.896000000000000352e-01, 9.858000000000000096e-01
9.896000000000000352e-01, 9.886000000000000343e-01, 9.899999999999999911e-01, 9.858000000000000096e-01
9.898000000000000131e-01, 9.886000000000000343e-01, 9.899999999999999911e-01, 9.858000000000000096e-01
9.898000000000000131e-01, 9.888000000000000123e-01, 9.901999999999999691e-01, 9.859999999999999876e-01
9.901999999999999691e-01, 9.889999999999999902e-01, 9.901999999999999691e-01, 9.859999999999999876e-01
9.906000000000000361e-01, 9.891999999999999682e-01, 9.903999999999999471e-01, 9.859999999999999876e-01
9.906000000000000361e-01, 9.893999999999999462e-01, 9.903999999999999471e-01, 9.861999999999999655e-01
9.908000000000000140e-01, 9.896000000000000352e-01, 9.906000000000000361e-01, 9.864000000000000545e-01
9.909999999999999920e-01, 9.896000000000000352e-01, 9.906000000000000361e-01, 9.866000000000000325e-01
9.909999999999999920e-01, 9.898000000000000131e-01, 9.908000000000000140e-01, 9.868000000000000105e-01
9.911999999999999700e-01, 9.898000000000000131e-01, 9.908000000000000140e-01, 9.869999999999999885e-01
9.913999999999999480e-01, 9.898000000000000131e-01, 9.908000000000000140e-01, 9.874000000000000554e-01
9.913999999999999480e-01, 9.899999999999999911e-01, 9.909999999999999920e-01, 9.876000000000000334e-01
9.913999999999999480e-01, 9.899999999999999911e-01, 9.909999999999999920e-01, 9.881999999999999673e-01
9.916000000000000369e-01, 9.899999999999999911e-01, 9.913999999999999480e-01, 9.881999999999999673e-01
9.916000000000000369e-01, 9.901999999999999691e-01, 9.913999999999999480e-01, 9.883999999999999453e-01
9.916000000000000369e-01, 9.901999999999999691e-01, 9.916000000000000369e-01, 9.883999999999999453e-01
9.916000000000000369e-01, 9.903999999999999471e-01, 9.918000000000000149e-01, 9.886000000000000343e-01
9.916000000000000369e-01, 9.906000000000000361e-01, 9.918000000000000149e-01, 9.886000000000000343e-01
9.918000000000000149e-01, 9.908000000000000140e-01, 9.919999999999999929e-01, 9.888000000000000123e-01
9.918000000000000149e-01, 9.908000000000000140e-01, 9.919999999999999929e-01, 9.889999999999999902e-01
9.919999999999999929e-01, 9.909999999999999920e-01, 9.919999999999999929e-01, 9.889999999999999902e-01
9.919999999999999929e-01, 9.909999999999999920e-01, 9.921999999999999709e-01, 9.893999999999999462e-01
9.919999999999999929e-01, 9.911999999999999700e-01, 9.923999999999999488e-01, 9.896000000000000352e-01
9.921999999999999709e-01, 9.911999999999999700e-01, 9.926000000000000378e-01, 9.896000000000000352e-01
9.921999999999999709e-01, 9.913999999999999480e-01, 9.926000000000000378e-01, 9.898000000000000131e-01
9.921999999999999709e-01, 9.913999999999999480e-01, 9.926000000000000378e-01, 9.898000000000000131e-01
9.923999999999999488e-01, 9.913999999999999480e-01, 9.928000000000000158e-01, 9.899999999999999911e-01
9.923999999999999488e-01, 9.916000000000000369e-01, 9.928000000000000158e-01, 9.899999999999999911e-01
9.926000000000000378e-01, 9.918000000000000149e-01, 9.929999999999999938e-01, 9.901999999999999691e-01
9.926000000000000378e-01, 9.919999999999999929e-01, 9.931999999999999718e-01, 9.903999999999999471e-01
9.928000000000000158e-01, 9.919999999999999929e-01, 9.931999999999999718e-01, 9.903999999999999471e-01
9.931999999999999718e-01, 9.919999999999999929e-01, 9.931999999999999718e-01, 9.906000000000000361e-01
9.931999999999999718e-01, 9.919999999999999929e-01, 9.933999999999999497e-01, 9.906000000000000361e-01
9.933999999999999497e-01, 9.921999999999999709e-01, 9.933999999999999497e-01, 9.906000000000000361e-01
9.933999999999999497e-01, 9.921999999999999709e-01, 9.933999999999999497e-01, 9.908000000000000140e-01
9.933999999999999497e-01, 9.923999999999999488e-01, 9.936000000000000387e-01, 9.909999999999999920e-01
9.936000000000000387e-01, 9.923999999999999488e-01, 9.938000000000000167e-01, 9.909999999999999920e-01
9.936000000000000387e-01, 9.926000000000000378e-01, 9.939999999999999947e-01, 9.911999999999999700e-01
9.939999999999999947e-01, 9.928000000000000158e-01, 9.939999999999999947e-01, 9.913999999999999480e-01
9.939999999999999947e-01, 9.929999999999999938e-01, 9.941999999999999726e-01, 9.916000000000000369e-01
9.939999999999999947e-01, 9.931999999999999718e-01, 9.941999999999999726e-01, 9.919999999999999929e-01
9.941999999999999726e-01, 9.931999999999999718e-01, 9.943999999999999506e-01, 9.921999999999999709e-01
9.941999999999999726e-01, 9.931999999999999718e-01, 9.948000000000000176e-01, 9.923999999999999488e-01
9.941999999999999726e-01, 9.931999999999999718e-01, 9.949999999999999956e-01, 9.923999999999999488e-01
9.943999999999999506e-01, 9.933999999999999497e-01, 9.949999999999999956e-01, 9.926000000000000378e-01
9.943999999999999506e-01, 9.933999999999999497e-01, 9.951999999999999735e-01, 9.926000000000000378e-01
9.946000000000000396e-01, 9.933999999999999497e-01, 9.951999999999999735e-01, 9.928000000000000158e-01
9.946000000000000396e-01, 9.936000000000000387e-01, 9.951999999999999735e-01, 9.929999999999999938e-01
9.948000000000000176e-01, 9.936000000000000387e-01, 9.956000000000000405e-01, 9.931999999999999718e-01
9.949999999999999956e-01, 9.938000000000000167e-01, 9.956000000000000405e-01, 9.933999999999999497e-01
9.951999999999999735e-01, 9.938000000000000167e-01, 9.956000000000000405e-01, 9.936000000000000387e-01
9.953999999999999515e-01, 9.943999999999999506e-01, 9.958000000000000185e-01, 9.936000000000000387e-01
9.953999999999999515e-01, 9.949999999999999956e-01, 9.958000000000000185e-01, 9.938000000000000167e-01
9.956000000000000405e-01, 9.949999999999999956e-01, 9.959999999999999964e-01, 9.939999999999999947e-01
9.958000000000000185e-01, 9.949999999999999956e-01, 9.959999999999999964e-01, 9.941999999999999726e-01
9.958000000000000185e-01, 9.951999999999999735e-01, 9.959999999999999964e-01, 9.943999999999999506e-01
9.959999999999999964e-01, 9.953999999999999515e-01, 9.959999999999999964e-01, 9.943999999999999506e-01
9.959999999999999964e-01, 9.953999999999999515e-01, 9.961999999999999744e-01, 9.946000000000000396e-01
9.959999999999999964e-01, 9.953999999999999515e-01, 9.961999999999999744e-01, 9.948000000000000176e-01
9.961999999999999744e-01, 9.956000000000000405e-01, 9.961999999999999744e-01, 9.949999999999999956e-01
9.961999999999999744e-01, 9.956000000000000405e-01, 9.963999999999999524e-01, 9.949999999999999956e-01
9.963999999999999524e-01, 9.956000000000000405e-01, 9.966000000000000414e-01, 9.951999999999999735e-01
9.966000000000000414e-01, 9.956000000000000405e-01, 9.968000000000000194e-01, 9.953999999999999515e-01
9.968000000000000194e-01, 9.958000000000000185e-01, 9.968000000000000194e-01, 9.953999999999999515e-01
9.969999999999999973e-01, 9.958000000000000185e-01, 9.969999999999999973e-01, 9.956000000000000405e-01
9.971999999999999753e-01, 9.958000000000000185e-01, 9.971999999999999753e-01, 9.958000000000000185e-01
9.971999999999999753e-01, 9.959999999999999964e-01, 9.973999999999999533e-01, 9.959999999999999964e-01
9.971999999999999753e-01, 9.959999999999999964e-01, 9.976000000000000423e-01, 9.959999999999999964e-01
9.971999999999999753e-01, 9.959999999999999964e-01, 9.976000000000000423e-01, 9.961999999999999744e-01
9.971999999999999753e-01, 9.961999999999999744e-01, 9.976000000000000423e-01, 9.966000000000000414e-01
9.971999999999999753e-01, 9.961999999999999744e-01, 9.976000000000000423e-01, 9.968000000000000194e-01
9.973999999999999533e-01, 9.961999999999999744e-01, 9.978000000000000203e-01, 9.971999999999999753e-01
9.973999999999999533e-01, 9.963999999999999524e-01, 9.978000000000000203e-01, 9.971999999999999753e-01
9.973999999999999533e-01, 9.963999999999999524e-01, 9.978000000000000203e-01, 9.973999999999999533e-01
9.973999999999999533e-01, 9.963999999999999524e-01, 9.978000000000000203e-01, 9.973999999999999533e-01
9.973999999999999533e-01, 9.963999999999999524e-01, 9.979999999999999982e-01, 9.976000000000000423e-01
9.973999999999999533e-01, 9.963999999999999524e-01, 9.979999999999999982e-01, 9.976000000000000423e-01
9.976000000000000423e-01, 9.966000000000000414e-01, 9.981999999999999762e-01, 9.976000000000000423e-01
9.981999999999999762e-01, 9.968000000000000194e-01, 9.981999999999999762e-01, 9.978000000000000203e-01
9.981999999999999762e-01, 9.969999999999999973e-01, 9.981999999999999762e-01, 9.978000000000000203e-01
9.983999999999999542e-01, 9.971999999999999753e-01, 9.983999999999999542e-01, 9.979999999999999982e-01
9.983999999999999542e-01, 9.973999999999999533e-01, 9.983999999999999542e-01, 9.979999999999999982e-01
9.983999999999999542e-01, 9.973999999999999533e-01, 9.983999999999999542e-01, 9.979999999999999982e-01
9.986000000000000432e-01, 9.973999999999999533e-01, 9.983999999999999542e-01, 9.981999999999999762e-01
9.986000000000000432e-01, 9.976000000000000423e-01, 9.986000000000000432e-01, 9.981999999999999762e-01
9.986000000000000432e-01, 9.976000000000000423e-01, 9.986000000000000432e-01, 9.981999999999999762e-01
9.989999999999999991e-01, 9.976000000000000423e-01, 9.986000000000000432e-01, 9.981999999999999762e-01
9.989999999999999991e-01, 9.978000000000000203e-01, 9.986000000000000432e-01, 9.981999999999999762e-01
9.989999999999999991e-01, 9.979999999999999982e-01, 9.988000000000000211e-01, 9.981999999999999762e-01
9.991999999999999771e-01, 9.979999999999999982e-01, 9.988000000000000211e-01, 9.981999999999999762e-01
9.991999999999999771e-01, 9.979999999999999982e-01, 9.988000000000000211e-01, 9.983999999999999542e-01
9.991999999999999771e-01, 9.981999999999999762e-01, 9.988000000000000211e-01, 9.983999999999999542e-01
9.993999999999999551e-01, 9.981999999999999762e-01, 9.988000000000000211e-01, 9.983999999999999542e-01
9.993999999999999551e-01, 9.981999999999999762e-01, 9.989999999999999991e-01, 9.983999999999999542e-01
9.993999999999999551e-01, 9.983999999999999542e-01, 9.989999999999999991e-01, 9.983999999999999542e-01
9.993999999999999551e-01, 9.986000000000000432e-01, 9.989999999999999991e-01, 9.986000000000000432e-01
9.993999999999999551e-01, 9.986000000000000432e-01, 9.989999999999999991e-01, 9.988000000000000211e-01
9.993999999999999551e-01, 9.986000000000000432e-01, 9.991999999999999771e-01, 9.988000000000000211e-01
9.993999999999999551e-01, 9.986000000000000432e-01, 9.991999999999999771e-01, 9.989999999999999991e-01
9.993999999999999551e-01, 9.988000000000000211e-01, 9.991999999999999771e-01, 9.989999999999999991e-01
9.993999999999999551e-01, 9.988000000000000211e-01, 9.991999999999999771e-01, 9.991999999999999771e-01
9.993999999999999551e-01, 9.988000000000000211e-01, 9.991999999999999771e-01, 9.991999999999999771e-01
9.993999999999999551e-01, 9.989999999999999991e-01, 9.993999999999999551e-01, 9.991999999999999771e-01
9.993999999999999551e-01, 9.989999999999999991e-01, 9.993999999999999551e-01, 9.993999999999999551e-01
9.993999999999999551e-01, 9.989999999999999991e-01, 9.993999999999999551e-01, 9.993999999999999551e-01
9.993999999999999551e-01, 9.989999999999999991e-01, 9.993999999999999551e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.991999999999999771e-01, 9.993999999999999551e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.991999999999999771e-01, 9.996000000000000441e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.991999999999999771e-01, 9.996000000000000441e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.991999999999999771e-01, 9.996000000000000441e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.991999999999999771e-01, 9.996000000000000441e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.993999999999999551e-01, 9.996000000000000441e-01, 9.996000000000000441e-01
9.996000000000000441e-01, 9.993999999999999551e-01, 9.996000000000000441e-01, 9.998000000000000220e-01
9.996000000000000441e-01, 9.993999999999999551e-01, 9.998000000000000220e-01, 9.998000000000000220e-01
9.996000000000000441e-01, 9.996000000000000441e-01, 9.998000000000000220e-01, 9.998000000000000220e-01
9.996000000000000441e-01, 9.996000000000000441e-01, 9.998000000000000220e-01, 9.998000000000000220e-01
9.996000000000000441e-01, 9.996000000000000441e-01, 9.998000000000000220e-01, 9.998000000000000220e-01
9.998000000000000220e-01, 9.998000000000000220e-01, 9.998000000000000220e-01, 9.998000000000000220e-01


==> figures/data-for-paper/siso-vs-ala-values.dat <==
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
7.150665844756488344e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.103457103100326632e-04
8.511151080526569573e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 1.438576140013988255e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
8.867813522204269841e-03, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 1.667746409967660142e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 1.130905715200460895e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.214267368935465288e-02, 2.815704782454428977e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.635093675293462431e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 2.446307813092950603e-04
1.739628833799200872e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 4.094749570575813551e-04
1.739628833799200872e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 4.094749570575813551e-04
1.739628833799200872e-02, 3.906005597358389579e-04, 2.826745644935514147e-03, 4.094749570575813551e-04
1.739628833799200872e-02, 4.904151341574005882e-04, 2.826745644935514147e-03, 4.094749570575813551e-04
1.739628833799200872e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 4.904151341574005882e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.214693495047791668e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.214693495047791668e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.214693495047791668e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.381766811071982213e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.381766811071982213e-04, 3.400186865062327247e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.381766811071982213e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
1.957365447463505978e-02, 5.381766811071982213e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 5.381766811071982213e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 5.381766811071982213e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 5.381766811071982213e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 4.094749570575813551e-04
2.436545293610770796e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 5.917895240013442771e-04
2.436545293610770796e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 5.917895240013442771e-04
2.515799630696863645e-02, 6.789359850201792234e-04, 4.066953815544832075e-03, 5.917895240013442771e-04
2.515799630696863645e-02, 6.789359850201792234e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.515799630696863645e-02, 6.789359850201792234e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.515799630696863645e-02, 7.266265189803229824e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.515799630696863645e-02, 7.266265189803229824e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 5.917895240013442771e-04
2.857051759732805174e-02, 7.494003669336903560e-04, 4.831523344424513110e-03, 6.829395392799916765e-04
3.034536468253818189e-02, 8.891940732137029475e-04, 4.831523344424513110e-03, 6.829395392799916765e-04
3.034536468253818189e-02, 8.891940732137029475e-04, 4.831523344424513110e-03, 6.829395392799916765e-04
3.058294938309423852e-02, 8.891940732137029475e-04, 4.831523344424513110e-03, 6.829395392799916765e-04
3.058294938309423852e-02, 8.891940732137029475e-04, 4.831523344424513110e-03, 6.829395392799916765e-04
3.058294938309423852e-02, 9.039241521406162546e-04, 4.831523344424513110e-03, 7.175416613926862038e-04
3.058294938309423852e-02, 9.039241521406162546e-04, 4.831523344424513110e-03, 7.175416613926862038e-04
3.456391532595465277e-02, 9.039241521406162546e-04, 4.831523344424513110e-03, 7.175416613926862038e-04
3.456391532595465277e-02, 9.039241521406162546e-04, 4.831523344424513110e-03, 7.175416613926862038e-04
3.456391532595465277e-02, 9.039241521406162546e-04, 7.234012921513359277e-03, 7.175416613926862038e-04
3.456391532595465277e-02, 9.039241521406162546e-04, 7.234012921513359277e-03, 8.296226263312412317e-04
3.460824415535635606e-02, 9.039241521406162546e-04, 7.234012921513359277e-03, 8.296226263312412317e-04
3.460824415535635606e-02, 1.114366068545374336e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.460824415535635606e-02, 1.114366068545374336e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.749015886684821386e-02, 1.114366068545374336e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.749015886684821386e-02, 1.114366068545374336e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.749015886684821386e-02, 1.114366068545374336e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.749015886684821386e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.897499761901564164e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.897859315755860393e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
3.897859315755860393e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
4.118730764946541834e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
4.118730764946541834e-02, 1.132001115493720808e-03, 7.234012921513359277e-03, 8.296226263312412317e-04
4.137519334135460886e-02, 1.132001115493720808e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.137519334135460886e-02, 1.132001115493720808e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.347798361960835550e-02, 1.132001115493720808e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.355455259671771329e-02, 1.132001115493720808e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.394424502842032842e-02, 1.132001115493720808e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.394424502842032842e-02, 1.632506488132283223e-03, 8.127636850723617135e-03, 1.155544166257744003e-03
4.624396192210884771e-02, 1.632506488132283223e-03, 8.633050344164717310e-03, 1.155544166257744003e-03
4.624396192210884771e-02, 1.632506488132283223e-03, 8.633050344164717310e-03, 1.155544166257744003e-03
4.655544934398021806e-02, 1.632506488132283223e-03, 8.633050344164717310e-03, 1.155544166257744003e-03
4.900349155257056194e-02, 1.632506488132283223e-03, 8.958879817887099514e-03, 1.155544166257744003e-03
4.900349155257056194e-02, 1.632506488132283223e-03, 8.958879817887099514e-03, 1.246288297059564574e-03
4.934020214277459043e-02, 1.632506488132283223e-03, 8.958879817887099514e-03, 1.246288297059564574e-03
5.018812776214972432e-02, 1.632506488132283223e-03, 8.958879817887099514e-03, 1.246288297059564574e-03
5.018812776214972432e-02, 1.632506488132283223e-03, 9.911192985681136630e-03, 1.303923486495014213e-03
5.190443773755328699e-02, 1.632506488132283223e-03, 9.911192985681136630e-03, 1.303923486495014213e-03
5.190443773755328699e-02, 1.694849265490705600e-03, 9.911192985681136630e-03, 1.303923486495014213e-03
5.190443773755328699e-02, 1.694849265490705600e-03, 1.010445775036921887e-02, 1.303923486495014213e-03
5.496229878643204420e-02, 1.768472508631640161e-03, 1.010445775036921887e-02, 1.407273545625052852e-03
5.496229878643204420e-02, 1.768472508631640161e-03, 1.043432044504684526e-02, 1.407273545625052852e-03
5.578041888864907621e-02, 1.802488251652546334e-03, 1.043432044504684526e-02, 1.407273545625052852e-03
5.578041888864907621e-02, 1.873126340021424993e-03, 1.079427330407281040e-02, 1.407273545625052852e-03
5.797456211990160285e-02, 1.873126340021424993e-03, 1.084016859399760703e-02, 1.531743317385996731e-03
5.826253168544432565e-02, 1.873126340021424993e-03, 1.119076505442949919e-02, 1.531743317385996731e-03
5.868271006317855171e-02, 1.873126340021424993e-03, 1.125260719951148153e-02, 1.531743317385996731e-03
6.120467048216454015e-02, 1.873126340021424993e-03, 1.145519258148771161e-02, 1.531743317385996731e-03
6.120467048216454015e-02, 2.136565936344384398e-03, 1.166147819186541881e-02, 1.531743317385996731e-03
6.186472097262214059e-02, 2.136565936344384398e-03, 1.185706169483166476e-02, 1.729110742241551923e-03
6.219492485444595709e-02, 2.136565936344384398e-03, 1.223621070545302843e-02, 1.729110742241551923e-03
6.393854376082523661e-02, 2.136565936344384398e-03, 1.223621070545302843e-02, 1.729110742241551923e-03
6.393854376082523661e-02, 2.170343296152643132e-03, 1.250553864572840831e-02, 1.729110742241551923e-03
6.592823990437067516e-02, 2.230659418050534148e-03, 1.265345906775099810e-02, 1.729110742241551923e-03
6.690398435393596355e-02, 2.273766972707581564e-03, 1.284964590075115751e-02, 1.856528821833983113e-03
6.790753961031013863e-02, 2.296728292760817376e-03, 1.314953469364965426e-02, 1.856528821833983113e-03
6.912704747430441221e-02, 2.296728292760817376e-03, 1.314953469364965426e-02, 1.856528821833983113e-03
7.021912850980409349e-02, 2.296728292760817376e-03, 1.360943970732055724e-02, 1.856528821833983113e-03
7.118499975072462016e-02, 2.535218475377670495e-03, 1.383597557076891166e-02, 1.856528821833983113e-03
7.213577393490408496e-02, 2.535218475377670495e-03, 1.395453811757794461e-02, 1.856528821833983113e-03
7.340081558149208485e-02, 2.535218475377670495e-03, 1.455118471714000536e-02, 1.856528821833983113e-03
7.489396218799532212e-02, 2.535218475377670495e-03, 1.455118471714000536e-02, 2.202077669785426541e-03
7.572539164478006568e-02, 2.535218475377670495e-03, 1.466986637485414441e-02, 2.202077669785426541e-03
7.674082206988262767e-02, 2.535218475377670495e-03, 1.493942711688073938e-02, 2.202077669785426541e-03
7.753523418589880478e-02, 2.535218475377670495e-03, 1.524031353111965012e-02, 2.202077669785426541e-03
7.908789453720581342e-02, 2.959410274092343866e-03, 1.547644184564171514e-02, 2.202077669785426541e-03
8.099974453157321452e-02, 2.959410274092343866e-03, 1.582518036552634302e-02, 2.268208469936527048e-03
8.131923609983573997e-02, 2.959410274092343866e-03, 1.588129149067024626e-02, 2.327316934817620728e-03
8.335215408715687668e-02, 2.959410274092343866e-03, 1.629012980823399404e-02, 2.327316934817620728e-03
8.406158439967734153e-02, 2.965815343561989739e-03, 1.629952305818847119e-02, 2.327316934817620728e-03
8.557208940911173456e-02, 2.965815343561989739e-03, 1.629952305818847119e-02, 2.327316934817620728e-03
8.686726695674722165e-02, 2.965815343561989739e-03, 1.769253742636487173e-02, 2.327316934817620728e-03
8.843944417752484799e-02, 3.336581757649925793e-03, 1.769253742636487173e-02, 2.698354472838947280e-03
8.943090725981642231e-02, 3.336581757649925793e-03, 1.769253742636487173e-02, 2.698354472838947280e-03
9.038664805305134109e-02, 3.336581757649925793e-03, 1.804365080421177839e-02, 2.698354472838947280e-03
9.179888203713301720e-02, 3.336581757649925793e-03, 1.827226212632441366e-02, 2.698354472838947280e-03
9.374152567865425001e-02, 3.487616302202102558e-03, 1.844809190807201321e-02, 2.698354472838947280e-03
9.633846131523833567e-02, 3.493073768752069999e-03, 1.900419440991862538e-02, 2.885902580367999837e-03
9.633846131523833567e-02, 3.493073768752069999e-03, 1.902581892339020794e-02, 2.885902580367999837e-03
9.901308980998281550e-02, 3.493073768752069999e-03, 1.948676573796483125e-02, 2.885902580367999837e-03
9.987594396423510323e-02, 3.805524283582510572e-03, 2.024200906751427026e-02, 3.019739826541262967e-03
1.014211660977387269e-01, 3.805524283582510572e-03, 2.024200906751427026e-02, 3.019739826541262967e-03
1.034082111672360860e-01, 3.805524283582510572e-03, 2.035963455162194749e-02, 3.128898343596070181e-03
1.041597413408545253e-01, 3.805524283582510572e-03, 2.080220613267332042e-02, 3.150188201871143012e-03
1.077553222990217108e-01, 4.111478744015951287e-03, 2.125056356883809824e-02, 3.181081777164068876e-03
1.077553222990217108e-01, 4.111478744015951287e-03, 2.194305696246371534e-02, 3.313068753956321163e-03
1.095271284850351384e-01, 4.111478744015951287e-03, 2.194305696246371534e-02, 3.313068753956321163e-03
1.109138377661942620e-01, 4.303228461602574828e-03, 2.247736216869171411e-02, 3.313068753956321163e-03
1.134908279032128542e-01, 4.303228461602574828e-03, 2.274978065477368736e-02, 3.482783274051728072e-03
1.151568571136415420e-01, 4.377456693308722120e-03, 2.311085824577040551e-02, 3.482783274051728072e-03
1.159674218467353912e-01, 4.377456693308722120e-03, 2.345476111334549377e-02, 3.698017460307030397e-03
1.178073619462735588e-01, 4.623629963725632910e-03, 2.395195487859536759e-02, 3.698017460307030397e-03
1.196474952291744220e-01, 4.636321628532885999e-03, 2.437918541048510190e-02, 3.739726729397097049e-03
1.217709924303052721e-01, 4.636321628532885999e-03, 2.480706051806655724e-02, 3.739726729397097049e-03
1.235840509425424755e-01, 4.838872921222834265e-03, 2.480706051806655724e-02, 3.739726729397097049e-03
1.251060950371294944e-01, 4.838872921222834265e-03, 2.591089977073290224e-02, 4.087537843185044817e-03
1.277121163941823123e-01, 5.107320369191190902e-03, 2.601061684209788477e-02, 4.087537843185044817e-03
1.292451183202547871e-01, 5.107320369191190902e-03, 2.623230976924756028e-02, 4.087537843185044817e-03
1.310580571280524076e-01, 5.243268440865908597e-03, 2.683293290637616194e-02, 4.172185723504980882e-03
1.333885050589901367e-01, 5.292906572503386711e-03, 2.741604234154234113e-02, 4.280805174981392597e-03
1.350809480334952961e-01, 5.352453221560500921e-03, 2.781235539925628816e-02, 4.280805174981392597e-03
1.375524253158361410e-01, 5.584984616491946337e-03, 2.840546307577684892e-02, 4.280805174981392597e-03
1.392039473848510067e-01, 5.584984616491946337e-03, 2.855532737182548547e-02, 4.643701569374471261e-03
1.416962031184559323e-01, 5.584984616491946337e-03, 2.934816110296079722e-02, 4.643701569374471261e-03
1.439468824130571423e-01, 5.877537418246847264e-03, 2.985539760189897043e-02, 4.643701569374471261e-03
1.463629559912170419e-01, 5.877537418246847264e-03, 2.988245284087281267e-02, 4.766680334516453302e-03
1.485190703762910847e-01, 6.126999903757112710e-03, 3.130517005797772701e-02, 4.870602073556847163e-03
1.507092465421412952e-01, 6.187465400732877069e-03, 3.130517005797772701e-02, 5.017005807354132929e-03
1.527203733725423229e-01, 6.309352016680601187e-03, 3.177709338805679434e-02, 5.017005807354132929e-03
1.552596534177951293e-01, 6.395479538636547612e-03, 3.256835033805658558e-02, 5.265900642782670414e-03
1.578605629318480807e-01, 6.395479538636547612e-03, 3.267515762271411273e-02, 5.267929949189272508e-03
1.601643721900855855e-01, 6.669776115836339309e-03, 3.331829840520177805e-02, 5.267929949189272508e-03
1.625619693416842371e-01, 6.866862389079494804e-03, 3.364284416673277156e-02, 5.550887171208111065e-03
1.650068373229423568e-01, 6.886255974845764856e-03, 3.435043495134827707e-02, 5.550887171208111065e-03
1.677313866445898916e-01, 7.081053504989717924e-03, 3.495681417364571164e-02, 5.786968193133055528e-03
1.704474014018478312e-01, 7.176958407862466666e-03, 3.566635597380766326e-02, 5.786968193133055528e-03
1.730868099383718606e-01, 7.234200170878277332e-03, 3.626278493812509773e-02, 5.786968193133055528e-03
1.765629314111140102e-01, 7.460559403197510389e-03, 3.687367474605920958e-02, 6.130660825767898954e-03
1.782475483049139608e-01, 7.627076089194525892e-03, 3.749739963289090011e-02, 6.130660825767898954e-03
1.815318653137562022e-01, 7.784749541300847557e-03, 3.804009869925186610e-02, 6.322451906555627207e-03
1.840959250292795168e-01, 7.785417363088029466e-03, 3.874381961141429992e-02, 6.376276332742102267e-03
1.868196687247750121e-01, 8.044207704579626680e-03, 3.934875032936620276e-02, 6.515074119667672511e-03
1.900216132038368977e-01, 8.146940961532801381e-03, 4.005626665342844339e-02, 6.666355418063412558e-03
1.923458047382918257e-01, 8.327441830206051138e-03, 4.026587365836310078e-02, 6.693862420433980241e-03
1.956230724727292258e-01, 8.327441830206051138e-03, 4.238540579813600967e-02, 6.930278668357489798e-03
1.982972964963123919e-01, 8.794812318921976443e-03, 4.238540579813600967e-02, 6.988227402468937151e-03
2.013781415645227169e-01, 8.794812318921976443e-03, 4.301253233330856046e-02, 7.159779714621891840e-03
2.049833307075729916e-01, 8.995682001255247279e-03, 4.354756838533205970e-02, 7.306761003517975132e-03
2.072329886949312583e-01, 9.156077666438429061e-03, 4.431513176425320999e-02, 7.390816163985338902e-03
2.115177905880915032e-01, 9.296632721789684431e-03, 4.511079930395113513e-02, 7.631308318652691748e-03
2.142088587426305701e-01, 9.296632721789684431e-03, 4.567132025415816809e-02, 7.641325634951717100e-03
2.178226828270806992e-01, 9.740296053719140965e-03, 4.661089133714088617e-02, 7.894596178235502998e-03
2.212902228295137164e-01, 9.901860510269739832e-03, 4.744500623786689075e-02, 7.992976617043172360e-03
2.248507773001590659e-01, 1.011064360610493089e-02, 4.815705623733228247e-02, 8.276550987503043452e-03
2.277920207978391953e-01, 1.036728838277373686e-02, 4.891669455762995972e-02, 8.278517356657331266e-03
2.311446274670083956e-01, 1.036728838277373686e-02, 4.983445794072559332e-02, 8.542780802555521857e-03
2.353233659915316411e-01, 1.085529426252294233e-02, 5.062325710746830992e-02, 8.697242781977939860e-03
2.385676950061243196e-01, 1.085529426252294233e-02, 5.135287344153134648e-02, 8.878608104254790204e-03
2.390275367346510194e-01, 1.085529426252294233e-02, 5.248976410234316992e-02, 9.003624089023026800e-03
2.461743009448175978e-01, 1.158569712512096464e-02, 5.316315431053449808e-02, 9.170299611767875753e-03
2.500175241958614292e-01, 1.158569712512096464e-02, 5.409671145394730207e-02, 9.338311414070482944e-03
2.538871054532382265e-01, 1.169645773874672563e-02, 5.528670549574318804e-02, 9.532100340411886127e-03
2.563152938936292258e-01, 1.212638629548856185e-02, 5.618628709973941260e-02, 9.724099630998966556e-03
2.618019589189637397e-01, 1.214239946376347197e-02, 5.688698847344399873e-02, 1.002705641905777406e-02
2.653903847781505232e-01, 1.244154620501617715e-02, 5.782953547494758956e-02, 1.009954509931871962e-02
2.695865856592816745e-01, 1.244154620501617715e-02, 5.890561363618397606e-02, 1.031144310295843171e-02
2.744097597347806006e-01, 1.292134443151513219e-02, 5.977333303887455429e-02, 1.046342607715936186e-02
2.774334791341478423e-01, 1.310390027315365240e-02, 6.082737789390686711e-02, 1.076217128412885159e-02
2.830573815555642581e-01, 1.343259824640623615e-02, 6.166464273483013292e-02, 1.091517308478589555e-02
2.868806237535185821e-01, 1.353380343037312132e-02, 6.281142854534003950e-02, 1.102962010117372778e-02
2.919878527906821231e-01, 1.384675515706855486e-02, 6.412250416541810660e-02, 1.102962010117372778e-02
2.960134667084907689e-01, 1.423468650801690272e-02, 6.495286962244112283e-02, 1.179538581304723742e-02
3.001678488331885886e-01, 1.423468650801690272e-02, 6.609590452486893697e-02, 1.179538581304723742e-02
3.055344076776149720e-01, 1.470986104740596052e-02, 6.714860634135982886e-02, 1.200048295505828921e-02
3.096531084194931727e-01, 1.502882496316237590e-02, 6.844621144191007089e-02, 1.228241858538376557e-02
3.144451904241740703e-01, 1.519416852921014194e-02, 6.942970570983984790e-02, 1.244247952725949583e-02
3.194684727242639855e-01, 1.553993672210648297e-02, 7.053946994056524422e-02, 1.270310899559161724e-02
3.248859270473287153e-01, 1.585633012493285754e-02, 7.180088759901791240e-02, 1.296968877157109006e-02
3.292245107084496580e-01, 1.622919886177454779e-02, 7.303175100947291443e-02, 1.324660276217147145e-02
3.346810209163637584e-01, 1.646603209970645340e-02, 7.440108602503323065e-02, 1.346830879629770487e-02
3.400614873872197519e-01, 1.673974659344230898e-02, 7.562046260293596445e-02, 1.374400092146925087e-02
3.450298564214472896e-01, 1.710792511731774532e-02, 7.678128289617272562e-02, 1.401269018716838968e-02
3.499835081972184625e-01, 1.745727859209039376e-02, 7.825350674892057878e-02, 1.450006318283483114e-02
3.555081603311323613e-01, 1.775656033441816092e-02, 7.914740050840106400e-02, 1.450006318283483114e-02
3.599477233409172361e-01, 1.805493641047245870e-02, 8.080997969959163862e-02, 1.475847405738297223e-02
3.671230872725391725e-01, 1.846039790173016615e-02, 8.240279952789192341e-02, 1.517568548505840442e-02
3.726493526441406190e-01, 1.885519035978517471e-02, 8.339948763869553527e-02, 1.546405324088168456e-02
3.785090997316036820e-01, 1.904477196916416065e-02, 8.489529419374701458e-02, 1.571247900836863012e-02
3.835252343561781352e-01, 1.988718193490511196e-02, 8.618280010519788203e-02, 1.603404396784071859e-02
3.900600892509533124e-01, 1.988718193490511196e-02, 8.790474481566741549e-02, 1.639841476384170868e-02
3.955857173906366930e-01, 2.036798603071775932e-02, 8.932709152527715246e-02, 1.655251366933193843e-02
4.016867384713257993e-01, 2.060961806713164368e-02, 9.070057968190706199e-02, 1.700294484864399436e-02
4.086542872244492419e-01, 2.104488324411511735e-02, 9.205413929513807381e-02, 1.729032861391008660e-02
4.143868928692256981e-01, 2.149618360101448675e-02, 9.373511204364005922e-02, 1.760644815354433720e-02
4.222219947606459800e-01, 2.184172473562218456e-02, 9.531482747107990205e-02, 1.789772349659187953e-02
4.270259140437925316e-01, 2.219753966043915352e-02, 9.700788368852909793e-02, 1.831851352860659754e-02
4.331223622538802887e-01, 2.269158852356117570e-02, 9.847370234720416449e-02, 1.859059291696947905e-02
4.423679885233068321e-01, 2.303837442178381309e-02, 1.002065125526048067e-01, 1.892915924360154614e-02
4.475456664052816502e-01, 2.358351976871614353e-02, 1.016383310296912201e-01, 1.934065389949327779e-02
4.531313190346190622e-01, 2.407252651061516160e-02, 1.036501225473209636e-01, 1.983179399689208658e-02
4.618615267289477577e-01, 2.446897492467015045e-02, 1.056168644512606031e-01, 2.016167948016437880e-02
4.683183488606968425e-01, 2.496883987428608065e-02, 1.072749850963722051e-01, 2.059150097788853967e-02
4.760406688405043885e-01, 2.540126509540810429e-02, 1.088810248627296445e-01, 2.076748544713247560e-02
4.824502426937060107e-01, 2.558876079239946061e-02, 1.108216211305961540e-01, 2.076748544713247560e-02
4.902301833105375817e-01, 2.623567109826712915e-02, 1.131645438425296635e-01, 2.198501760031692717e-02
4.980754279702906406e-01, 2.733929594167207669e-02, 1.145262769174963252e-01, 2.229280244632282290e-02
5.066749711609640494e-01, 2.742355157649105368e-02, 1.164149081258015472e-01, 2.259951162788543383e-02
5.129106432581604924e-01, 2.792377748373368884e-02, 1.186114611473183811e-01, 2.298708344580299365e-02
5.210211615088004011e-01, 2.841737291680129091e-02, 1.199440311129089803e-01, 2.351161091938942446e-02
5.294890918953204517e-01, 2.893420613277939910e-02, 1.228943400086955351e-01, 2.383068601529599734e-02
5.389081955065292417e-01, 2.958861051938054681e-02, 1.244024728661611984e-01, 2.439585954432409859e-02
5.452021435379910130e-01, 2.996839560652722612e-02, 1.265710366286756650e-01, 2.481573692357107522e-02
5.540026114134380952e-01, 3.062670271303053263e-02, 1.285695066224638583e-01, 2.530484668757206762e-02
5.635224946545247526e-01, 3.133896334248897214e-02, 1.304644626388931361e-01, 2.574543812833209391e-02
5.716216195610550610e-01, 3.180742781413432863e-02, 1.331466590250140469e-01, 2.635213050745455546e-02
5.814848427313362711e-01, 3.237787668148656151e-02, 1.353947178361541992e-01, 2.680708824199226625e-02
5.897687540497046355e-01, 3.302849752932386640e-02, 1.377391953992711526e-01, 2.731063138138836027e-02
5.983553282271489859e-01, 3.370259634845936686e-02, 1.403873174474007390e-01, 2.788067497718514642e-02
6.064525373625678784e-01, 3.421080762019781257e-02, 1.421370577546480218e-01, 2.830375089800395497e-02
6.165517997232129455e-01, 3.489156263947900544e-02, 1.451335145165633389e-01, 2.898177224667379190e-02
6.264035820538534916e-01, 3.565248405416054228e-02, 1.471413292507589565e-01, 2.948021814737874363e-02
6.369525550397562297e-01, 3.643291182509279802e-02, 1.500755650702224608e-01, 3.005163279550728678e-02
6.462326398896018897e-01, 3.732565221181185361e-02, 1.520831452476490986e-01, 3.063390166329570813e-02
6.563667601236112814e-01, 3.787348732575977761e-02, 1.551127795446581026e-01, 3.158567425115133692e-02
6.665643808176375806e-01, 3.832790315721316954e-02, 1.572207014154402560e-01, 3.191006483104317365e-02
6.762889363361961337e-01, 3.905266854330090992e-02, 1.599782212343721088e-01, 3.229487735128495213e-02
6.868769461518723363e-01, 3.985487618744583405e-02, 1.623967262754241470e-01, 3.335650731130464230e-02
6.973737567638709223e-01, 4.059616776473196770e-02, 1.652940461849145004e-01, 3.362441628528852616e-02
7.084428310675359164e-01, 4.154377066213783831e-02, 1.681575372830337034e-01, 3.432230776372425379e-02
7.196183089917944642e-01, 4.231498927786042641e-02, 1.702427912071708682e-01, 3.497409191097380909e-02
7.319673801699199123e-01, 4.309857688129412057e-02, 1.738268066833925374e-01, 3.570325289434083532e-02
7.421314516531075656e-01, 4.398175648808987787e-02, 1.766420821013465481e-01, 3.658029836880417190e-02
7.538353505274831834e-01, 4.480655254854111480e-02, 1.795981295754077167e-01, 3.711355184230877291e-02
7.657261358160262210e-01, 4.561159961975162075e-02, 1.825138021825794543e-01, 3.805532327881455679e-02
7.762455928501963420e-01, 4.658800649407539296e-02, 1.857108943220036334e-01, 3.894034078266798982e-02
7.888599982349783213e-01, 4.744910377153133824e-02, 1.886905864146883050e-01, 3.932211603712230247e-02
8.003602193096970296e-01, 4.820533420526772195e-02, 1.920454888842917096e-01, 3.999650044042363933e-02
8.130485377078443543e-01, 4.942216540566035654e-02, 1.952266884736519326e-01, 4.091783453339970650e-02
8.246742271372895505e-01, 4.996097121802978158e-02, 1.984669268083963656e-01, 4.174846794647145420e-02
8.378364646464168120e-01, 5.108237033013036943e-02, 2.019097876846147332e-01, 4.240218805056848728e-02
8.514152293741350519e-01, 5.208571510657562104e-02, 2.054395680755376208e-01, 4.317350495970286722e-02
8.641882210173035261e-01, 5.296654661003042525e-02, 2.089538141698976392e-01, 4.410640362333658610e-02
8.791189489649542388e-01, 5.418058337977865735e-02, 2.124502474525709894e-01, 4.502938141047767295e-02
8.910495582098095779e-01, 5.508878151140091800e-02, 2.162793718643673258e-01, 4.583142641090959951e-02
9.055883602608999494e-01, 5.570909173774223760e-02, 2.187621752521961283e-01, 4.689929779998170539e-02
9.183391501549531544e-01, 5.692364125533239116e-02, 2.231070395669326190e-01, 4.769257506652677114e-02
9.335561465080931542e-01, 5.826366049121223939e-02, 2.268397123725603981e-01, 4.852872870385739612e-02
9.478886949923159833e-01, 5.941423113625275004e-02, 2.306879928484430464e-01, 4.949772309555335037e-02
9.630099370487552601e-01, 6.039582392705552388e-02, 2.345828860061477950e-01, 5.009579842055294358e-02
9.775781044123563746e-01, 6.152314995535063114e-02, 2.384979643745391287e-01, 5.197325636215360811e-02
9.934221439699836287e-01, 6.288042350090286559e-02, 2.429110987670800026e-01, 5.236420349189311457e-02
1.008264316622365708e+00, 6.412057968445007694e-02, 2.459589382076203257e-01, 5.350434757169515027e-02
1.022270547159062737e+00, 6.550088681221542808e-02, 2.509912415113945694e-01, 5.450664100448247840e-02
1.039248067899790628e+00, 6.633988176254113078e-02, 2.553379565340415103e-01, 5.562016711162824645e-02
1.057261146023489307e+00, 6.782045252255990142e-02, 2.592689265704726242e-01, 5.679599640020560614e-02
1.072957720639541757e+00, 6.883002091198135719e-02, 2.640022670022238449e-01, 5.761132966698626762e-02
1.088806131591375292e+00, 7.041641229502423882e-02, 2.686521871727154953e-01, 5.887846834606123847e-02
1.103808431333158424e+00, 7.186479571167948832e-02, 2.726030933769432729e-01, 6.008690185445111215e-02
1.123726886346576359e+00, 7.289953751275152216e-02, 2.773732815959325526e-01, 6.114695942982795868e-02
1.139087364968860427e+00, 7.447736807229352052e-02, 2.819400940698493230e-01, 6.220848590501074776e-02
1.155433882230674891e+00, 7.582081570263991821e-02, 2.860154513823874312e-01, 6.358157590923031732e-02
1.174849702866122225e+00, 7.721748695001255658e-02, 2.914962495978307699e-01, 6.478693056400550154e-02
1.192542629160977086e+00, 7.909723741948271325e-02, 2.962178504104598931e-01, 6.590412984462076795e-02
1.213219116263511976e+00, 8.035478294832884560e-02, 3.013793042588997495e-01, 6.722783311190477784e-02
1.227850406793305371e+00, 8.188721656004441241e-02, 3.061510700412286012e-01, 6.875944659975025131e-02
1.245126455521521791e+00, 8.334563434695038686e-02, 3.115917837427543691e-01, 6.992563975633217521e-02
1.268519044568857224e+00, 8.457707951846052397e-02, 3.165870538144092694e-01, 7.118336702072540489e-02
1.289856620400337661e+00, 8.660027427785520204e-02, 3.220119711738206880e-01, 7.262192166214054279e-02
1.307125570653367097e+00, 8.843738553871298425e-02, 3.278846474929115185e-01, 7.390898148797600542e-02
1.328376163607537075e+00, 9.002090369652814006e-02, 3.330348270252783127e-01, 7.523122676053455027e-02
1.348254283848078217e+00, 9.188447161175548883e-02, 3.388297964033185061e-01, 7.688951621929876468e-02
1.369050655878608858e+00, 9.353356818610875090e-02, 3.445950678326160088e-01, 7.834872546105065005e-02
1.390486411197237482e+00, 9.541243490350390100e-02, 3.499836369573143258e-01, 7.981087009081985761e-02
1.411833890436531069e+00, 9.669263185161255936e-02, 3.559373979239245922e-01, 8.142089307819841415e-02
1.434768372429792160e+00, 9.880043075483833925e-02, 3.619538137006704792e-01, 8.279781095946886493e-02
1.456716936609468993e+00, 1.009365350483951013e-01, 3.678505214227313358e-01, 8.449797139973418136e-02
1.478737504628309996e+00, 1.027534498000569341e-01, 3.749281880721467841e-01, 8.626557732240881793e-02
1.500956035594737781e+00, 1.047778168149811617e-01, 3.811073702223813364e-01, 8.806313825436816456e-02
1.520912619823834744e+00, 1.069507925566019063e-01, 3.867176294544393822e-01, 8.958811414882511537e-02
1.547058308215331968e+00, 1.089658436542469966e-01, 3.934252863342157513e-01, 9.130218429886889642e-02
1.571366451733221759e+00, 1.108002778432096019e-01, 4.002760739422122627e-01, 9.303302671234349452e-02
1.594653183821109987e+00, 1.127738376096792811e-01, 4.067731366023480399e-01, 9.489285470171865411e-02
1.625274867400608114e+00, 1.150397638039454412e-01, 4.138002677477732871e-01, 9.715482578592084251e-02
1.644066724503946419e+00, 1.171777095564077997e-01, 4.204909694311372292e-01, 9.855094423314274266e-02
1.671531982752347156e+00, 1.195681322332122903e-01, 4.275583361728873544e-01, 1.005698759023147953e-01
1.697368969400978811e+00, 1.218278418112063721e-01, 4.335337859966991170e-01, 1.024017374989546203e-01
1.723366034325853446e+00, 1.239851214713952876e-01, 4.426151198526724340e-01, 1.042467973161796402e-01
1.749096162123483067e+00, 1.266207665777823177e-01, 4.493834644523010957e-01, 1.063963023288488075e-01
1.776224566436564789e+00, 1.289094659322701508e-01, 4.577158824954946637e-01, 1.085152461666248208e-01
1.803953470794501301e+00, 1.314107503104586239e-01, 4.648266391422411492e-01, 1.101133470141446580e-01
1.831645097293084445e+00, 1.340388645369707532e-01, 4.732098964503803629e-01, 1.128630929230969582e-01
1.860801546230547610e+00, 1.364721019868373464e-01, 4.798773662964184727e-01, 1.146830682217059305e-01
1.889786873913195331e+00, 1.389708011176970237e-01, 4.883273727258927166e-01, 1.168915310414552905e-01
1.917741329242304449e+00, 1.423389865628972017e-01, 4.965678746552097400e-01, 1.191835485961035140e-01
1.946908122190716073e+00, 1.448018718388512094e-01, 5.055729918774446441e-01, 1.212400911382511548e-01
1.980246555225319893e+00, 1.472387874438211841e-01, 5.125782690752294091e-01, 1.239773175091313101e-01
2.010031142909511015e+00, 1.495010150446210995e-01, 5.211510605047706690e-01, 1.263495125309378186e-01
2.039535593104571110e+00, 1.527357179748319305e-01, 5.315088623469422791e-01, 1.290269153089906307e-01
2.072974493401004370e+00, 1.556381820943260053e-01, 5.406944978235922461e-01, 1.312846721610232414e-01
2.101752142160291381e+00, 1.587251115261057721e-01, 5.491509018962069666e-01, 1.338676241479322682e-01
2.136684943001699200e+00, 1.617554799264492582e-01, 5.589217901481107198e-01, 1.363439372996066434e-01
2.169697123193727872e+00, 1.649753824438446870e-01, 5.677897055499738777e-01, 1.389515002768624552e-01
2.201946141181231553e+00, 1.676430909861449381e-01, 5.765216207612007260e-01, 1.419679765987567899e-01
2.233978158523228785e+00, 1.713829243796064217e-01, 5.866511596645146431e-01, 1.444596516061399383e-01
2.269863153086387531e+00, 1.741607536213737872e-01, 5.968693882104774140e-01, 1.471901108037061978e-01
2.305032268370267534e+00, 1.776280569176846291e-01, 6.072483821696228468e-01, 1.501024444204064889e-01
2.339471539034720493e+00, 1.817604653339859322e-01, 6.173169068354433797e-01, 1.528328150837681698e-01
2.376883793743946427e+00, 1.842703511527405691e-01, 6.274288529245711787e-01, 1.557422530358250623e-01
2.411952545068317022e+00, 1.879765147904504108e-01, 6.375635908459017509e-01, 1.590164902096414812e-01
2.450717047514944902e+00, 1.914554566981259420e-01, 6.484902386020763299e-01, 1.619557342536445677e-01
2.490058913891623593e+00, 1.954436132284334549e-01, 6.597176871507229867e-01, 1.652959899530853372e-01
2.522064855939366357e+00, 1.988179822602091640e-01, 6.713347383640169141e-01, 1.689296584866167017e-01
2.562526945878019102e+00, 2.028409985737371357e-01, 6.829581094930192720e-01, 1.719476557512104042e-01
2.600055133062581625e+00, 2.065583473071057607e-01, 6.934726406021517464e-01, 1.750592181048633567e-01
2.646630650738607926e+00, 2.099732529083355448e-01, 7.047108942127685571e-01, 1.784807634412878263e-01
2.688138444978196873e+00, 2.145706059123473897e-01, 7.177248664008968326e-01, 1.818490196530477832e-01
2.733133590358505227e+00, 2.188250207589962082e-01, 7.273813650681496545e-01, 1.850888970653756516e-01
2.769616732122443636e+00, 2.228106725175061920e-01, 7.408423460214188516e-01, 1.889373213968179033e-01
2.811826093389641734e+00, 2.267355350537280101e-01, 7.536897459887605955e-01, 1.925191858633900632e-01
2.856639851565713872e+00, 2.315990759118491116e-01, 7.659767026380576160e-01, 1.959959849971771306e-01
2.906308936733050796e+00, 2.355338844151475264e-01, 7.788722815516487818e-01, 2.000196773275020046e-01
2.949323277014877398e+00, 2.406481930208963504e-01, 7.924213677617995000e-01, 2.040823893038452019e-01
2.991105443554824994e+00, 2.449874095668289065e-01, 8.056633163747416448e-01, 2.078280033471586741e-01
3.039243871632436811e+00, 2.495493361564638524e-01, 8.193085700639010094e-01, 2.119106801791698080e-01
3.078990963920550161e+00, 2.539115024198606019e-01, 8.310578749843365864e-01, 2.161584013670355409e-01
3.135141668371220547e+00, 2.589295908111475808e-01, 8.458825689193546493e-01, 2.200990131840158404e-01
3.180113148822702573e+00, 2.645231534678740837e-01, 8.597217705320223669e-01, 2.247261049119400889e-01
3.226247460144367363e+00, 2.689055124704495814e-01, 8.758318218617294759e-01, 2.284454388815326253e-01
3.278432640377923590e+00, 2.745976385989401525e-01, 8.893943289095012084e-01, 2.332358157406045351e-01
3.327756667275194591e+00, 2.794596309913447985e-01, 9.067427991353050887e-01, 2.376619886055263697e-01
3.382714394700222726e+00, 2.846492790585569699e-01, 9.198247872852022278e-01, 2.423851201339414785e-01
3.433666059063329890e+00, 2.899865778767594660e-01, 9.362599597036148635e-01, 2.469262739525257266e-01
3.485001507945296506e+00, 2.957954078570250167e-01, 9.515183364851934611e-01, 2.512670365439472198e-01
3.543390569597382633e+00, 3.017453900545140622e-01, 9.679254672653895275e-01, 2.562971835986270208e-01
3.592761229087701569e+00, 3.071128096574187172e-01, 9.836013922129877018e-01, 2.614961099153980673e-01
3.648340291869064611e+00, 3.140272120862535044e-01, 1.000847680097901371e+00, 2.668301315531375062e-01
3.704183482206947264e+00, 3.187193733534882112e-01, 1.018100839144487679e+00, 2.713442811784915754e-01
3.762968241856999629e+00, 3.250669908133423380e-01, 1.034665403586784382e+00, 2.773871884883636341e-01
3.824272217370098037e+00, 3.311231792596688872e-01, 1.052385724073457984e+00, 2.826034215623116630e-01
3.881363782363989934e+00, 3.374150761364502760e-01, 1.069749061179071203e+00, 2.886330209108015632e-01
3.940452286547579952e+00, 3.436928645589779063e-01, 1.089251433806917913e+00, 2.934964891806716714e-01
4.002391014670941161e+00, 3.506182694886205153e-01, 1.106289831417599512e+00, 3.000434724783494489e-01
4.065549792251590411e+00, 3.573291705413961794e-01, 1.124605110454418355e+00, 3.048429950834015134e-01
4.125305056008373050e+00, 3.628221611483016806e-01, 1.141189644242856183e+00, 3.107803086602569653e-01
4.187352849358346063e+00, 3.713417649167092827e-01, 1.162789257120062425e+00, 3.162841032468176605e-01
4.253541062541708939e+00, 3.781637786398209800e-01, 1.182283109062553850e+00, 3.229133267231244497e-01
4.320553987497936177e+00, 3.855835062037037408e-01, 1.202099315772970023e+00, 3.290735753422218690e-01
4.384290009879705963e+00, 3.927945822169641721e-01, 1.223022027842575188e+00, 3.356013709155830083e-01
4.454646774201286519e+00, 4.000099256037920603e-01, 1.242877726664330273e+00, 3.414347803695870209e-01
4.521753625995756920e+00, 4.081213198545781684e-01, 1.263849814873275523e+00, 3.489990141777437049e-01
4.591412897724630682e+00, 4.153673731116581669e-01, 1.280939963984423891e+00, 3.551430839738896061e-01
4.663393243367392138e+00, 4.237330285083455994e-01, 1.309514817086469218e+00, 3.622209562510835257e-01
4.734789374504232207e+00, 4.313489463362673582e-01, 1.330929676859806454e+00, 3.690890162754061343e-01
4.810722876743322551e+00, 4.398910626101971699e-01, 1.351251053504679778e+00, 3.759465734000840831e-01
4.882205568249597505e+00, 4.480559924699426544e-01, 1.370530805284008169e+00, 3.832801221408718151e-01
4.957221341940797110e+00, 4.564047384112472350e-01, 1.398372372179435219e+00, 3.907437230253493210e-01
5.037751364059211312e+00, 4.651346334619232969e-01, 1.420332292802096941e+00, 3.994500325443013367e-01
5.108444641140329701e+00, 4.740409970771573556e-01, 1.442594861792414473e+00, 4.062256734624201115e-01
5.189367903188254694e+00, 4.837876563201092828e-01, 1.467809260158547957e+00, 4.139858712257459827e-01
5.271434599625454354e+00, 4.925863377130993981e-01, 1.495062808827426926e+00, 4.220114136973437402e-01
5.355156495241886638e+00, 5.019469481538250122e-01, 1.519179443763944981e+00, 4.307998281688947273e-01
5.434242746632620857e+00, 5.113141252796981062e-01, 1.544391471190240894e+00, 4.381275594878160096e-01
5.519176249676769785e+00, 5.213723228433321255e-01, 1.568505459344906372e+00, 4.474245590219835256e-01
5.610205644577266781e+00, 5.321656206927265487e-01, 1.596181327421746232e+00, 4.562916331742539744e-01
5.687626838965025300e+00, 5.416679442403690148e-01, 1.622348861328581471e+00, 4.642987047247455479e-01
5.781761748030193715e+00, 5.512137965740644407e-01, 1.649729610201044805e+00, 4.731968906078268255e-01
5.864586778069742046e+00, 5.621303749388324444e-01, 1.677815932479185035e+00, 4.831982788301822374e-01
5.961065724950410427e+00, 5.729999372346374908e-01, 1.706445998022445565e+00, 4.919609302417713437e-01
6.053018799339734635e+00, 5.840347522082788290e-01, 1.733493104746763880e+00, 5.016915986346262013e-01
6.143287322076098178e+00, 5.949543960780638852e-01, 1.763596900117526012e+00, 5.112158716804032776e-01
6.242939793541414595e+00, 6.063224196069860739e-01, 1.793508831075814269e+00, 5.205128058694408200e-01
6.328095585096441766e+00, 6.172930966753940041e-01, 1.823855587554956692e+00, 5.311320053100746508e-01
6.433049008785629574e+00, 6.300730187801010240e-01, 1.856884649634345408e+00, 5.411426708054126733e-01
6.522332997956471701e+00, 6.417101167748180401e-01, 1.884188696815040531e+00, 5.525475080534613115e-01
6.622730809660100526e+00, 6.530757221959476722e-01, 1.915957382139378495e+00, 5.623702345776225853e-01
6.733031044944188359e+00, 6.664485303827600848e-01, 1.950002268589429377e+00, 5.743048438269213740e-01
6.843164129933110296e+00, 6.784327648146653011e-01, 1.983299494989523737e+00, 5.842313417068308867e-01
6.940703100615956522e+00, 6.928405817899813135e-01, 2.015218827179603434e+00, 5.947057787197987944e-01
7.058198080126361518e+00, 7.054232525734689396e-01, 2.050832622027035868e+00, 6.071144320284272977e-01
7.165114101657757750e+00, 7.178997375072214693e-01, 2.083626492942899588e+00, 6.185487529393636219e-01
7.261836922474348199e+00, 7.323148223567962356e-01, 2.119914159072011639e+00, 6.301709694773316439e-01
7.384484765197035117e+00, 7.453563706253213406e-01, 2.154691912878191395e+00, 6.426635699398669521e-01
7.490163866030758122e+00, 7.601588216145175325e-01, 2.192075187815919257e+00, 6.552978470215852225e-01
7.615671698403899015e+00, 7.753186590439673509e-01, 2.227451067510490823e+00, 6.688539081887013849e-01
7.731253675347527832e+00, 7.903838873624586814e-01, 2.260016008042215585e+00, 6.810233387010322659e-01
7.846914939383180077e+00, 8.049489318349888345e-01, 2.303560323586035352e+00, 6.940116009162432542e-01
7.970221171719753528e+00, 8.214161760836460324e-01, 2.341131585805285908e+00, 7.075206988791318263e-01
8.097203478800105714e+00, 8.350227499120819186e-01, 2.381665607322144051e+00, 7.217080026161001305e-01
8.212738234419640904e+00, 8.510336644203838619e-01, 2.418729304142306358e+00, 7.347557120859425916e-01
8.332980199173221081e+00, 8.676942218128396167e-01, 2.462662054438257808e+00, 7.490624525326480265e-01
8.464284200096768629e+00, 8.843673168163558307e-01, 2.501289511566842538e+00, 7.628558480214292503e-01
8.606248119449519507e+00, 9.009747046283994587e-01, 2.547629929071292931e+00, 7.790466215646563164e-01
8.733384311993823701e+00, 9.169804169752874268e-01, 2.591623365690197467e+00, 7.931609396033877379e-01
8.883103449738733559e+00, 9.354942181833491022e-01, 2.630901831302530969e+00, 8.094458717924610802e-01
9.014794008771863432e+00, 9.542993797829846248e-01, 2.678760501151748130e+00, 8.237456590842971993e-01
9.147108287215097278e+00, 9.713982398207556823e-01, 2.722218683574197495e+00, 8.402646078491508019e-01
9.285902625404000688e+00, 9.914295352961233210e-01, 2.763678885316086742e+00, 8.554351097074980315e-01
9.429128331782280270e+00, 1.010604358522566359e+00, 2.812490108721914073e+00, 8.732759112757194631e-01
9.584708502807179897e+00, 1.028368791456871989e+00, 2.860194266775651695e+00, 8.917162507880863620e-01
9.727173547843122492e+00, 1.048444042009011312e+00, 2.904863827874837323e+00, 9.062433619012082442e-01
9.888675237670502938e+00, 1.068706707117119237e+00, 2.957432567365414489e+00, 9.255831451298370816e-01
1.003132961941119561e+01, 1.088130195275433199e+00, 3.005038274514241436e+00, 9.431811024791402209e-01
1.021843449353918487e+01, 1.108954108422368412e+00, 3.054710641299898555e+00, 9.625248164688123831e-01
1.034059071388309015e+01, 1.130247273748099746e+00, 3.108763377900423119e+00, 9.794868547785827717e-01
1.049862493553997922e+01, 1.151059339989880970e+00, 3.161224380072117590e+00, 9.991083517482324261e-01
1.067151940869831073e+01, 1.174721937565607277e+00, 3.214400929299161547e+00, 1.017126787777894226e+00
1.084590781508516955e+01, 1.196279200942059973e+00, 3.267549253453025937e+00, 1.038190881145495181e+00
1.100069688802447132e+01, 1.218010803866635294e+00, 3.326872112261952452e+00, 1.058617888885637681e+00
1.116317118700769129e+01, 1.242395775675362080e+00, 3.378319543214447496e+00, 1.077672608785731345e+00
1.133707774710623539e+01, 1.265397268846742085e+00, 3.433644056027117752e+00, 1.098671638287801233e+00
1.152308567532399586e+01, 1.290195654515081003e+00, 3.496319552939031627e+00, 1.121441714596476125e+00
1.169071097300747830e+01, 1.316301930619035554e+00, 3.559051502617192941e+00, 1.141677389342881987e+00
1.186156565994126488e+01, 1.340835651686466568e+00, 3.616680114476246821e+00, 1.165091370037959040e+00
1.204060179978080214e+01, 1.364793754942784210e+00, 3.671574764749666819e+00, 1.185143309369419251e+00
1.223172226246219019e+01, 1.390863378244392212e+00, 3.728668517073051802e+00, 1.210068652075895201e+00
1.243262991918255445e+01, 1.417904548424323563e+00, 3.793481922967656850e+00, 1.229449953225186576e+00
1.261443919323602358e+01, 1.444104740851149149e+00, 3.861649451298369673e+00, 1.257122375399461145e+00
1.282652831681820871e+01, 1.472394780628513589e+00, 3.927407519965496530e+00, 1.279360755829532348e+00
1.301199626919185270e+01, 1.501354268288925153e+00, 3.986967214290224604e+00, 1.303493917028387905e+00
1.323186273203190666e+01, 1.529659203920988864e+00, 4.062746932838649627e+00, 1.331324018421535582e+00
1.342098171318627209e+01, 1.556765670782659150e+00, 4.121008589709693304e+00, 1.354438042612982063e+00
1.362774554375105396e+01, 1.588127706277115081e+00, 4.193392737576812301e+00, 1.382079986827242868e+00
1.383488026939995130e+01, 1.620086223217161780e+00, 4.271846371380407348e+00, 1.409079755844208304e+00
1.408527964014404787e+01, 1.649926913554783159e+00, 4.341381692454308272e+00, 1.435779324591303974e+00
1.427758508238328261e+01, 1.680975262845574747e+00, 4.407049255940503230e+00, 1.463894109557502654e+00
1.449650558802567346e+01, 1.712491606932211807e+00, 4.484805517656861085e+00, 1.492644209397992139e+00
1.472682000630005561e+01, 1.749098199768339912e+00, 4.561884322437448347e+00, 1.525549794516655178e+00
1.492333264380040347e+01, 1.774206140700113954e+00, 4.636234418263789792e+00, 1.551009720876258990e+00
1.517632703479821288e+01, 1.811861138238415769e+00, 4.718793612963219530e+00, 1.577810438672105908e+00
1.540780477546117488e+01, 1.846916070231773732e+00, 4.797233718915894229e+00, 1.611397936669719533e+00
1.563571752739318121e+01, 1.883346076530950430e+00, 4.876859270010353242e+00, 1.640284634232339833e+00
1.589173985245973242e+01, 1.918542353169914616e+00, 4.959675825382428016e+00, 1.674113250455829149e+00
1.612984083537491742e+01, 1.954739565484808317e+00, 5.043730488142026402e+00, 1.708000325095933691e+00
1.641054762679233292e+01, 1.993953241527699483e+00, 5.129780297834821035e+00, 1.736886407601741178e+00
1.663484184947402156e+01, 2.028899710023057690e+00, 5.217114700355326207e+00, 1.772776868265178996e+00
1.688783520352167855e+01, 2.068243963158385323e+00, 5.307910168239458493e+00, 1.806913512654860332e+00
1.714252256283866771e+01, 2.107766197343145187e+00, 5.390357348215858657e+00, 1.838423602698362913e+00
1.741314074178609417e+01, 2.147687463378176176e+00, 5.482984101134765531e+00, 1.878209038268336073e+00
1.765543950605468737e+01, 2.188771831017450431e+00, 5.572131186057398544e+00, 1.914497402430757278e+00
1.796812769501557483e+01, 2.228153465853033310e+00, 5.660388598353811140e+00, 1.956253411268899844e+00
1.822678924419278346e+01, 2.271936139929911391e+00, 5.765940836196175034e+00, 1.992946470042168627e+00
1.850547540816365100e+01, 2.318982509747301801e+00, 5.862563554530100696e+00, 2.026959556337238233e+00
1.879178342063908502e+01, 2.362787691890965824e+00, 5.955366875701491480e+00, 2.063499909960003098e+00
1.910554727707910772e+01, 2.405816812343434474e+00, 6.056593476594389180e+00, 2.104181923354633277e+00
1.938275629761069752e+01, 2.446531328587738141e+00, 6.167396733499084682e+00, 2.149111474954489509e+00
1.967946464414306007e+01, 2.497430279439265544e+00, 6.258061975743562044e+00, 2.188205246277860283e+00
1.999202839377799634e+01, 2.550732198648140159e+00, 6.366619639189851299e+00, 2.234094250396908343e+00
2.035162703842855336e+01, 2.596314605016517785e+00, 6.478581011924600119e+00, 2.273269728789585109e+00
2.061354216153343444e+01, 2.649038761753919502e+00, 6.583662718760863619e+00, 2.320804949266804584e+00
2.096290945267156047e+01, 2.697867499113159262e+00, 6.694628163682468269e+00, 2.365317581276043857e+00
2.119632908769570889e+01, 2.748050466936769798e+00, 6.807348346942826645e+00, 2.405803911065714118e+00
2.156346871534124077e+01, 2.798039630604228556e+00, 6.932220255658803509e+00, 2.453663002418055683e+00
2.190656306339764470e+01, 2.849429376815845405e+00, 7.038123439244304613e+00, 2.502242705697726333e+00
2.226389976463707399e+01, 2.905945008139010799e+00, 7.151490363678392193e+00, 2.550619598844615865e+00
2.260183305944623555e+01, 2.962013958518678436e+00, 7.275423580476299001e+00, 2.599076663227270156e+00
2.294606974818335132e+01, 3.018286249367488683e+00, 7.401851142834911634e+00, 2.649863207914600505e+00
2.330557122880182419e+01, 3.078834903228747422e+00, 7.518101794690852380e+00, 2.698785947483883341e+00
2.364591588211085593e+01, 3.132988599357516613e+00, 7.656635868267612999e+00, 2.753333889966523174e+00
2.403998900700698371e+01, 3.195987192870030302e+00, 7.768628141279528165e+00, 2.803683304097894347e+00
2.439823314958183076e+01, 3.256323371193051930e+00, 7.913068152866275184e+00, 2.860404526863343566e+00
2.477734261321557696e+01, 3.318088981044353236e+00, 8.024197916392360241e+00, 2.915701026256037665e+00
2.522494798760288859e+01, 3.377102125654288134e+00, 8.173246796201045328e+00, 2.974416719359842531e+00
2.552837577718595341e+01, 3.444606745856089169e+00, 8.315812188063826937e+00, 3.029102328870387328e+00
2.590480464411377426e+01, 3.511455914922206656e+00, 8.457100549536946232e+00, 3.090552930353758665e+00
2.631594216835524946e+01, 3.574414918328508772e+00, 8.595861649123682113e+00, 3.148303245738378386e+00
2.673864971843911320e+01, 3.647124863446777887e+00, 8.744104324284098340e+00, 3.209099030878148184e+00
2.715550856861134221e+01, 3.718313197160316719e+00, 8.890813762409639054e+00, 3.271244157545515119e+00
2.757664127610277660e+01, 3.785311079295549330e+00, 9.035563103051490685e+00, 3.334004788775693395e+00
2.793521137535335797e+01, 3.857565108367278839e+00, 9.196540629445685511e+00, 3.399277419474401540e+00
2.843658056822211222e+01, 3.930452289130419885e+00, 9.345709268038286055e+00, 3.463172071058512547e+00
2.889696430303655106e+01, 4.006221533763723919e+00, 9.487500577241922528e+00, 3.533349086269324424e+00
2.933053215507617040e+01, 4.078766114757015337e+00, 9.656196093276822268e+00, 3.600428606525069686e+00
2.983566035250624182e+01, 4.164751910485221309e+00, 9.822060651551934640e+00, 3.668337118407631436e+00
3.021877093741306552e+01, 4.237571181899738804e+00, 1.000809122882019686e+01, 3.739170682074993035e+00
3.067807043863033911e+01, 4.318951834916451737e+00, 1.017595696214700496e+01, 3.813214984427845788e+00
3.116657395088821758e+01, 4.401613749009732679e+00, 1.033022444688960739e+01, 3.878903543919028696e+00
3.164398603188058701e+01, 4.479541798864370428e+00, 1.050395934263474729e+01, 3.956621721941181669e+00
3.214505885569174382e+01, 4.577029594181454719e+00, 1.067864252523114388e+01, 4.044370123674538853e+00
3.259278411305789547e+01, 4.660294299414569075e+00, 1.085753694649155676e+01, 4.116021795182087217e+00
3.312616404777336498e+01, 4.754244863667577370e+00, 1.104637420688520066e+01, 4.197960021255188856e+00
3.363704740837133755e+01, 4.836691910013636075e+00, 1.121311214011260837e+01, 4.283665001315674736e+00
3.415809116557532832e+01, 4.928837207321133285e+00, 1.143523530283890821e+01, 4.359559656524354843e+00
3.470040601191627871e+01, 5.030750564727950902e+00, 1.161079250567171961e+01, 4.446239743350638207e+00
3.522426681182442820e+01, 5.119892334849410531e+00, 1.179165483593862263e+01, 4.533200705510489037e+00
3.587086185483014589e+01, 5.211334124176630667e+00, 1.198807086234742059e+01, 4.606148606488576824e+00
3.624896431009632636e+01, 5.322242427675814902e+00, 1.219359989551641377e+01, 4.706292722120630323e+00
3.697547536161751225e+01, 5.419930107069872882e+00, 1.239092567328486005e+01, 4.796707719274057702e+00
3.745126945624364367e+01, 5.522610655986678552e+00, 1.262440860724630554e+01, 4.888973692467989629e+00
3.800254568674225908e+01, 5.631209720313648859e+00, 1.286220295888746890e+01, 4.992978769311065435e+00
3.860899344201547478e+01, 5.734589963391801604e+00, 1.303981874344202652e+01, 5.081200888482418243e+00
3.913066511657264357e+01, 5.842275155639759632e+00, 1.327136638016676962e+01, 5.180788372642621376e+00
3.979524634425756346e+01, 5.960400512628003966e+00, 1.351576358588378213e+01, 5.279593867844590172e+00
4.046388397498022726e+01, 6.063171958986693255e+00, 1.370949407615938398e+01, 5.380838499225675697e+00
4.089969935853500971e+01, 6.185550275767297101e+00, 1.394352963501060749e+01, 5.478811185372500780e+00
4.169170762585684997e+01, 6.302379724588077714e+00, 1.417446804862557030e+01, 5.592395365801689167e+00
4.239943168518436067e+01, 6.425921349014861228e+00, 1.443234537852499599e+01, 5.691978198010879453e+00
4.304703679007958073e+01, 6.557463105483057220e+00, 1.464620627842702660e+01, 5.812335860263706522e+00
4.363559643073160288e+01, 6.673781766911599966e+00, 1.488399191860015591e+01, 5.925934268811269945e+00
4.429486922522894332e+01, 6.789096907600068675e+00, 1.514074547029336770e+01, 6.046609483320720457e+00
4.495930988913347193e+01, 6.929567439862363010e+00, 1.541688177827352568e+01, 6.149563220969673338e+00
4.569716743962119665e+01, 7.058809660431437649e+00, 1.565628641972253909e+01, 6.271942997343368909e+00
4.645540297752323511e+01, 7.213012198862684521e+00, 1.592907076345526107e+01, 6.391117894205586403e+00
4.734029348572437357e+01, 7.320954881489647015e+00, 1.619782519679939981e+01, 6.526541796295499687e+00
4.777102934479941609e+01, 7.477776642806733598e+00, 1.645711093028977601e+01, 6.645353138056663944e+00
4.863113006386603843e+01, 7.602671340547396461e+00, 1.672608397267669744e+01, 6.751558301371298754e+00
4.922111162023556830e+01, 7.757569829962091212e+00, 1.702620636072366622e+01, 6.913584368679965841e+00
5.013305602304620123e+01, 7.907288583794200854e+00, 1.734373314986387271e+01, 7.038541927842987711e+00
5.093234671860356855e+01, 8.052620501573880318e+00, 1.761791424776612303e+01, 7.169414160642158862e+00
5.173647159034769771e+01, 8.214440203689614250e+00, 1.790179142736597839e+01, 7.306421644480211697e+00
5.246479027337786505e+01, 8.368647067678287144e+00, 1.828721699384972865e+01, 7.449758119598514305e+00
5.326667116066672492e+01, 8.533982230692474857e+00, 1.854151137076537736e+01, 7.597347893738120028e+00
5.420557643703889994e+01, 8.689612975790543814e+00, 1.882936072742307942e+01, 7.744010544509415617e+00
5.496138648559712436e+01, 8.845496453451845653e+00, 1.911869625162389141e+01, 7.885733973547284670e+00
5.581553341771500243e+01, 9.012829687431652914e+00, 1.945489757525124119e+01, 8.040576681016071703e+00
5.660615527480901932e+01, 9.216830153547455495e+00, 1.975261856038375541e+01, 8.204671323969048302e+00
5.758966819881407417e+01, 9.369964638463294193e+00, 2.014399786928043312e+01, 8.360380942848637531e+00
5.828418918772158008e+01, 9.548975138682932240e+00, 2.046684662932598897e+01, 8.512306175285418774e+00
5.916798288350422297e+01, 9.732861063058741991e+00, 2.080848050336811994e+01, 8.682141204364480558e+00
6.020498609086031649e+01, 9.913899491063734359e+00, 2.120130645933986457e+01, 8.867815802059048735e+00
6.123655463658481324e+01, 1.010000467348738873e+01, 2.150212288491719193e+01, 9.044112619154715205e+00
6.198198100015187606e+01, 1.029579688050379893e+01, 2.184369777752406350e+01, 9.202595017824739543e+00
6.292212855269485772e+01, 1.048858942729963140e+01, 2.222539997166636994e+01, 9.372357763915738715e+00
6.386455078375237093e+01, 1.070946721220398068e+01, 2.259921179206165220e+01, 9.553387368566893301e+00
6.492469450291532951e+01, 1.089472036252869280e+01, 2.308570760578031766e+01, 9.738982590515652404e+00
6.608598816035429024e+01, 1.111789690080521709e+01, 2.337524493099635592e+01, 9.922567124144677564e+00
6.706584804602461247e+01, 1.131748043517568725e+01, 2.377441424274135784e+01, 1.011904473091804135e+01
6.755493883447032033e+01, 1.154433707813711329e+01, 2.416927612099783573e+01, 1.031676021213964312e+01
6.911436111521038583e+01, 1.178438544949838196e+01, 2.457983455489603486e+01, 1.051033252389080275e+01
7.000546553046133624e+01, 1.197763261951768143e+01, 2.496354840477590642e+01, 1.073273637504074962e+01
7.114230000041851554e+01, 1.221948365189849639e+01, 2.541025853681057001e+01, 1.092797844234337035e+01
7.246124351295777899e+01, 1.245118715113597929e+01, 2.577822889564739484e+01, 1.112363843325872637e+01
7.336386616736528765e+01, 1.267169306805753237e+01, 2.628904633739029606e+01, 1.135342881532488235e+01
7.464371139139113609e+01, 1.288527282704152377e+01, 2.671896966408112561e+01, 1.157414491304922421e+01
7.600358020637028744e+01, 1.315837490406273247e+01, 2.722756188644329356e+01, 1.179869215488039025e+01
7.709293840162561651e+01, 1.340454108427540625e+01, 2.761418957713280875e+01, 1.203075708896504992e+01
7.827058471404920681e+01, 1.365737514204622371e+01, 2.807083563611369215e+01, 1.223629735743201152e+01
7.920817568158952326e+01, 1.392927865907975082e+01, 2.860904149023417986e+01, 1.249160042174660212e+01
8.040058934442264160e+01, 1.420654830917719380e+01, 2.900105430931857953e+01, 1.274399710854722301e+01
8.210184799579558046e+01, 1.449145087061711656e+01, 2.956501591680975949e+01, 1.297769642151372516e+01
8.306860937495984842e+01, 1.473695913620713682e+01, 3.001210206636609357e+01, 1.322465719099296599e+01
8.418316182211825094e+01, 1.502697605234541811e+01, 3.044235509480837365e+01, 1.348858980570072497e+01
8.550003614621810755e+01, 1.530387843323732433e+01, 3.103857972016582778e+01, 1.374185178410242969e+01
8.690559983244553166e+01, 1.559272884915026047e+01, 3.156385078955721468e+01, 1.401108487112096768e+01
8.833108802298265516e+01, 1.589457218334802135e+01, 3.213732001986337394e+01, 1.427199332931770215e+01
8.965199575107783403e+01, 1.620446254597276337e+01, 3.257043387286529423e+01, 1.459297426772738326e+01
9.138945461396794201e+01, 1.650216150976895335e+01, 3.319580454098307598e+01, 1.484117952966657938e+01
9.250459727446006752e+01, 1.682695680210350631e+01, 3.372430403701706325e+01, 1.514575309010308324e+01
9.365428692502003116e+01, 1.714623698570146360e+01, 3.429382904985779135e+01, 1.541979854808840322e+01
9.453768508468962750e+01, 1.746921251925773433e+01, 3.482824063679076687e+01, 1.571704188859753515e+01
9.786534793151263045e+01, 1.779072805684521796e+01, 3.547738311110718001e+01, 1.604741136609138863e+01
9.834614176536595664e+01, 1.814676603297822410e+01, 3.603855906801964437e+01, 1.634025310879194848e+01
9.991533738638071327e+01, 1.847408166065467938e+01, 3.660230014118583597e+01, 1.664993500402288618e+01
1.008331368091036069e+02, 1.884678167740935351e+01, 3.718727175343695990e+01, 1.695892688445090002e+01
1.027511205349481287e+02, 1.923235840248235462e+01, 3.793671141735728014e+01, 1.729757759055000932e+01
1.043391468577406584e+02, 1.960553094001443597e+01, 3.855521198747068468e+01, 1.754021388079206645e+01
1.061511362588302063e+02, 1.995650852311058543e+01, 3.908687385631023403e+01, 1.796748353411323151e+01
1.077184751519273505e+02, 2.031232585461389917e+01, 3.979347216089101380e+01, 1.826234162681068085e+01
1.093074025643330316e+02, 2.071233169261230955e+01, 4.062052768383107093e+01, 1.867363203642352687e+01
1.112253124129695436e+02, 2.106826311819832398e+01, 4.114765444071019118e+01, 1.903325809306585015e+01
1.125810069075164392e+02, 2.151019900120917683e+01, 4.174825747880423421e+01, 1.931796423169975441e+01
1.149597168794934561e+02, 2.189273524440186947e+01, 4.248637899597179057e+01, 1.979361757756969808e+01
1.160579823478531836e+02, 2.235345831534449346e+01, 4.325787117272616911e+01, 2.014600063674440378e+01
1.179048317921120343e+02, 2.277594079894433321e+01, 4.373667261308771970e+01, 2.056895797996125452e+01
1.204142718698445975e+02, 2.321761988619224226e+01, 4.480737783109478301e+01, 2.093074145711296907e+01
1.216844495832189494e+02, 2.371514040868340700e+01, 4.553421236192714616e+01, 2.136719198859039892e+01
1.237109526665412602e+02, 2.415361869194501665e+01, 4.647639992851325275e+01, 2.177542844743727457e+01
1.254900660001909358e+02, 2.458888323342187476e+01, 4.697731335481740444e+01, 2.214105241763666143e+01
1.275892518309518522e+02, 2.502715333905655015e+01, 4.793051404028141604e+01, 2.262911554746293774e+01
1.294015818494426924e+02, 2.548682277827474252e+01, 4.854984489229575928e+01, 2.297336972992567539e+01
1.308555692055907400e+02, 2.600245362136146454e+01, 4.949891292514699614e+01, 2.349458074152208553e+01
1.338145478777493906e+02, 2.646709351704801350e+01, 5.014784837081644753e+01, 2.395043472387503414e+01
1.352141545597112327e+02, 2.696391285234786039e+01, 5.109549256920622895e+01, 2.440417352652582750e+01
1.373474732676825454e+02, 2.748385318341501815e+01, 5.200524465746541125e+01, 2.488523663081789650e+01
1.398103239928926200e+02, 2.802611743532201061e+01, 5.268394314166091874e+01, 2.539773107923664952e+01
1.416601218094573369e+02, 2.849458483440875156e+01, 5.360672354112434590e+01, 2.591456874654110365e+01
1.431431933875601317e+02, 2.916939882210795432e+01, 5.488442569704071161e+01, 2.641714947895734866e+01
1.464118874119860436e+02, 2.965646294577582509e+01, 5.575626789706213771e+01, 2.689492011760401624e+01
1.487374790938347360e+02, 3.013898962039770524e+01, 5.668808166606386578e+01, 2.738442064692730682e+01
1.513737703681026403e+02, 3.075148591763687023e+01, 5.746411657255721650e+01, 2.776037386536424378e+01
1.539212084261262419e+02, 3.137446316101512878e+01, 5.844918200206894454e+01, 2.845314925031172493e+01
1.556651304028256675e+02, 3.192217383980774059e+01, 5.878033166104354024e+01, 2.910572629953080082e+01
1.579187950075665299e+02, 3.256577766574248756e+01, 6.030938342866274127e+01, 2.961706361824479927e+01
1.608909540360983215e+02, 3.321084688321285228e+01, 6.136975463884947146e+01, 3.019179844841193017e+01
1.625336136162539162e+02, 3.383582896940531271e+01, 6.264179193244067534e+01, 3.065344457277204171e+01
1.647819341981934826e+02, 3.459168015868345236e+01, 6.341774946948960689e+01, 3.119653737261716131e+01
1.681439392879697436e+02, 3.527871019314811463e+01, 6.445855594680546119e+01, 3.198254765624188778e+01
1.696124259503546909e+02, 3.600735934412605843e+01, 6.562415447181713546e+01, 3.252913298636340045e+01
1.734049401878852166e+02, 3.641175347131655826e+01, 6.660272857869398422e+01, 3.314443584294585321e+01
1.758973874097547139e+02, 3.717370711143315276e+01, 6.792109485985747597e+01, 3.372816463808145215e+01
1.787061357868616369e+02, 3.783742553204406533e+01, 6.888318048221077561e+01, 3.450699886823634444e+01
1.809450440756399985e+02, 3.874254960612771015e+01, 7.011448324761896345e+01, 3.508917909780404187e+01
1.842743382329979625e+02, 3.931710766585928951e+01, 7.140988676108415234e+01, 3.575377405916648854e+01
1.858657623548114088e+02, 4.033557151149445019e+01, 7.290333029228369810e+01, 3.652090831631363699e+01
1.895765224382802216e+02, 4.045431744402529972e+01, 7.396930465478227745e+01, 3.718010097570846995e+01
1.934328583696838564e+02, 4.167787483181236752e+01, 7.537505340693671485e+01, 3.788215796043787975e+01
1.964741223237444672e+02, 4.248100812012647509e+01, 7.645908937809016948e+01, 3.871873385469291406e+01
2.001865133447598453e+02, 4.349101832020458147e+01, 7.764266914939229025e+01, 3.937140597443671908e+01
2.013030553180788615e+02, 4.410514788400518427e+01, 7.927169102630405462e+01, 4.011364724034405072e+01
2.056959053635953012e+02, 4.489687972364369273e+01, 7.991172227011708173e+01, 4.077495785879364121e+01
2.087990933138548257e+02, 4.585619122240447609e+01, 8.212404325555682760e+01, 4.169789924895223976e+01
2.107010739266785038e+02, 4.657946309440153243e+01, 8.299589029910946181e+01, 4.253689267517496120e+01
2.148556694860675407e+02, 4.752685651407576728e+01, 8.437816139208899813e+01, 4.350864734258748001e+01
2.180455868418598868e+02, 4.833994204264323002e+01, 8.609835507110973651e+01, 4.417893420743241251e+01
2.219450963612699184e+02, 4.944447750000684749e+01, 8.735928775960933024e+01, 4.505933293324481781e+01
2.259811209696930234e+02, 5.034084522426229569e+01, 8.902191159489245820e+01, 4.593352279510168756e+01
2.276873494782173282e+02, 5.125751434774039694e+01, 8.990456969933882192e+01, 4.673077446386476197e+01
2.315443308333145183e+02, 5.230996574377339670e+01, 9.279665132265706973e+01, 4.770505522122906683e+01
2.352110319168227193e+02, 5.312356042128807587e+01, 9.361472745079285573e+01, 4.861676990651314156e+01
2.389296753144647596e+02, 5.423623625778469659e+01, 9.499207234578322812e+01, 4.958259854429763891e+01
2.446389702566469850e+02, 5.531303641830582052e+01, 9.693969659463807886e+01, 5.051241038589717647e+01
2.455400663273414636e+02, 5.632418539138794245e+01, 9.903444708786149420e+01, 5.162377830660194888e+01
2.503294750411201335e+02, 5.739040604625153463e+01, 9.988122695443894372e+01, 5.215992043451979043e+01
2.535125388957212920e+02, 5.851040922712797965e+01, 1.009006208244459373e+02, 5.342603691411336797e+01
2.579291405528153973e+02, 5.986890384639291085e+01, 1.033702341044041617e+02, 5.433412358878689474e+01
2.618331513182140498e+02, 6.079107075501797652e+01, 1.049893737944836545e+02, 5.556506691092269534e+01
2.660673278843062235e+02, 6.212726451080725099e+01, 1.078734621291897184e+02, 5.665033154083911171e+01
2.694548548815062645e+02, 6.303618717715775688e+01, 1.083333979007286842e+02, 5.784100302337880350e+01
2.758881449770614154e+02, 6.407286419898633767e+01, 1.098088347511720428e+02, 5.874650455312255559e+01
2.785003256204980175e+02, 6.559603744448266127e+01, 1.119734560763922673e+02, 6.009034467302327442e+01
2.827839262806520537e+02, 6.679142464908163390e+01, 1.138282663457257513e+02, 6.122565328865435674e+01
2.876786490527810543e+02, 6.843471865206016957e+01, 1.160763508348113504e+02, 6.241407701617635695e+01
2.912201902503218207e+02, 6.928268471032646403e+01, 1.182817916300006686e+02, 6.352822851825155226e+01
2.955314592118589303e+02, 7.046560813014450275e+01, 1.202282056602560516e+02, 6.481866875171031950e+01
3.001572304285799078e+02, 7.253026949660784339e+01, 1.217968246858269907e+02, 6.639914311547701686e+01
3.057411583595664979e+02, 7.349382364445185090e+01, 1.233750480695798615e+02, 6.776460564823405264e+01
3.130745898372800298e+02, 7.465039993529875062e+01, 1.263031545102688398e+02, 6.848965194074874319e+01
3.155204464275074656e+02, 7.625594841466514140e+01, 1.284195128606513379e+02, 6.972886551028902602e+01
3.196212136347793376e+02, 7.761424179234467147e+01, 1.306186766878418837e+02, 7.156700166103811966e+01
3.257560584953296257e+02, 7.922509202137408124e+01, 1.326992904420872605e+02, 7.266598017889788252e+01
3.297644686254553221e+02, 8.029769309390260901e+01, 1.349414536663574324e+02, 7.412202742658190857e+01
3.347771178842357358e+02, 8.198331007175409013e+01, 1.370866536488948952e+02, 7.541931880864282789e+01
3.389938078935696808e+02, 8.376340656789233208e+01, 1.389451844332465669e+02, 7.681296073793517110e+01
3.450003570155099624e+02, 8.535453807644623225e+01, 1.405046928710965801e+02, 7.871758668055106511e+01
3.508087037113822930e+02, 8.707369291332936712e+01, 1.434964138565815404e+02, 7.988831476279405308e+01
3.591597203914705005e+02, 8.857244065827740087e+01, 1.463117830128029482e+02, 8.135035225138260273e+01
3.613151117644152919e+02, 9.047846852817843910e+01, 1.490465147752736641e+02, 8.303692949489958153e+01
3.676896362028061844e+02, 9.187145464148716201e+01, 1.513947493333376144e+02, 8.500511726582843153e+01
3.718118096252819100e+02, 9.382404132800951402e+01, 1.532416419811505079e+02, 8.608329297436253569e+01
3.811149677148748651e+02, 9.573870871058211662e+01, 1.562705852236749706e+02, 8.808803693807297464e+01
3.824520094984426350e+02, 9.767081441742902825e+01, 1.584060768592977411e+02, 8.955107716693385100e+01
3.921159274140163120e+02, 9.945855948954161363e+01, 1.615125342902508692e+02, 9.179826992317956069e+01
3.968995926566748835e+02, 1.012810800304708323e+02, 1.643711056993156774e+02, 9.282463933523179378e+01
4.018787939564293197e+02, 1.032722225743450082e+02, 1.678706866130928574e+02, 9.513743245563574646e+01
4.095389393881774254e+02, 1.050543800100131051e+02, 1.697835683248249836e+02, 9.650515652383411691e+01
4.136062594025767680e+02, 1.070075760368891906e+02, 1.739406337785656547e+02, 9.898657202271805033e+01
4.216512691056468043e+02, 1.092522869213582197e+02, 1.746249673142226868e+02, 1.008330774949820210e+02
4.268488693935314586e+02, 1.113007729312252820e+02, 1.784701762364316835e+02, 1.024713668004329179e+02
4.346168112022387504e+02, 1.132376234185218209e+02, 1.822921616668560603e+02, 1.034343217431037516e+02
4.422457280799491741e+02, 1.154613768664418956e+02, 1.841028563839274739e+02, 1.061932447839197380e+02
4.478085694727876671e+02, 1.189579055596449138e+02, 1.870294317327328031e+02, 1.087741681226048627e+02
4.547624378841713906e+02, 1.199984629968589189e+02, 1.902230708283619265e+02, 1.105634564478702799e+02
4.650922312385872601e+02, 1.221309134010861044e+02, 1.935104544667779862e+02, 1.130846827039136286e+02
4.671364484016954179e+02, 1.242917471956574218e+02, 1.980808628311284565e+02, 1.149176458479469289e+02
4.808429742504748106e+02, 1.273425984661316619e+02, 2.006288774571281692e+02, 1.171151851640181718e+02
4.816689610535619295e+02, 1.290597979966113087e+02, 2.035773771357954445e+02, 1.194981846240360284e+02
4.930364842919015587e+02, 1.315160610519029660e+02, 2.086685936374019263e+02, 1.227066174261171199e+02
4.982361063738417783e+02, 1.342586014350505366e+02, 2.114497540549504606e+02, 1.242100060812113327e+02
5.098394461087237346e+02, 1.381300061250696274e+02, 2.145888080620078995e+02, 1.267323786148386802e+02
5.098394461087237346e+02, 1.399382351251745149e+02, 2.191828720537759523e+02, 1.291334586649404628e+02
5.194913853179508578e+02, 1.421179886110529367e+02, 2.221211402720117292e+02, 1.314969322488755097e+02
5.291800602667193516e+02, 1.450657572764868064e+02, 2.249209050692778931e+02, 1.334716550589728286e+02
5.384698121991018525e+02, 1.470481715043806901e+02, 2.319035740563231798e+02, 1.370654722955149225e+02
5.440413819668061706e+02, 1.504828962985513385e+02, 2.331369479666328175e+02, 1.394803375959110099e+02
5.529357171622788201e+02, 1.529246637910038373e+02, 2.372813583378725184e+02, 1.422141204502100038e+02
5.617318247138970264e+02, 1.550182248153051887e+02, 2.404274823963858694e+02, 1.437762159561387421e+02
5.725426146314996458e+02, 1.585608535846821496e+02, 2.457354296019409219e+02, 1.473468051707764630e+02
5.812695879792024698e+02, 1.624242172171598781e+02, 2.487143719075222634e+02, 1.515901534383752676e+02
5.914796741386775238e+02, 1.660585507521722946e+02, 2.542107330262210212e+02, 1.544266562529246301e+02
5.991951821644463507e+02, 1.683652878338043877e+02, 2.562356995229309859e+02, 1.553096450246447375e+02
6.139236612208238739e+02, 1.719485278197675484e+02, 2.611700384738476259e+02, 1.596195940529142376e+02
6.178369618946630908e+02, 1.748450508723154826e+02, 2.665675561218407665e+02, 1.630335058802399999e+02
6.283688287214544061e+02, 1.787374668202588737e+02, 2.701499317586610118e+02, 1.651888621408124607e+02
6.434383390326476047e+02, 1.824040667707662919e+02, 2.787372015025324004e+02, 1.680490107569571876e+02
6.467722290974899124e+02, 1.853472025716054645e+02, 2.816939800614671867e+02, 1.727706253505623124e+02
6.548909547210506616e+02, 1.885601129541276180e+02, 2.831782113741252260e+02, 1.753616354225846976e+02
6.743010788008596137e+02, 1.934239599646864747e+02, 2.885490582984947423e+02, 1.784577335984175761e+02
6.782616665419436686e+02, 1.956883292301561710e+02, 2.957026745178136480e+02, 1.822038510798043092e+02
6.882732110162382924e+02, 2.007308214186377597e+02, 3.001996150353505186e+02, 1.860826886721826838e+02
6.985450251628357137e+02, 2.038956446545358290e+02, 3.044143533766943506e+02, 1.894071189253778016e+02
7.110205036628301514e+02, 2.053245601888584702e+02, 3.071448531015407752e+02, 1.936361683578768975e+02
7.219024742633870346e+02, 2.112431237887676616e+02, 3.165048157956130694e+02, 1.992252510070524636e+02
7.234841299675385926e+02, 2.143019190007895816e+02, 3.222513953228600485e+02, 2.000464575320375502e+02
7.425173676114371801e+02, 2.192376583103689995e+02, 3.275281779034491478e+02, 2.062905774471758775e+02
7.544686796774921049e+02, 2.237787172135805633e+02, 3.292863811549618163e+02, 2.081703518975004386e+02
7.659508258948617367e+02, 2.280713211901766044e+02, 3.366635279711946964e+02, 2.123152257071058955e+02
7.805810176450787594e+02, 2.322822587943566930e+02, 3.405654621523808032e+02, 2.166565793113670395e+02
7.930523154200307090e+02, 2.371106901490830126e+02, 3.478485596466989591e+02, 2.207868873804681016e+02
8.014427280727080642e+02, 2.401281254950660582e+02, 3.558877164772147239e+02, 2.236123127768994721e+02
8.151497078097726217e+02, 2.474729319060621151e+02, 3.614149974552486242e+02, 2.284442173314392619e+02
8.235949554545544515e+02, 2.525334715275523649e+02, 3.674492096620553525e+02, 2.343789206948285937e+02
8.235949554545544515e+02, 2.561787479564031855e+02, 3.742586176251826942e+02, 2.390623047079729986e+02
8.590054955405435066e+02, 2.619196484014769339e+02, 3.776400520022347678e+02, 2.438094827303231682e+02
8.630918141418130745e+02, 2.654113516281677789e+02, 3.868237438103395789e+02, 2.460103093778856191e+02
8.767560929098093538e+02, 2.704981037690149606e+02, 3.907380809734289073e+02, 2.514588932514168960e+02
8.942322191952374624e+02, 2.753414296594285133e+02, 3.978826892457859685e+02, 2.550408786748549232e+02
9.074861750620300427e+02, 2.807576947541276127e+02, 4.032533750076690922e+02, 2.614644918868401078e+02
9.228669057074785087e+02, 2.866954102045315835e+02, 4.124655805091585989e+02, 2.675149791296084345e+02
9.326641168321572195e+02, 2.911201369307936488e+02, 4.160738234325647795e+02, 2.746249642623654381e+02
9.452389502086389257e+02, 2.982257285054086537e+02, 4.261903631505326189e+02, 2.770470179422751471e+02
9.625747746354445553e+02, 3.048155502948921480e+02, 4.309968635591057478e+02, 2.840881739683290448e+02
9.877555802933575251e+02, 3.073104349641645854e+02, 4.398150939709898353e+02, 2.898430663375681888e+02
9.877555802933575251e+02, 3.158413841839210932e+02, 4.461733645590103379e+02, 2.917550158936394382e+02
1.008685575234560929e+03, 3.241372826928091513e+02, 4.567620816899283795e+02, 2.981133568742903890e+02
1.023436452962047383e+03, 3.266390730114613916e+02, 4.591926909528484657e+02, 3.041328643798518101e+02
1.041956980202976411e+03, 3.328717973866025659e+02, 4.714598246790546341e+02, 3.109204262881768273e+02
1.061195895820143960e+03, 3.405432160068579606e+02, 4.768204936331122212e+02, 3.193532970300088891e+02
1.084612651724342641e+03, 3.442111023154837994e+02, 4.848173884777022522e+02, 3.258438679559324100e+02
1.086047699733270747e+03, 3.538570685893596988e+02, 4.926019838573810716e+02, 3.287909925187721001e+02
1.086047699733270747e+03, 3.565438465065730611e+02, 5.019604775394348621e+02, 3.345507249915557395e+02
1.128077674812158875e+03, 3.661815258130770303e+02, 5.112490164397572130e+02, 3.497882600927284784e+02
1.128077674812158875e+03, 3.747612679264801727e+02, 5.190447219008705133e+02, 3.497882600927284784e+02
1.160619413325302730e+03, 3.791635427533258849e+02, 5.283970496650364339e+02, 3.546197148441008835e+02
1.183968625462955970e+03, 3.858309367026985228e+02, 5.390278076064279276e+02, 3.673332797285233369e+02
1.183968625462955970e+03, 3.921504868819039871e+02, 5.444793729657352515e+02, 3.685109882572125457e+02
1.217653547874394917e+03, 4.003399042794485467e+02, 5.594808918338567310e+02, 3.774411912849873829e+02
1.236468060917012963e+03, 4.139225460288113823e+02, 5.594808918338567310e+02, 3.845376482888314058e+02
1.246771796634631301e+03, 4.164642546623672956e+02, 5.747224862979790032e+02, 3.868692297283951689e+02
1.270419083598920224e+03, 4.248461601917856569e+02, 5.838504101760383946e+02, 3.998704575511606549e+02
1.290082828518453880e+03, 4.311790648629058182e+02, 5.879676799309004309e+02, 4.114233499544346273e+02
1.302875687811532089e+03, 4.485638368951244956e+02, 5.879676799309004309e+02, 4.146485012217050894e+02
1.326506548052438575e+03, 4.485638368951244956e+02, 6.211930720653660956e+02, 4.235036343111770520e+02
1.351579195644154879e+03, 4.590859330678182459e+02, 6.211930720653660956e+02, 4.296992367328963383e+02
1.373875458997513306e+03, 4.639695368808933154e+02, 6.369222139445184894e+02, 4.384068658460666938e+02
1.404479563625071250e+03, 4.785812639761477385e+02, 6.433132301315386030e+02, 4.474811433925221422e+02
1.404479563625071250e+03, 4.839707242676784062e+02, 6.612992312472058529e+02, 4.561734765540397234e+02
1.404479563625071250e+03, 4.954525383940926417e+02, 6.714472043663253089e+02, 4.651200539595262171e+02
1.469646641202197543e+03, 5.035257830601434534e+02, 6.785365633179363840e+02, 4.752359479804843545e+02
1.469646641202197543e+03, 5.113860919080096323e+02, 6.837246958768173499e+02, 4.833268049192779472e+02
1.521985476468297975e+03, 5.191502965042610640e+02, 7.100884983261643129e+02, 4.907332819313176060e+02
1.521985476468297975e+03, 5.346768947951924247e+02, 7.126150734797140558e+02, 5.042833881866720844e+02
1.547133135043706716e+03, 5.431032663332078982e+02, 7.285292330332335951e+02, 5.109641753689147095e+02
1.581263849819368488e+03, 5.529289388206833564e+02, 7.429108862990567559e+02, 5.187456262662365134e+02
1.595321420072618139e+03, 5.628337772740634364e+02, 7.429108862990567559e+02, 5.277722438028915803e+02
1.595321420072618139e+03, 5.727077853324099124e+02, 7.684998322210268498e+02, 5.401140078076737154e+02
1.696006033148859842e+03, 5.843691532768907564e+02, 7.740085878472262948e+02, 5.539458146988710041e+02
1.696006033148859842e+03, 5.970708381396946152e+02, 7.845321096216135857e+02, 5.636589918036798963e+02
1.696006033148859842e+03, 5.979997412610665606e+02, 8.131833365321209612e+02, 5.697455090546075098e+02
1.696006033148859842e+03, 6.200771149245457536e+02, 8.131833365321209612e+02, 5.848750661810415750e+02
1.800852990801052783e+03, 6.319460778748092480e+02, 8.270765483815724792e+02, 5.956413736884344416e+02
1.800852990801052783e+03, 6.449560033454677068e+02, 8.388711229019096436e+02, 6.088693932355511151e+02
1.800852990801052783e+03, 6.562412771586517692e+02, 8.541185333202017773e+02, 6.168570703995761733e+02
1.838944015542515899e+03, 6.658218061321172172e+02, 8.683444749221371239e+02, 6.348513755683012505e+02
1.838944015542515899e+03, 6.760213981605970730e+02, 8.817320093906971579e+02, 6.528118806718327960e+02
1.838944015542515899e+03, 6.907627023856277901e+02, 9.002827201533792731e+02, 6.528118806718327960e+02
1.998645184727268315e+03, 7.201328996146742156e+02, 9.151990886478182574e+02, 6.697698569944584506e+02
1.998645184727268315e+03, 7.201328996146742156e+02, 9.288932169426218479e+02, 6.697698569944584506e+02
1.998645184727268315e+03, 7.373759488578842820e+02, 9.489068169682265079e+02, 6.959115626228383462e+02
1.998645184727268315e+03, 7.417893849517224680e+02, 9.600013235867879757e+02, 7.131291106267594841e+02
2.072123223330388555e+03, 7.725656910277295992e+02, 9.795716545787959149e+02, 7.171023675626933027e+02
2.072123223330388555e+03, 7.733681781926729855e+02, 1.004306520378458799e+03, 7.344970496055943840e+02
2.094267956282235900e+03, 8.014103789199692756e+02, 1.004306520378458799e+03, 7.499148502491533463e+02
2.094267956282235900e+03, 8.082973617463356959e+02, 1.036438439783753438e+03, 7.685883872276184547e+02
2.094267956282235900e+03, 8.267972603008571468e+02, 1.050775976740459782e+03, 7.698525085493188271e+02
2.094267956282235900e+03, 8.446674932033196228e+02, 1.050775976740459782e+03, 7.940862504801195882e+02
2.094267956282235900e+03, 8.522721313159274814e+02, 1.101828099134608237e+03, 7.989912151540179366e+02
2.386782219035169874e+03, 8.648199939472190181e+02, 1.101828099134608237e+03, 8.232313618580463981e+02
2.386782219035169874e+03, 8.852884976986715628e+02, 1.117219148800999164e+03, 8.340228075780343033e+02
2.386782219035169874e+03, 9.018943508042776784e+02, 1.123018009799090123e+03, 8.606567194009862760e+02
2.386782219035169874e+03, 9.212512069761015709e+02, 1.123018009799090123e+03, 8.795448277373005794e+02
2.386782219035169874e+03, 9.475660538092995466e+02, 1.195014507993232883e+03, 8.899956141803900209e+02
2.386782219035169874e+03, 9.492511700186172448e+02, 1.195014507993232883e+03, 9.160463560599803259e+02
2.524358133739800451e+03, 9.727505069066019132e+02, 1.212686921521274371e+03, 9.218296595406684446e+02
2.524358133739800451e+03, 9.727505069066019132e+02, 1.231166008835384218e+03, 9.596867760916708221e+02
2.594322331486272105e+03, 1.022486750231787141e+03, 1.241659724153435718e+03, 9.596867760916708221e+02
2.622577654665786213e+03, 1.027477721779582453e+03, 1.290517135646631687e+03, 9.840338709498961407e+02
2.622577654665786213e+03, 1.044553200132809934e+03, 1.290517135646631687e+03, 1.005656257350898727e+03
2.711422406246804712e+03, 1.063509358824918763e+03, 1.323050510881135551e+03, 1.018219475746590547e+03
2.724997292187666972e+03, 1.098279224724844426e+03, 1.326273534362378086e+03, 1.037983456042180478e+03
2.724997292187666972e+03, 1.098279224724844426e+03, 1.326273534362378086e+03, 1.057136947986814903e+03
2.832246389792383070e+03, 1.153209320379779911e+03, 1.424146017054768208e+03, 1.076772902094088067e+03
2.848780164153401984e+03, 1.153209320379779911e+03, 1.424146017054768208e+03, 1.093305440327412953e+03
2.937544517685528263e+03, 1.176385643014271182e+03, 1.424146017054768208e+03, 1.113233459083321804e+03
2.946212579607363296e+03, 1.197423458972235039e+03, 1.479740937568276422e+03, 1.160421299670572580e+03
3.023020375107920700e+03, 1.224852417714390867e+03, 1.479740937568276422e+03, 1.167952118736954390e+03
3.037221559604911818e+03, 1.248753030270868067e+03, 1.501732477973648884e+03, 1.170417503708998765e+03
3.037221559604911818e+03, 1.248753030270868067e+03, 1.501732477973648884e+03, 1.213691987953331136e+03
3.037221559604911818e+03, 1.307568986875513929e+03, 1.574161030196658430e+03, 1.245894664898911060e+03
3.299679566761349633e+03, 1.315689303055555911e+03, 1.574161030196658430e+03, 1.245894664898911060e+03
3.299679566761349633e+03, 1.338340779684695008e+03, 1.574161030196658430e+03, 1.280554465408765736e+03
3.299679566761349633e+03, 1.338340779684695008e+03, 1.574161030196658430e+03, 1.331196520765663308e+03
3.299679566761349633e+03, 1.443083259616877285e+03, 1.738755549941794243e+03, 1.331196520765663308e+03
3.299679566761349633e+03, 1.443083259616877285e+03, 1.738755549941794243e+03, 1.353541753016703751e+03
3.299679566761349633e+03, 1.449128108880856416e+03, 1.738755549941794243e+03, 1.389563452979742806e+03
3.299679566761349633e+03, 1.484325125134360633e+03, 1.738755549941794243e+03, 1.389563452979742806e+03
3.299679566761349633e+03, 1.503681714185638612e+03, 1.811146405889008520e+03, 1.389563452979742806e+03
3.799746506853995470e+03, 1.503681714185638612e+03, 1.811146405889008520e+03, 1.389563452979742806e+03
3.799746506853995470e+03, 1.583511742158127390e+03, 1.852469962157457985e+03, 1.595168566128503244e+03
3.799746506853995470e+03, 1.583511742158127390e+03, 1.852469962157457985e+03, 1.595168566128503244e+03
3.799746506853995470e+03, 1.583511742158127390e+03, 1.955335558086288756e+03, 1.595168566128503244e+03
3.843092011897359043e+03, 1.700302503936958146e+03, 1.955335558086288756e+03, 1.595168566128503244e+03
3.843092011897359043e+03, 1.700302503936958146e+03, 1.955335558086288756e+03, 1.595168566128503244e+03
3.939934009415308083e+03, 1.700302503936958146e+03, 1.994652508935923379e+03, 1.595168566128503244e+03
4.000050070598365437e+03, 1.700302503936958146e+03, 2.049090114243361313e+03, 1.734634991593078666e+03
4.060837518791806360e+03, 1.862631928296118758e+03, 2.082287143589609968e+03, 1.734634991593078666e+03
4.089953552544727700e+03, 1.862631928296118758e+03, 2.114711896596862061e+03, 1.734634991593078666e+03
4.232426893697191190e+03, 1.862631928296118758e+03, 2.114711896596862061e+03, 1.734634991593078666e+03
4.262034429765723871e+03, 1.884573715307857128e+03, 2.172279769521386243e+03, 1.734634991593078666e+03
4.327731325799210936e+03, 1.899042751337500476e+03, 2.211640163858091910e+03, 1.946024145307212166e+03
4.439498435783370041e+03, 1.971885942989822070e+03, 2.211640163858091910e+03, 1.946024145307212166e+03
4.439498435783370041e+03, 2.001406627506738459e+03, 2.301578561782582256e+03, 1.946024145307212166e+03
4.511557063185650804e+03, 2.001406627506738459e+03, 2.301578561782582256e+03, 1.946024145307212166e+03
4.511557063185650804e+03, 2.134703312444967196e+03, 2.375019900920127384e+03, 2.037390441112028157e+03
4.823931102287434442e+03, 2.134703312444967196e+03, 2.401891054049794093e+03, 2.037390441112028157e+03
4.823931102287434442e+03, 2.134703312444967196e+03, 2.401891054049794093e+03, 2.037390441112028157e+03
4.823931102287434442e+03, 2.134703312444967196e+03, 2.401891054049794093e+03, 2.147979010085013215e+03
4.823931102287434442e+03, 2.272976479039594778e+03, 2.605460749034341461e+03, 2.147979010085013215e+03
4.985442533866000304e+03, 2.272976479039594778e+03, 2.605460749034341461e+03, 2.199467976463876312e+03
4.989550010669674521e+03, 2.272976479039594778e+03, 2.605460749034341461e+03, 2.259310131738752716e+03
5.095658273115188422e+03, 2.383994285798254168e+03, 2.649639682851146063e+03, 2.259310131738752716e+03
5.161813849354091872e+03, 2.383994285798254168e+03, 2.712728473705513352e+03, 2.296989088503822131e+03
5.293113976685071975e+03, 2.476938797566871472e+03, 2.735059316385707007e+03, 2.296989088503822131e+03
5.424945930187091108e+03, 2.476938797566871472e+03, 2.735059316385707007e+03, 2.296989088503822131e+03
5.424945930187091108e+03, 2.547993718077179437e+03, 2.902166359750617175e+03, 2.535530605032693529e+03
5.538434289717429237e+03, 2.634996458053437891e+03, 2.902166359750617175e+03, 2.535530605032693529e+03
5.626703947354918455e+03, 2.661717060985560693e+03, 2.974697795521030002e+03, 2.535530605032693529e+03
5.626703947354918455e+03, 2.677935348222144967e+03, 2.974697795521030002e+03, 2.626253626422533671e+03
5.809274024091414503e+03, 2.809303109128706637e+03, 3.018954869638477703e+03, 2.675795315229457174e+03
5.908561922334274641e+03, 2.809303109128706637e+03, 3.018954869638477703e+03, 2.696662144978062315e+03
5.908561922334274641e+03, 2.901553043666804115e+03, 3.174836062856341414e+03, 2.722884398831423823e+03
6.033613055066236484e+03, 2.901553043666804115e+03, 3.174836062856341414e+03, 2.810266384665885653e+03
6.128133307460635478e+03, 2.901553043666804115e+03, 3.174836062856341414e+03, 2.867467921925324845e+03
6.128133307460635478e+03, 3.069367250894804329e+03, 3.375832788917005928e+03, 2.922531850576404850e+03
6.128133307460635478e+03, 3.069367250894804329e+03, 3.375832788917005928e+03, 2.938983986113777519e+03
6.700906089212701772e+03, 3.069367250894804329e+03, 3.405174086302469732e+03, 2.938983986113777519e+03
6.700906089212701772e+03, 3.230754505570294896e+03, 3.405174086302469732e+03, 3.137356187131124443e+03
6.700906089212701772e+03, 3.230754505570294896e+03, 3.566611499690253822e+03, 3.137356187131124443e+03
6.700906089212701772e+03, 3.309905318346585773e+03, 3.587848582269957660e+03, 3.270457004386230892e+03
6.700906089212701772e+03, 3.359798540821520874e+03, 3.587848582269957660e+03, 3.270457004386230892e+03
7.000495799485870521e+03, 3.513253313498738862e+03, 3.788146214590017735e+03, 3.321924534047239376e+03
7.000495799485870521e+03, 3.513253313498738862e+03, 3.788146214590017735e+03, 3.466718655338057943e+03
7.230605041217673715e+03, 3.638032182375859065e+03, 3.788146214590017735e+03, 3.466718655338057943e+03
7.230605041217673715e+03, 3.638032182375859065e+03, 3.913624804061523264e+03, 3.521024618862024454e+03
7.230605041217673715e+03, 3.726234644313360604e+03, 3.915710150372307453e+03, 3.652379737761861634e+03
7.675037553653618488e+03, 3.726234644313360604e+03, 4.124439764847839797e+03, 3.652379737761861634e+03
7.675037553653618488e+03, 4.005531636694187000e+03, 4.124439764847839797e+03, 3.712352722922507382e+03
7.675037553653618488e+03, 4.005531636694187000e+03, 4.124439764847839797e+03, 3.712352722922507382e+03
7.854412400672416879e+03, 4.005531636694187000e+03, 4.307990532042212180e+03, 3.967259250143489226e+03
7.854412400672416879e+03, 4.051756793799016123e+03, 4.307990532042212180e+03, 3.967259250143489226e+03
8.252866735783549302e+03, 4.141057250542538895e+03, 4.329553196863173980e+03, 3.994637340871263405e+03
8.252866735783549302e+03, 4.359392287421441324e+03, 4.488547926723996170e+03, 4.109792687440060945e+03
8.273871987449283552e+03, 4.359392287421441324e+03, 4.488547926723996170e+03, 4.109792687440060945e+03
8.499749879359918850e+03, 4.359392287421441324e+03, 4.488547926723996170e+03, 4.403082173639296343e+03
8.499749879359918850e+03, 4.359392287421441324e+03, 4.813297281159001614e+03, 4.403082173639296343e+03
8.802969656386307179e+03, 4.709294456223970883e+03, 4.813297281159001614e+03, 4.403082173639296343e+03
8.802969656386307179e+03, 4.709294456223970883e+03, 4.813297281159001614e+03, 4.518942729790596786e+03
8.802969656386307179e+03, 4.794543865202614143e+03, 4.953545932254402032e+03, 4.670992136637170915e+03
9.301533854914232506e+03, 4.794543865202614143e+03, 4.956110895313910078e+03, 4.670992136637170915e+03
9.301533854914232506e+03, 4.974106942015200730e+03, 5.113216887336756372e+03, 4.824332009056943207e+03
9.445424947118812270e+03, 5.101558015623299980e+03, 5.113216887336756372e+03, 4.942157024501511842e+03
9.445424947118812270e+03, 5.139803702436361164e+03, 5.394063412687878554e+03, 4.963890620364639290e+03
9.445424947118812270e+03, 5.318337942663499234e+03, 5.394063412687878554e+03, 5.023643050393775411e+03
1.009711716910194446e+04, 5.318337942663499234e+03, 5.457119161239954337e+03, 5.186669254408732741e+03
1.009711716910194446e+04, 5.318337942663499234e+03, 5.535331340231347895e+03, 5.349718986737726482e+03
1.009711716910194446e+04, 5.318337942663499234e+03, 5.596246908888760117e+03, 5.349718986737726482e+03
1.036591849455752890e+04, 5.815285760611098340e+03, 5.596246908888760117e+03, 5.596493500271969424e+03
1.036591849455752890e+04, 5.815285760611098340e+03, 6.004567923207295280e+03, 5.596493500271969424e+03
1.091408343936157144e+04, 5.815285760611098340e+03, 6.004567923207295280e+03, 5.679976188670309966e+03
1.091408343936157144e+04, 6.112591644651050046e+03, 6.004567923207295280e+03, 5.830224978630231817e+03
1.108651967495609279e+04, 6.112591644651050046e+03, 6.166462410414850638e+03, 5.954181872098018175e+03
1.118715224495312759e+04, 6.281536314991045401e+03, 6.166462410414850638e+03, 5.996019490799183586e+03
1.118894546297490524e+04, 6.281536314991045401e+03, 6.166462410414850638e+03, 6.284493467486788177e+03
1.160063402708505964e+04, 6.441262900141826321e+03, 6.601638724858431488e+03, 6.284493467486788177e+03
1.160063402708505964e+04, 6.612004904558338239e+03, 6.601638724858431488e+03, 6.335829040990185604e+03
1.187102540992543618e+04, 6.612004904558338239e+03, 6.672944979134618734e+03, 6.535462480940551359e+03
1.219995264845038218e+04, 6.612004904558338239e+03, 6.672944979134618734e+03, 6.619525935364519682e+03
1.219995264845038218e+04, 7.067289624681036912e+03, 6.672944979134618734e+03, 6.695347795051514368e+03
1.253241947668448665e+04, 7.095912600082622703e+03, 6.672944979134618734e+03, 6.695347795051514368e+03
1.253241947668448665e+04, 7.095912600082622703e+03, 7.404097170865486987e+03, 7.138458251050123181e+03
1.253241947668448665e+04, 7.095912600082622703e+03, 7.404097170865486987e+03, 7.148097067186280583e+03
1.337496877138997479e+04, 7.740292913781430798e+03, 7.404097170865486987e+03, 7.404698196539319724e+03
1.337496877138997479e+04, 7.740292913781430798e+03, 7.449351702191665936e+03, 7.404698196539319724e+03
1.344457884468928751e+04, 7.740292913781430798e+03, 7.626849195337107631e+03, 7.571100950113683211e+03
1.357187946789929993e+04, 7.740292913781430798e+03, 7.682369005874322283e+03, 7.886417167391886323e+03
1.384048944273036068e+04, 8.305039691848087386e+03, 7.682369005874322283e+03, 7.886417167391886323e+03
1.400827848229325355e+04, 8.305039691848087386e+03, 8.062007882633691224e+03, 8.050785726629327655e+03
1.439260916708860896e+04, 8.305039691848087386e+03, 8.120213899012533147e+03, 8.299194887729627226e+03
1.439260916708860896e+04, 8.800503380336893315e+03, 8.362255132983666044e+03, 8.375515526095306996e+03
1.439260916708860896e+04, 8.800503380336893315e+03, 8.367521953593051876e+03, 8.375515526095306996e+03
1.439260916708860896e+04, 8.800503380336893315e+03, 8.367521953593051876e+03, 8.750917527035260719e+03
1.439260916708860896e+04, 9.003670163657223384e+03, 8.367521953593051876e+03, 8.848366871682206693e+03
1.439260916708860896e+04, 9.003670163657223384e+03, 8.367521953593051876e+03, 9.044064093490082087e+03
1.679637171393903918e+04, 9.003670163657223384e+03, 9.521529739071382210e+03, 9.201308726672627017e+03
1.679637171393903918e+04, 1.013501085699530631e+04, 9.521529739071382210e+03, 9.201308726672627017e+03
1.679637171393903918e+04, 1.013501085699530631e+04, 9.521529739071382210e+03, 9.753282597420844468e+03
1.679637171393903918e+04, 1.013501085699530631e+04, 9.521529739071382210e+03, 9.753282597420844468e+03
1.679637171393903918e+04, 1.013501085699530631e+04, 9.643405146197137583e+03, 1.002024159011921984e+04
1.679637171393903918e+04, 1.013501085699530631e+04, 9.643405146197137583e+03, 1.002024159011921984e+04
1.718222084105078102e+04, 1.058950853927854405e+04, 1.018347936919109270e+04, 1.002024159011921984e+04
1.732430370141170715e+04, 1.080836512996772035e+04, 1.018347936919109270e+04, 1.077077034504677067e+04
1.732430370141170715e+04, 1.096016128302391917e+04, 1.018347936919109270e+04, 1.077077034504677067e+04
1.822510885760169913e+04, 1.121830755969265738e+04, 1.067770150868048950e+04, 1.086912507368122715e+04
1.822510885760169913e+04, 1.133997018073242543e+04, 1.067770150868048950e+04, 1.086912507368122715e+04
1.822510885760169913e+04, 1.133997018073242543e+04, 1.067770150868048950e+04, 1.086912507368122715e+04
1.939691839717941548e+04, 1.133997018073242543e+04, 1.067770150868048950e+04, 1.216103942042783274e+04
1.939691839717941548e+04, 1.261418482305189536e+04, 1.144351773494639019e+04, 1.216103942042783274e+04
1.939691839717941548e+04, 1.261418482305189536e+04, 1.144351773494639019e+04, 1.216103942042783274e+04
1.949558449027398819e+04, 1.261418482305189536e+04, 1.144351773494639019e+04, 1.216103942042783274e+04
1.949558449027398819e+04, 1.278060842192568998e+04, 1.144351773494639019e+04, 1.216103942042783274e+04
1.949558449027398819e+04, 1.288995508740845435e+04, 1.239147385661109183e+04, 1.216103942042783274e+04
2.118825011564640954e+04, 1.288995508740845435e+04, 1.239147385661109183e+04, 1.216103942042783274e+04
2.118825011564640954e+04, 1.288995508740845435e+04, 1.239147385661109183e+04, 1.409818925552432302e+04
2.118825011564640954e+04, 1.417418904261800344e+04, 1.239147385661109183e+04, 1.409818925552432302e+04
2.148943648370901428e+04, 1.417418904261800344e+04, 1.239147385661109183e+04, 1.409818925552432302e+04
2.148943648370901428e+04, 1.417418904261800344e+04, 1.341937774009300847e+04, 1.409818925552432302e+04
2.148943648370901428e+04, 1.434889155779360226e+04, 1.341937774009300847e+04, 1.409818925552432302e+04
2.148943648370901428e+04, 1.522321973883934879e+04, 1.341937774009300847e+04, 1.459872890235484192e+04
2.148943648370901428e+04, 1.522321973883934879e+04, 1.341937774009300847e+04, 1.505441830450982889e+04
2.148943648370901428e+04, 1.522321973883934879e+04, 1.388227064946328574e+04, 1.505441830450982889e+04
2.148943648370901428e+04, 1.522321973883934879e+04, 1.388227064946328574e+04, 1.568852523106927401e+04
2.148943648370901428e+04, 1.620302152013572231e+04, 1.388227064946328574e+04, 1.568852523106927401e+04
2.148943648370901428e+04, 1.620302152013572231e+04, 1.388227064946328574e+04, 1.635124655463465388e+04
2.148943648370901428e+04, 1.620302152013572231e+04, 1.388227064946328574e+04, 1.635124655463465388e+04
2.148943648370901428e+04, 1.708504057036693484e+04, 1.587770615539288701e+04, 1.635124655463465388e+04
2.148943648370901428e+04, 1.708504057036693484e+04, 1.587770615539288701e+04, 1.717230194880830823e+04
2.148943648370901428e+04, 1.708504057036693484e+04, 1.587770615539288701e+04, 1.717230194880830823e+04
2.148943648370901428e+04, 1.708504057036693484e+04, 1.587770615539288701e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 1.928054150358866173e+04, 1.587770615539288701e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 1.928054150358866173e+04, 1.649075087138063100e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 1.928054150358866173e+04, 1.649075087138063100e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 1.928054150358866173e+04, 1.649075087138063100e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 1.928054150358866173e+04, 1.649075087138063100e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 2.017448476855370973e+04, 1.649075087138063100e+04, 1.785982358562851005e+04
3.139441685777041857e+04, 2.017448476855370973e+04, 1.649075087138063100e+04, 2.221679559926422007e+04
3.139441685777041857e+04, 2.017448476855370973e+04, 1.934839458262324115e+04, 2.221679559926422007e+04
3.139441685777041857e+04, 2.208888455151787275e+04, 1.934839458262324115e+04, 2.221679559926422007e+04
3.139441685777041857e+04, 2.208888455151787275e+04, 1.934839458262324115e+04, 2.221679559926422007e+04
3.139441685777041857e+04, 2.208888455151787275e+04, 1.934839458262324115e+04, 2.221679559926422007e+04
3.169600411585313122e+04, 2.240928212720633019e+04, 1.934839458262324115e+04, 2.221679559926422007e+04


==> figures/data-for-paper/siso-vs-ala0.dat <==
0.000000000000000000e+00, -4.435138123202450089e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
1.999999999999999909e-06, -4.417835415628850626e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
3.999999999999999819e-06, -3.912366259538690372e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
6.000000000000000152e-06, -3.897662172158195659e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
7.999999999999999638e-06, -3.735854715130990655e+01
1.000000000000000082e-05, -3.733045533542632199e+01
1.000000000000000082e-05, -3.733045533542632199e+01
1.000000000000000082e-05, -3.733045533542632199e+01
1.200000000000000030e-05, -3.681975161922950690e+01
1.200000000000000030e-05, -3.681975161922950690e+01
1.200000000000000030e-05, -3.681975161922950690e+01
1.200000000000000030e-05, -3.681975161922950690e+01
1.200000000000000030e-05, -3.681975161922950690e+01
1.399999999999999979e-05, -3.644117328042604953e+01
1.399999999999999979e-05, -3.644117328042604953e+01
1.399999999999999979e-05, -3.644117328042604953e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.599999999999999928e-05, -3.625009823329168057e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
1.800000000000000046e-05, -3.497250829193770016e+01
2.000000000000000164e-05, -3.470757616658922018e+01
2.000000000000000164e-05, -3.470757616658922018e+01
2.199999999999999943e-05, -3.448354787443066982e+01
2.199999999999999943e-05, -3.448354787443066982e+01
2.199999999999999943e-05, -3.448354787443066982e+01
2.400000000000000061e-05, -3.410984273160752878e+01
2.400000000000000061e-05, -3.410984273160752878e+01
2.599999999999999840e-05, -3.406533086338112781e+01
2.599999999999999840e-05, -3.406533086338112781e+01
2.799999999999999958e-05, -3.375001304245837730e+01
2.799999999999999958e-05, -3.375001304245837730e+01
2.799999999999999958e-05, -3.375001304245837730e+01
2.799999999999999958e-05, -3.375001304245837730e+01
3.000000000000000076e-05, -3.326882936512314615e+01
3.000000000000000076e-05, -3.326882936512314615e+01
3.000000000000000076e-05, -3.326882936512314615e+01
3.000000000000000076e-05, -3.326882936512314615e+01
3.199999999999999855e-05, -3.311317383729593899e+01
3.399999999999999973e-05, -3.289586676568094958e+01
3.399999999999999973e-05, -3.289586676568094958e+01
3.600000000000000091e-05, -3.280342121303097969e+01
3.800000000000000209e-05, -3.263558173677012775e+01
3.800000000000000209e-05, -3.263558173677012775e+01
3.800000000000000209e-05, -3.263558173677012775e+01
4.000000000000000327e-05, -3.228875355101885702e+01
4.000000000000000327e-05, -3.228875355101885702e+01
4.399999999999999886e-05, -3.226570072623403718e+01
4.600000000000000004e-05, -3.200071953711093187e+01
4.600000000000000004e-05, -3.200071953711093187e+01
5.199999999999999680e-05, -3.186144627784072014e+01
5.399999999999999798e-05, -3.185588762908654559e+01
5.599999999999999916e-05, -3.169572228471019315e+01
5.599999999999999916e-05, -3.169572228471019315e+01
5.800000000000000034e-05, -3.138679554780751602e+01
5.800000000000000034e-05, -3.138679554780751602e+01
6.000000000000000152e-05, -3.131742502929795791e+01
6.399999999999999710e-05, -3.120413270160329944e+01
6.600000000000000506e-05, -3.111874831483410020e+01
6.799999999999999946e-05, -3.100276254597725512e+01
6.799999999999999946e-05, -3.100276254597725512e+01
6.799999999999999946e-05, -3.100276254597725512e+01
6.999999999999999387e-05, -3.058437900235932005e+01
6.999999999999999387e-05, -3.058437900235932005e+01
6.999999999999999387e-05, -3.058437900235932005e+01
7.399999999999999623e-05, -3.043952144399140636e+01
8.000000000000000654e-05, -3.031006429246874490e+01
8.399999999999999535e-05, -3.022734273654153370e+01
8.600000000000000331e-05, -3.020537306829945479e+01
8.799999999999999771e-05, -3.004709240974881368e+01
9.000000000000000567e-05, -2.991582972342566293e+01
9.600000000000000243e-05, -2.983551724405363359e+01
1.000000000000000048e-04, -2.975356377244313677e+01
1.039999999999999936e-04, -2.964429604584778133e+01
1.119999999999999983e-04, -2.953218881904325244e+01
1.160000000000000007e-04, -2.949634573520270564e+01
1.200000000000000030e-04, -2.934204875335750984e+01
1.279999999999999942e-04, -2.924708485646223011e+01
1.320000000000000101e-04, -2.911710289254471462e+01
1.340000000000000045e-04, -2.906131435008797226e+01
1.379999999999999933e-04, -2.894673710067246830e+01
1.499999999999999869e-04, -2.883874339298998279e+01
1.540000000000000028e-04, -2.873514545862942171e+01
1.579999999999999916e-04, -2.864960913843678370e+01
1.620000000000000075e-04, -2.856562433390401168e+01
1.659999999999999963e-04, -2.843642641430820817e+01
1.700000000000000122e-04, -2.836029086113232367e+01
1.800000000000000113e-04, -2.828352583074490312e+01
1.859999999999999945e-04, -2.816149164371891089e+01
1.920000000000000049e-04, -2.803497459782760615e+01
1.939999999999999993e-04, -2.793704589473865951e+01
2.079999999999999872e-04, -2.786010700401144291e+01
2.239999999999999966e-04, -2.776139477301222058e+01
2.259999999999999910e-04, -2.760178409206896788e+01
2.280000000000000126e-04, -2.756777211250011206e+01
2.359999999999999902e-04, -2.747037789618687853e+01
2.460000000000000164e-04, -2.736643727189669306e+01
2.500000000000000052e-04, -2.729062420496430263e+01
2.519999999999999996e-04, -2.716623028867929079e+01
2.539999999999999940e-04, -2.700127592290250078e+01
2.559999999999999884e-04, -2.694339072243724331e+01
2.579999999999999828e-04, -2.686858348472007663e+01
2.680000000000000090e-04, -2.679691665452146765e+01
2.759999999999999867e-04, -2.666122284853465629e+01
2.840000000000000185e-04, -2.658194878978224907e+01
2.919999999999999961e-04, -2.647072626008225882e+01
3.020000000000000223e-04, -2.639855562649604437e+01
3.040000000000000167e-04, -2.630536596532824234e+01
3.119999999999999944e-04, -2.618367395964892808e+01
3.220000000000000206e-04, -2.606255706657818649e+01
3.359999999999999814e-04, -2.598514503216907556e+01
3.480000000000000020e-04, -2.587879691734259069e+01
3.640000000000000115e-04, -2.578303885332919521e+01
3.780000000000000265e-04, -2.567860183023266885e+01
3.820000000000000153e-04, -2.558489050329233905e+01
3.879999999999999985e-04, -2.549718606970037271e+01
3.919999999999999873e-04, -2.539214926677810880e+01
4.079999999999999968e-04, -2.528967011188531089e+01
4.180000000000000230e-04, -2.518811890630798800e+01
4.380000000000000213e-04, -2.508186586794749218e+01
4.440000000000000045e-04, -2.499578681905965283e+01
4.659999999999999971e-04, -2.489040513110317576e+01
4.780000000000000178e-04, -2.478277118451508443e+01
4.859999999999999954e-04, -2.468676285208205812e+01
4.960000000000000216e-04, -2.459977825771790805e+01
5.039999999999999992e-04, -2.450282894058510763e+01
5.180000000000000143e-04, -2.440081060778885202e+01
5.320000000000000293e-04, -2.432189820919655432e+01
5.479999999999999845e-04, -2.419617450994394048e+01
5.640000000000000482e-04, -2.410759228752151628e+01
5.820000000000000520e-04, -2.401216875352400137e+01
5.980000000000000072e-04, -2.390250907804031399e+01
6.260000000000000373e-04, -2.380895131833661083e+01
6.480000000000000300e-04, -2.371165886628119068e+01
6.599999999999999964e-04, -2.361669888091201130e+01
6.740000000000000114e-04, -2.351398862716592930e+01
6.999999999999999929e-04, -2.341726301734528803e+01
7.140000000000000079e-04, -2.330695651458774620e+01
7.380000000000000492e-04, -2.323382030066953874e+01
7.560000000000000530e-04, -2.312159785118016586e+01
7.680000000000000195e-04, -2.303882994402702877e+01
7.900000000000000121e-04, -2.292436682026595918e+01
8.199999999999999824e-04, -2.282435859623618057e+01
8.360000000000000460e-04, -2.269750795007975697e+01
8.540000000000000499e-04, -2.263385426023420877e+01
8.819999999999999715e-04, -2.252524602158678846e+01
9.120000000000000502e-04, -2.242424142075144999e+01
9.340000000000000429e-04, -2.231920621535230964e+01
9.680000000000000019e-04, -2.223533404949470693e+01
1.000000000000000021e-03, -2.213336131949625241e+01
1.033999999999999980e-03, -2.202811937873304515e+01
1.056000000000000081e-03, -2.194354938042088321e+01
1.085999999999999943e-03, -2.182811362410460276e+01
1.110000000000000092e-03, -2.174758352697370256e+01
1.129999999999999928e-03, -2.163648301664998286e+01
1.147999999999999932e-03, -2.153887908019511244e+01
1.191999999999999917e-03, -2.143880759030134442e+01
1.234000000000000071e-03, -2.134096555131947426e+01
1.288000000000000082e-03, -2.124420310368659415e+01
1.315999999999999896e-03, -2.114387931772920126e+01
1.353999999999999952e-03, -2.104797844423359976e+01
1.384000000000000031e-03, -2.094809390272374472e+01
1.407999999999999963e-03, -2.084314464866420025e+01
1.448000000000000068e-03, -2.075591484561419620e+01
1.500000000000000031e-03, -2.065212158142061938e+01
1.544000000000000017e-03, -2.055051486040721187e+01
1.583999999999999905e-03, -2.044950260734896474e+01
1.637999999999999916e-03, -2.035331839356744155e+01
1.691999999999999928e-03, -2.025417111073789300e+01
1.734000000000000081e-03, -2.015528552990999600e+01
1.788000000000000093e-03, -2.005691793704781034e+01
1.858000000000000059e-03, -1.995795421617296483e+01
1.920000000000000049e-03, -1.985861454904460643e+01
1.975999999999999892e-03, -1.976019507719282586e+01
2.026000000000000023e-03, -1.966279920742229237e+01
2.096000000000000207e-03, -1.956526242004775895e+01
2.158000000000000196e-03, -1.946629769058217008e+01
2.211999999999999991e-03, -1.936464008269311421e+01
2.282000000000000174e-03, -1.926814867339992432e+01
2.347999999999999827e-03, -1.916800744751703434e+01
2.418000000000000010e-03, -1.906749012367668428e+01
2.495999999999999955e-03, -1.897001535588615440e+01
2.560000000000000209e-03, -1.887203899955751751e+01
2.644000000000000083e-03, -1.877580841683767687e+01
2.712000000000000001e-03, -1.867516547311699071e+01
2.784000000000000016e-03, -1.857377954310457113e+01
2.863999999999999792e-03, -1.847711116003246801e+01
2.938000000000000073e-03, -1.837789481376388068e+01
3.007999999999999823e-03, -1.827829024356686460e+01
3.119999999999999944e-03, -1.818035371177966297e+01
3.177999999999999835e-03, -1.808272010606070168e+01
3.253999999999999948e-03, -1.798395238887206915e+01
3.324000000000000132e-03, -1.788300512694964439e+01
3.406000000000000173e-03, -1.778611473865571568e+01
3.490000000000000047e-03, -1.768703253503510453e+01
3.605999999999999830e-03, -1.758912782138875386e+01
3.700000000000000164e-03, -1.748899891932812523e+01
3.799999999999999992e-03, -1.739083881882823235e+01
3.910000000000000281e-03, -1.729089774302246951e+01
4.006000000000000012e-03, -1.719279900035326492e+01
4.109999999999999938e-03, -1.709480899695365252e+01
4.257999999999999632e-03, -1.699579667175471087e+01
4.398000000000000000e-03, -1.689711593006934720e+01
4.559999999999999817e-03, -1.679604461621508449e+01
4.680000000000000132e-03, -1.669943784342919102e+01
4.801999999999999845e-03, -1.659882636924840682e+01
4.943999999999999610e-03, -1.650074347387323570e+01
5.106000000000000295e-03, -1.640312586120083438e+01
5.270000000000000379e-03, -1.630298143190135818e+01
5.415999999999999807e-03, -1.620559397595614470e+01
5.594000000000000014e-03, -1.610564902530629183e+01
5.747999999999999637e-03, -1.600765493773541337e+01
5.902000000000000128e-03, -1.590773560840773548e+01
6.080000000000000335e-03, -1.581099201058791692e+01
6.256000000000000276e-03, -1.571182710017683348e+01
6.407999999999999634e-03, -1.561212768170767617e+01
6.588000000000000106e-03, -1.551336586469032497e+01
6.787999999999999763e-03, -1.541581218989765567e+01
6.982000000000000359e-03, -1.531685424574930821e+01
7.184000000000000281e-03, -1.521807047504996646e+01
7.375999999999999744e-03, -1.511875990787829238e+01
7.570000000000000340e-03, -1.501911786164748719e+01
7.772000000000000262e-03, -1.492070431722688539e+01
8.002000000000000432e-03, -1.482279644669427299e+01
8.234000000000000000e-03, -1.472395468999845569e+01
8.503999999999999407e-03, -1.462590184888068912e+01
8.753999999999999629e-03, -1.452645806983584187e+01
8.989999999999999727e-03, -1.442855436648331136e+01
9.213999999999999968e-03, -1.432947726757958229e+01
9.485999999999999641e-03, -1.423050985695784298e+01
9.813999999999999807e-03, -1.413229498612129653e+01
1.005200000000000017e-02, -1.403325978221943870e+01
1.033599999999999970e-02, -1.393346820768420535e+01
1.056999999999999953e-02, -1.383541681432345172e+01
1.087399999999999999e-02, -1.373646278126447484e+01
1.116200000000000005e-02, -1.363763041271492504e+01
1.145599999999999917e-02, -1.353906916930176330e+01
1.176800000000000068e-02, -1.343986155818353367e+01
1.210199999999999991e-02, -1.334111008498443773e+01
1.241399999999999969e-02, -1.324233310952781650e+01
1.273799999999999932e-02, -1.314444729530617195e+01
1.308800000000000067e-02, -1.304520338006744318e+01
1.348399999999999946e-02, -1.294624326809845449e+01
1.385600000000000026e-02, -1.284756073238679974e+01
1.422000000000000000e-02, -1.274870771453582563e+01
1.456999999999999962e-02, -1.265025500157512539e+01
1.492399999999999977e-02, -1.255130686428276121e+01
1.537999999999999957e-02, -1.245282163324864122e+01
1.581799999999999873e-02, -1.235320816944844324e+01
1.624000000000000096e-02, -1.225502002208761354e+01
1.659199999999999911e-02, -1.215658459017820725e+01
1.700000000000000122e-02, -1.205706854425748631e+01
1.739399999999999974e-02, -1.195863740535945574e+01
1.788400000000000059e-02, -1.185966172319170653e+01
1.836199999999999985e-02, -1.176121503099479071e+01
1.879799999999999874e-02, -1.166257346130481487e+01
1.926200000000000134e-02, -1.156383804750171862e+01
1.972199999999999995e-02, -1.146466549554842373e+01
2.027199999999999835e-02, -1.136613253176708227e+01
2.075199999999999961e-02, -1.126740654078786008e+01
2.133200000000000027e-02, -1.116876642286256427e+01
2.194199999999999970e-02, -1.106992675909849666e+01
2.254799999999999860e-02, -1.097083845575221872e+01
2.303399999999999892e-02, -1.087245111436363132e+01
2.357400000000000120e-02, -1.077357157139770472e+01
2.421999999999999847e-02, -1.067472917894727580e+01
2.487800000000000081e-02, -1.057607508331471635e+01
2.548399999999999971e-02, -1.047813322258742375e+01
2.614999999999999963e-02, -1.037851481338893045e+01
2.678200000000000025e-02, -1.027978110033073023e+01
2.747600000000000042e-02, -1.018054167768555729e+01
2.817800000000000166e-02, -1.008240449476207701e+01
2.888999999999999901e-02, -9.983590423626688803e+00
2.960199999999999984e-02, -9.884959532635777535e+00
3.030800000000000161e-02, -9.786158273638763561e+00
3.107599999999999946e-02, -9.687342350547661241e+00
3.186400000000000343e-02, -9.588348177826338414e+00
3.260600000000000304e-02, -9.489647203474323334e+00
3.340200000000000113e-02, -9.391004186567307954e+00
3.424800000000000066e-02, -9.292266312215053503e+00
3.509999999999999926e-02, -9.193609964134871859e+00
3.593799999999999772e-02, -9.094505498383846032e+00
3.687800000000000106e-02, -8.996037628072949488e+00
3.782200000000000145e-02, -8.896879101981289395e+00
3.872400000000000148e-02, -8.798454638655325510e+00
3.961599999999999844e-02, -8.699875428064643756e+00
4.057600000000000096e-02, -8.600919886829494487e+00
4.157199999999999784e-02, -8.502351802639935840e+00
4.248799999999999799e-02, -8.403369422837375424e+00
4.349200000000000288e-02, -8.304809583237418025e+00
4.456600000000000145e-02, -8.205897634835707777e+00
4.562800000000000189e-02, -8.107400464749650482e+00
4.664999999999999702e-02, -8.008372797669537135e+00
4.771800000000000347e-02, -7.909628981010397908e+00
4.876199999999999979e-02, -7.810881122892037176e+00
4.994799999999999934e-02, -7.711873972421829926e+00
5.103599999999999803e-02, -7.613329335355476957e+00
5.214400000000000285e-02, -7.514654719850055287e+00
5.332599999999999840e-02, -7.415862961131373332e+00
5.458999999999999964e-02, -7.317079891345461107e+00
5.573399999999999882e-02, -7.218280627507854597e+00
5.705600000000000255e-02, -7.119650884085514164e+00
5.827600000000000141e-02, -7.020739561716422550e+00
5.954000000000000264e-02, -6.921888034159219494e+00
6.076600000000000057e-02, -6.823735031519710503e+00
6.211200000000000054e-02, -6.724550552380734736e+00
6.349599999999999689e-02, -6.625745511942252364e+00
6.485399999999999499e-02, -6.527115648054443220e+00
6.628000000000000558e-02, -6.428219384013172721e+00
6.766999999999999404e-02, -6.329574789029637216e+00
6.899600000000000177e-02, -6.230731733457732346e+00
7.044200000000000461e-02, -6.131985639838942959e+00
7.193199999999999594e-02, -6.033264517462243681e+00
7.345200000000000340e-02, -5.934525311540510550e+00
7.489800000000000624e-02, -5.835807475017081636e+00
7.652000000000000468e-02, -5.737070504781732971e+00
7.800400000000000389e-02, -5.638184581181508115e+00
7.967599999999999683e-02, -5.539443633826532931e+00
8.127399999999999902e-02, -5.440696165354463432e+00
8.284400000000000097e-02, -5.341888941028268611e+00
8.456800000000000428e-02, -5.243198938102161755e+00
8.622799999999999909e-02, -5.144435924842916563e+00
8.788799999999999391e-02, -5.045683423292198100e+00
8.945200000000000373e-02, -4.946862298874088459e+00
9.118999999999999329e-02, -4.848228676984631669e+00
9.292400000000000659e-02, -4.749426615905113280e+00
9.474399999999999489e-02, -4.650550453236210302e+00
9.667599999999999805e-02, -4.551790310369635328e+00
9.858200000000000296e-02, -4.453142040741045804e+00
1.004400000000000015e-01, -4.354352863416005803e+00
1.023919999999999969e-01, -4.255518529922492910e+00
1.043020000000000058e-01, -4.156957159234723420e+00
1.062720000000000053e-01, -4.058087696063322092e+00
1.082000000000000045e-01, -3.959200171769824195e+00
1.102080000000000004e-01, -3.860521387326495635e+00
1.122260000000000063e-01, -3.761767935092790616e+00
1.143300000000000011e-01, -3.663048378781202707e+00
1.163880000000000053e-01, -3.563939137333842488e+00
1.185080000000000022e-01, -3.465683989730394821e+00
1.207099999999999979e-01, -3.366791120515144176e+00
1.228920000000000012e-01, -3.268019766178056784e+00
1.250739999999999907e-01, -3.169278424864210741e+00
1.272760000000000002e-01, -3.070501417742530936e+00
1.295600000000000085e-01, -2.971791854779060049e+00
1.317240000000000077e-01, -2.872950162988318734e+00
1.340300000000000102e-01, -2.774208117860710310e+00
1.363260000000000027e-01, -2.675490378486062415e+00
1.387180000000000080e-01, -2.576768908636053013e+00
1.410800000000000110e-01, -2.477996436452946760e+00
1.433520000000000072e-01, -2.379195054257615460e+00
1.457779999999999909e-01, -2.280409259339518879e+00
1.482559999999999989e-01, -2.181672621084571162e+00
1.508099999999999996e-01, -2.082948607906110361e+00
1.532999999999999918e-01, -1.984169849227997773e+00
1.558279999999999943e-01, -1.885415545244390589e+00
1.584440000000000015e-01, -1.786592339328761714e+00
1.609339999999999937e-01, -1.687896272220827942e+00
1.634799999999999864e-01, -1.589150126021338094e+00
1.660999999999999976e-01, -1.490391959270182864e+00
1.689019999999999966e-01, -1.391608326742052704e+00
1.718179999999999985e-01, -1.292902457764120383e+00
1.744799999999999962e-01, -1.194108238442868286e+00
1.772219999999999906e-01, -1.095314868097032379e+00
1.799920000000000131e-01, -9.965392780128905503e-01
1.827779999999999960e-01, -8.977937656582071213e-01
1.855920000000000070e-01, -7.990582124185265922e-01
1.883060000000000012e-01, -7.003149698321503580e-01
1.911299999999999943e-01, -6.016040609200244971e-01
1.940880000000000105e-01, -5.027706550082645665e-01
1.968439999999999912e-01, -4.040458969847900983e-01
1.997720000000000051e-01, -3.052165436914964225e-01
2.028520000000000045e-01, -2.064733456069913764e-01
2.058879999999999877e-01, -1.078099342657629217e-01
2.088379999999999959e-01, -8.984871343014625561e-03
2.118839999999999890e-01, 8.974972310534962139e-02
2.149679999999999924e-01, 1.885360177906978962e-01
2.180739999999999901e-01, 2.872301927642914587e-01
2.212179999999999980e-01, 3.860424918325351396e-01
2.243199999999999916e-01, 4.848057718054957221e-01
2.274019999999999930e-01, 5.834989167690924905e-01
2.306239999999999957e-01, 6.823534654132838995e-01
2.339799999999999935e-01, 7.810438772289913789e-01
2.370359999999999967e-01, 8.798026340515052723e-01
2.403420000000000001e-01, 9.785236663295153736e-01
2.436699999999999977e-01, 1.077355310390641252e+00
2.468960000000000043e-01, 1.176129302942184207e+00
2.504399999999999959e-01, 1.274826128073761389e+00
2.538759999999999906e-01, 1.373580153339015286e+00
2.572579999999999867e-01, 1.472358588332463247e+00
2.606800000000000228e-01, 1.571109902453776686e+00
2.641839999999999744e-01, 1.669869496272855747e+00
2.676140000000000185e-01, 1.768639150393816362e+00
2.711160000000000236e-01, 1.867377915412267164e+00
2.746979999999999977e-01, 1.966097460425051624e+00
2.783140000000000058e-01, 2.064927770488694581e+00
2.818700000000000094e-01, 2.163639536359776905e+00
2.852500000000000036e-01, 2.262389478798704889e+00
2.887140000000000262e-01, 2.361199087561939081e+00
2.923580000000000068e-01, 2.459968688820184823e+00
2.961099999999999843e-01, 2.558697071047224547e+00
2.996659999999999879e-01, 2.657444643507562265e+00
3.033839999999999870e-01, 2.756209809023759671e+00
3.069660000000000166e-01, 2.854992244107234178e+00
3.106900000000000217e-01, 2.953776261690857385e+00
3.143460000000000143e-01, 3.052469955607727492e+00
3.182380000000000209e-01, 3.151270924015116659e+00
3.219040000000000235e-01, 3.250118553647027397e+00
3.256839999999999735e-01, 3.348782365725131882e+00
3.293800000000000061e-01, 3.447594813966685656e+00
3.331379999999999897e-01, 3.546349385785174224e+00
3.370219999999999883e-01, 3.645015499315372942e+00
3.409880000000000133e-01, 3.743878088210124577e+00
3.447819999999999774e-01, 3.842522499983766160e+00
3.487219999999999764e-01, 3.941310511731553667e+00
3.526259999999999950e-01, 4.040087008436291427e+00
3.565139999999999976e-01, 4.138887588752366398e+00
3.604439999999999866e-01, 4.237592830574060443e+00
3.642299999999999982e-01, 4.336307671293601729e+00
3.682179999999999898e-01, 4.435105558621826205e+00
3.720339999999999758e-01, 4.533898933389074237e+00
3.760539999999999994e-01, 4.632619857382421102e+00
3.799739999999999784e-01, 4.731211679915100277e+00
3.838520000000000265e-01, 4.830090562067063331e+00
3.877039999999999931e-01, 4.928895431710377473e+00
3.916479999999999961e-01, 5.027656699503332050e+00
3.956560000000000077e-01, 5.126528414513541243e+00
3.997299999999999742e-01, 5.225166792701224416e+00
4.036819999999999853e-01, 5.323944135917686893e+00
4.077080000000000148e-01, 5.422724687396616616e+00
4.117999999999999994e-01, 5.521459857321042719e+00
4.157420000000000004e-01, 5.620158944480442287e+00
4.197580000000000200e-01, 5.718982953539857306e+00
4.237759999999999860e-01, 5.817658807534109577e+00
4.279640000000000111e-01, 5.916592382207342737e+00
4.317799999999999971e-01, 6.015210077557036072e+00
4.357500000000000262e-01, 6.113993853053367289e+00
4.398259999999999947e-01, 6.212766433532750376e+00
4.438860000000000028e-01, 6.311537650916124953e+00
4.479679999999999773e-01, 6.410281034728493310e+00
4.518659999999999899e-01, 6.509030456735099612e+00
4.559300000000000019e-01, 6.607805296581613419e+00
4.597220000000000195e-01, 6.706552812535086616e+00
4.637939999999999841e-01, 6.805346554387133651e+00
4.677000000000000046e-01, 6.904027966534473926e+00
4.716859999999999942e-01, 7.002840282767074598e+00
4.757319999999999882e-01, 7.101565995305479717e+00
4.797179999999999778e-01, 7.200352066568718179e+00
4.838160000000000238e-01, 7.299055292616344559e+00
4.878480000000000039e-01, 7.397827288952374403e+00
4.920080000000000009e-01, 7.496713233706797652e+00
4.959759999999999724e-01, 7.595406731235357256e+00
5.001219999999999555e-01, 7.694110209115691212e+00
5.042060000000000430e-01, 7.792863401342376761e+00
5.081419999999999826e-01, 7.891643093836688827e+00
5.122039999999999926e-01, 7.990392325115232453e+00
5.163200000000000012e-01, 8.089171802388740673e+00
5.203299999999999592e-01, 8.187937059466019463e+00
5.243039999999999923e-01, 8.286683292566587866e+00
5.283440000000000358e-01, 8.385433815702629801e+00
5.324160000000000004e-01, 8.484208070630515408e+00
5.364139999999999464e-01, 8.583015893129086749e+00
5.404520000000000435e-01, 8.681703231747109228e+00
5.444480000000000430e-01, 8.780520834834611321e+00
5.483839999999999826e-01, 8.879225533972283202e+00
5.524400000000000421e-01, 8.978013847154119986e+00
5.563360000000000527e-01, 9.076732322482062187e+00
5.602979999999999627e-01, 9.175441899338951046e+00
5.642160000000000508e-01, 9.274248367958756845e+00
5.681479999999999864e-01, 9.372986804076028022e+00
5.720920000000000449e-01, 9.471813739806082211e+00
5.759779999999999900e-01, 9.570505271788787738e+00
5.796900000000000386e-01, 9.669282416191540719e+00
5.836019999999999541e-01, 9.768072038385824385e+00
5.875320000000000542e-01, 9.866768688036460233e+00
5.912840000000000318e-01, 9.965580899091605716e+00
5.951180000000000359e-01, 1.006432339449342628e+01
5.989419999999999744e-01, 1.016312980700339530e+01
6.027339999999999920e-01, 1.026184426180597065e+01
6.066319999999999490e-01, 1.036064277108229348e+01
6.104979999999999851e-01, 1.045935906620065126e+01
6.142499999999999627e-01, 1.055811960011616257e+01
6.180600000000000538e-01, 1.065686332167855355e+01
6.217599999999999794e-01, 1.075562800208163416e+01
6.252900000000000125e-01, 1.085441579107596510e+01
6.290400000000000436e-01, 1.095312104880669146e+01
6.325840000000000352e-01, 1.105184584923790325e+01
6.361179999999999612e-01, 1.115064737266182959e+01
6.397199999999999553e-01, 1.124942497527252883e+01
6.433400000000000230e-01, 1.134816330971660570e+01
6.468599999999999905e-01, 1.144695453048801603e+01
6.504799999999999471e-01, 1.154570730163433367e+01
6.539960000000000218e-01, 1.164445477513933369e+01
6.575680000000000414e-01, 1.174320062747917071e+01
6.611920000000000019e-01, 1.184195796526381272e+01
6.646520000000000206e-01, 1.194069605262209954e+01
6.681599999999999762e-01, 1.203946274917584169e+01
6.715700000000000003e-01, 1.213824170286330606e+01
6.750119999999999454e-01, 1.223707248239863432e+01
6.785200000000000120e-01, 1.233574421397628029e+01
6.819899999999999851e-01, 1.243451682673035741e+01
6.854440000000000532e-01, 1.253327303184251384e+01
6.887720000000000509e-01, 1.263193937133741684e+01
6.918840000000000545e-01, 1.273077928280554261e+01
6.952319999999999611e-01, 1.282954944685137200e+01
6.986400000000000388e-01, 1.292830436469928124e+01
7.017579999999999929e-01, 1.302705889632387048e+01
7.049659999999999815e-01, 1.312575123029489532e+01
7.082000000000000517e-01, 1.322459378017198972e+01
7.113159999999999483e-01, 1.332340371244424837e+01
7.142939999999999845e-01, 1.342211750759670430e+01
7.174599999999999866e-01, 1.352085056959966991e+01
7.206120000000000303e-01, 1.361961532670705033e+01
7.238160000000000149e-01, 1.371845813096921063e+01
7.268639999999999546e-01, 1.381707310692041091e+01
7.299860000000000237e-01, 1.391589888458963920e+01
7.329579999999999984e-01, 1.401458368137237720e+01
7.360459999999999781e-01, 1.411340694737695678e+01
7.391320000000000112e-01, 1.421222518698394488e+01
7.421200000000000019e-01, 1.431096499102884501e+01
7.452839999999999465e-01, 1.440965355332213349e+01
7.482720000000000482e-01, 1.450847348248403001e+01
7.513140000000000374e-01, 1.460716376507602554e+01
7.542560000000000375e-01, 1.470593222661216615e+01
7.570679999999999632e-01, 1.480465296407387399e+01
7.599359999999999449e-01, 1.490337604268548333e+01
7.628660000000000441e-01, 1.500223002003175665e+01
7.657279999999999642e-01, 1.510097885371975224e+01
7.685600000000000209e-01, 1.519975825858241336e+01
7.714020000000000321e-01, 1.529847207077417437e+01
7.740399999999999503e-01, 1.539729381694543520e+01
7.769080000000000430e-01, 1.549605687823322420e+01
7.796659999999999702e-01, 1.559481256523709725e+01
7.822879999999999834e-01, 1.569353758036722368e+01
7.848359999999999781e-01, 1.579230464731512562e+01
7.874280000000000168e-01, 1.589107340991304440e+01
7.899639999999999995e-01, 1.598981038654794951e+01
7.924120000000000053e-01, 1.608856196274382810e+01
7.948520000000000030e-01, 1.618730830925531805e+01
7.973200000000000287e-01, 1.628604601613521297e+01
7.998439999999999994e-01, 1.638488174004679365e+01
8.024200000000000221e-01, 1.648361234522703356e+01
8.047940000000000094e-01, 1.658231664611852807e+01
8.072740000000000471e-01, 1.668109401150386972e+01
8.097199999999999953e-01, 1.677990676771810641e+01
8.121119999999999450e-01, 1.687862957089410187e+01
8.143399999999999528e-01, 1.697742530495051128e+01
8.167339999999999600e-01, 1.707611316943030388e+01
8.190460000000000518e-01, 1.717492606711869030e+01
8.213780000000000525e-01, 1.727368195322186395e+01
8.236040000000000028e-01, 1.737215761095509237e+01
8.259100000000000330e-01, 1.747106433294558059e+01
8.281060000000000088e-01, 1.756995451390718799e+01
8.303479999999999750e-01, 1.766866670216970192e+01
8.325299999999999923e-01, 1.776745103994182529e+01
8.346139999999999670e-01, 1.786620918995255636e+01
8.367240000000000233e-01, 1.796496978254611321e+01
8.388539999999999885e-01, 1.806367202285937879e+01
8.410220000000000473e-01, 1.816242641850558570e+01
8.431739999999999791e-01, 1.826126345349010904e+01
8.452199999999999713e-01, 1.836001976214574327e+01
8.473279999999999701e-01, 1.845877770389181904e+01
8.494040000000000479e-01, 1.855745166331179519e+01
8.513979999999999881e-01, 1.865626318399326777e+01
8.534319999999999684e-01, 1.875501310627167939e+01
8.554899999999999727e-01, 1.885385377909149796e+01
8.573939999999999895e-01, 1.895245646079540691e+01
8.592359999999999998e-01, 1.905102355779298051e+01
8.611680000000000446e-01, 1.915010254113426313e+01
8.630820000000000158e-01, 1.924883676798862453e+01
8.649379999999999846e-01, 1.934764927176673766e+01
8.668059999999999654e-01, 1.944637615496668204e+01
8.686460000000000292e-01, 1.954521592237090744e+01
8.704739999999999700e-01, 1.964380879824010151e+01
8.722860000000000058e-01, 1.974263909007952122e+01
8.740780000000000216e-01, 1.984122352536943268e+01
8.757719999999999949e-01, 1.994008483358030404e+01
8.774480000000000057e-01, 2.003890998020806080e+01
8.792659999999999920e-01, 2.013760700796683878e+01
8.810120000000000173e-01, 2.023642820403572529e+01
8.827139999999999986e-01, 2.033510628550094879e+01
8.843299999999999494e-01, 2.043401836879664302e+01
8.859900000000000553e-01, 2.053263173533335362e+01
8.876519999999999966e-01, 2.063147689969032683e+01
8.891919999999999824e-01, 2.073007355956532294e+01
8.907019999999999937e-01, 2.082898168939885153e+01
8.922919999999999741e-01, 2.092764639095969414e+01
8.938679999999999959e-01, 2.102647913080105724e+01
8.954039999999999777e-01, 2.112518692741552684e+01
8.969840000000000035e-01, 2.122411514916187159e+01
8.984440000000000204e-01, 2.132263147533610237e+01
8.998840000000000172e-01, 2.142149555382865600e+01
9.012620000000000076e-01, 2.152036237101072302e+01
9.027079999999999549e-01, 2.161904161142019376e+01
9.041799999999999837e-01, 2.171773901868362344e+01
9.056039999999999646e-01, 2.181651485722971273e+01
9.070200000000000484e-01, 2.191532946363001244e+01
9.083999999999999853e-01, 2.201410402399852728e+01
9.096680000000000321e-01, 2.211289053497747759e+01
9.109859999999999625e-01, 2.221159551817194000e+01
9.123179999999999623e-01, 2.231033211216292855e+01
9.136100000000000332e-01, 2.240892010126081146e+01
9.148579999999999490e-01, 2.250825743035392179e+01
9.160819999999999519e-01, 2.260675400945234514e+01
9.173740000000000228e-01, 2.270532698556810303e+01
9.186419999999999586e-01, 2.280439845473906857e+01
9.198899999999999855e-01, 2.290293079036513291e+01
9.210139999999999993e-01, 2.300138976691899373e+01
9.221840000000000037e-01, 2.310056640715467680e+01
9.233259999999999801e-01, 2.319944134816849157e+01
9.244719999999999605e-01, 2.329780205815291794e+01
9.256799999999999473e-01, 2.339677550338269896e+01
9.268440000000000012e-01, 2.349534686792583571e+01
9.280119999999999481e-01, 2.359415599903886473e+01
9.291540000000000354e-01, 2.369312177876008718e+01
9.302340000000000053e-01, 2.379168285997477739e+01
9.312479999999999647e-01, 2.389047506775000329e+01
9.322599999999999776e-01, 2.398914578499997674e+01
9.333040000000000225e-01, 2.408783388459178809e+01
9.343059999999999699e-01, 2.418679078321235920e+01
9.352920000000000122e-01, 2.428534630363159508e+01
9.363660000000000316e-01, 2.438413039106338331e+01
9.373460000000000125e-01, 2.448295956516773231e+01
9.383340000000000014e-01, 2.458178494524092628e+01
9.394160000000000288e-01, 2.468039405337559700e+01
9.403620000000000312e-01, 2.477931449523095608e+01
9.412660000000000471e-01, 2.487790479534231736e+01
9.421859999999999680e-01, 2.497686051373221616e+01
9.431540000000000479e-01, 2.507550696050765637e+01
9.440720000000000223e-01, 2.517431981738942426e+01
9.450539999999999496e-01, 2.527304455428144436e+01
9.459779999999999855e-01, 2.537180851921294789e+01
9.468560000000000310e-01, 2.547055189715087664e+01
9.477940000000000254e-01, 2.556930001874446390e+01
9.486780000000000213e-01, 2.566780466919456671e+01
9.495200000000000307e-01, 2.576679912244546244e+01
9.503479999999999706e-01, 2.586594711912804101e+01
9.511819999999999720e-01, 2.596465204162527129e+01
9.520380000000000509e-01, 2.606321269181978550e+01
9.528539999999999788e-01, 2.616204587019953820e+01
9.536759999999999682e-01, 2.626130576137516570e+01
9.544519999999999671e-01, 2.635954222659326263e+01
9.551800000000000290e-01, 2.645835915058199461e+01
9.559760000000000479e-01, 2.655685647067789290e+01
9.567280000000000229e-01, 2.665530032153707651e+01
9.575360000000000538e-01, 2.675443695515133058e+01
9.582319999999999727e-01, 2.685316918279266574e+01
9.589499999999999691e-01, 2.695217437620103240e+01
9.596959999999999935e-01, 2.705086501625869388e+01
9.603660000000000529e-01, 2.714960430207955966e+01
9.610699999999999799e-01, 2.724825220511495871e+01
9.617179999999999618e-01, 2.734659774557272982e+01
9.623359999999999692e-01, 2.744560600042869680e+01
9.630560000000000231e-01, 2.754450425790269463e+01
9.637559999999999460e-01, 2.764329304428412115e+01
9.644620000000000415e-01, 2.774203992510369687e+01
9.650800000000000489e-01, 2.784052913051326428e+01
9.657200000000000228e-01, 2.793944170746774347e+01
9.663359999999999728e-01, 2.803815336074478282e+01
9.668959999999999777e-01, 2.813700878151493256e+01
9.674500000000000322e-01, 2.823583982763736344e+01
9.680440000000000156e-01, 2.833439382952222729e+01
9.686780000000000390e-01, 2.843342194415481572e+01
9.692079999999999584e-01, 2.853214647064559273e+01
9.697179999999999689e-01, 2.863112673319932711e+01
9.702079999999999593e-01, 2.872969452571609139e+01
9.707320000000000393e-01, 2.882847201002581983e+01
9.712220000000000297e-01, 2.892696902785505486e+01
9.717919999999999892e-01, 2.902600540011686192e+01
9.723300000000000276e-01, 2.912466862247566723e+01
9.728139999999999565e-01, 2.922347231046442317e+01
9.732880000000000420e-01, 2.932193674292615526e+01
9.737259999999999804e-01, 2.942102977485922111e+01
9.742180000000000284e-01, 2.951938078463474824e+01
9.747139999999999693e-01, 2.961860960636624185e+01
9.751959999999999518e-01, 2.971715954052741182e+01
9.756740000000000412e-01, 2.981591227106218156e+01
9.761400000000000077e-01, 2.991469052268456252e+01
9.765939999999999621e-01, 3.001360374134319997e+01
9.770539999999999781e-01, 3.011257111252520957e+01
9.774800000000000155e-01, 3.021091567566766756e+01
9.778740000000000210e-01, 3.030960787840781379e+01
9.782999999999999474e-01, 3.040806643011254096e+01
9.786899999999999489e-01, 3.050738379814601942e+01
9.790400000000000214e-01, 3.060611640930065391e+01
9.794599999999999973e-01, 3.070429030280022431e+01
9.798320000000000363e-01, 3.080233271711150422e+01
9.801779999999999937e-01, 3.090228486944059938e+01
9.805880000000000152e-01, 3.100100050126049922e+01
9.809499999999999886e-01, 3.109997042464847894e+01
9.812880000000000491e-01, 3.119864114149472556e+01
9.816359999999999530e-01, 3.129707712643660500e+01
9.819759999999999600e-01, 3.139632482649832923e+01
9.823159999999999670e-01, 3.149518457949355366e+01
9.826660000000000394e-01, 3.159363278758691607e+01
9.829360000000000319e-01, 3.169234683752721438e+01
9.832619999999999694e-01, 3.179115273295992949e+01
9.835559999999999858e-01, 3.189003785021856174e+01
9.838799999999999768e-01, 3.198827640590914712e+01
9.842020000000000213e-01, 3.208764932959353189e+01
9.845260000000000122e-01, 3.218588702546333735e+01
9.848419999999999952e-01, 3.228543878488552110e+01
9.851619999999999822e-01, 3.238363678750967267e+01
9.854479999999999906e-01, 3.248205939096753525e+01
9.857839999999999936e-01, 3.258060097039174252e+01
9.860919999999999686e-01, 3.268012840821049991e+01
9.863499999999999490e-01, 3.277779287787424067e+01
9.866740000000000510e-01, 3.287709965811078661e+01
9.869480000000000475e-01, 3.297584533251082206e+01
9.871940000000000159e-01, 3.307481730617363525e+01
9.874579999999999469e-01, 3.317367540563464701e+01
9.877059999999999729e-01, 3.327258441269953693e+01
9.879679999999999573e-01, 3.337148916939264609e+01
9.882039999999999713e-01, 3.347007310399164481e+01
9.884239999999999693e-01, 3.356990845663280254e+01
9.886779999999999458e-01, 3.366748184271472866e+01
9.889040000000000052e-01, 3.376632406952315790e+01
9.891199999999999992e-01, 3.386491038187345026e+01
9.893760000000000332e-01, 3.396371224576387959e+01
9.895819999999999617e-01, 3.406331340979590294e+01
9.897939999999999516e-01, 3.416165814951364155e+01
9.900400000000000311e-01, 3.426037531971824990e+01
9.902499999999999636e-01, 3.435841356918167122e+01
9.904600000000000071e-01, 3.445710926488269621e+01
9.906540000000000346e-01, 3.455670387929131238e+01
9.908479999999999510e-01, 3.465464044031999435e+01
9.910360000000000280e-01, 3.475386297825387771e+01
9.912199999999999900e-01, 3.485277375863648786e+01
9.914140000000000175e-01, 3.495150781184818101e+01
9.916260000000000074e-01, 3.505079403752250755e+01
9.918019999999999614e-01, 3.514900344335600835e+01
9.919540000000000024e-01, 3.524751568001288149e+01
9.921360000000000179e-01, 3.534728105588965263e+01
9.922840000000000549e-01, 3.544519632792588482e+01
9.924439999999999928e-01, 3.554519527315878236e+01
9.925979999999999803e-01, 3.564333888421433016e+01
9.927519999999999678e-01, 3.574162018203316649e+01
9.929339999999999833e-01, 3.584009339927116145e+01
9.931079999999999908e-01, 3.593894486543089783e+01
9.932640000000000358e-01, 3.603752971619050527e+01
9.934659999999999602e-01, 3.613616629222349985e+01
9.935819999999999652e-01, 3.623489285192066944e+01
9.937380000000000102e-01, 3.633394108095367159e+01
9.939000000000000057e-01, 3.643338078876798392e+01
9.940219999999999612e-01, 3.653144726643542128e+01
9.941619999999999902e-01, 3.663047527376997436e+01
9.942879999999999496e-01, 3.672826039446854196e+01
9.944239999999999746e-01, 3.682811033983442428e+01
9.945720000000000116e-01, 3.692731415216913149e+01
9.947059999999999791e-01, 3.702572983338446733e+01
9.948219999999999841e-01, 3.712427220289841046e+01
9.949500000000000011e-01, 3.722384506615036770e+01
9.950639999999999485e-01, 3.732139611223890086e+01
9.951879999999999615e-01, 3.741931762582710519e+01
9.953100000000000280e-01, 3.751877094638233245e+01
9.954300000000000370e-01, 3.761815214777256244e+01
9.955500000000000460e-01, 3.771544242077828812e+01
9.956399999999999695e-01, 3.781667094596832612e+01
9.957740000000000480e-01, 3.790991836444923990e+01
9.958719999999999795e-01, 3.801395794136899298e+01
9.959919999999999884e-01, 3.811120429260206777e+01
9.960860000000000269e-01, 3.821040282453881076e+01
9.961879999999999624e-01, 3.830821982459939079e+01
9.963020000000000209e-01, 3.840770237425210354e+01
9.964079999999999604e-01, 3.850741569549215626e+01
9.964939999999999909e-01, 3.860450107586006396e+01
9.965859999999999719e-01, 3.870394041248750483e+01
9.966979999999999729e-01, 3.880381420209982224e+01
9.967740000000000489e-01, 3.890245478338141538e+01
9.968580000000000219e-01, 3.900119881668354083e+01
9.969259999999999788e-01, 3.909820158537100099e+01
9.970040000000000013e-01, 3.919855685974118842e+01
9.970879999999999743e-01, 3.929615379875546211e+01
9.971560000000000423e-01, 3.939375994319273389e+01
9.972220000000000528e-01, 3.949515287401970909e+01
9.972839999999999483e-01, 3.958860145806195163e+01
9.973560000000000203e-01, 3.969351978453970275e+01
9.974159999999999693e-01, 3.979013102358345577e+01
9.974779999999999758e-01, 3.988729236114168231e+01
9.975600000000000023e-01, 3.998688019431638452e+01
9.976300000000000168e-01, 4.008921246448541353e+01
9.976960000000000273e-01, 4.018713362120994503e+01
9.977519999999999722e-01, 4.028448732937854970e+01
9.978000000000000203e-01, 4.038262028003957482e+01
9.978599999999999692e-01, 4.048147807465815617e+01
9.979000000000000092e-01, 4.058242861109597754e+01
9.979400000000000492e-01, 4.068152701920823233e+01
9.979919999999999902e-01, 4.077486767827420522e+01
9.980400000000000382e-01, 4.087407749346446195e+01
9.980820000000000247e-01, 4.097625894096138666e+01
9.981400000000000272e-01, 4.107240566949198524e+01
9.981919999999999682e-01, 4.117583477426377669e+01
9.982560000000000322e-01, 4.127307619814554585e+01
9.982999999999999652e-01, 4.137127823286707695e+01
9.983499999999999597e-01, 4.146883473054035107e+01
9.983899999999999997e-01, 4.157758383419356107e+01
9.984340000000000437e-01, 4.166058575185406454e+01
9.984800000000000342e-01, 4.177494923177032149e+01
9.985220000000000207e-01, 4.186585691912544860e+01
9.985699999999999577e-01, 4.196424544850938787e+01
9.986099999999999977e-01, 4.205760720993161073e+01
9.986739999999999506e-01, 4.216474960611384404e+01
9.987139999999999906e-01, 4.225761914470186298e+01
9.987500000000000266e-01, 4.236363605837499335e+01
9.987840000000000051e-01, 4.245753297800331438e+01
9.988179999999999836e-01, 4.256563385609879191e+01
9.988540000000000196e-01, 4.265316671799170223e+01
9.988839999999999941e-01, 4.275506555190312952e+01
9.989200000000000301e-01, 4.285265735460031067e+01
9.989620000000000166e-01, 4.294927117646058434e+01
9.989919999999999911e-01, 4.304662752849715446e+01
9.990280000000000271e-01, 4.314965736990285450e+01
9.990660000000000096e-01, 4.325277406206920716e+01
9.990879999999999761e-01, 4.334644742027794706e+01
9.991060000000000496e-01, 4.347398622131449741e+01
9.991179999999999506e-01, 4.353916648516157295e+01
9.991379999999999706e-01, 4.363020855205172666e+01
9.991700000000000026e-01, 4.373597582059069566e+01
9.991999999999999771e-01, 4.383896073725249920e+01
9.992220000000000546e-01, 4.394532710492345018e+01
9.992360000000000131e-01, 4.403785084890422041e+01
9.992640000000000411e-01, 4.412336976877737982e+01
9.992900000000000116e-01, 4.423864499524276539e+01
9.992980000000000196e-01, 4.432351925462288023e+01
9.993260000000000476e-01, 4.443108229544631627e+01
9.993379999999999486e-01, 4.453183756379438307e+01
9.993560000000000221e-01, 4.461637649330079824e+01
9.993699999999999806e-01, 4.472781221602325274e+01
9.994020000000000126e-01, 4.482563925111745107e+01
9.994180000000000286e-01, 4.492753205543642281e+01
9.994380000000000486e-01, 4.502305772035947484e+01
9.994539999999999536e-01, 4.510451725637796727e+01
9.994659999999999656e-01, 4.521888079619366607e+01
9.994800000000000351e-01, 4.532810494608767016e+01
9.994920000000000471e-01, 4.541620378764071120e+01
9.995100000000000096e-01, 4.552131837540487425e+01
9.995220000000000216e-01, 4.561951027963465322e+01
9.995319999999999760e-01, 4.572079666505739226e+01
9.995460000000000456e-01, 4.581403568834262785e+01
9.995579999999999465e-01, 4.591806053295458412e+01
9.995800000000000241e-01, 4.601263130524274203e+01
9.996019999999999905e-01, 4.610400451420804302e+01
9.996099999999999985e-01, 4.623606853785507553e+01
9.996199999999999530e-01, 4.631036131741552708e+01
9.996399999999999730e-01, 4.641195186396808481e+01
9.996620000000000505e-01, 4.650470864087142786e+01
9.996720000000000050e-01, 4.661013626031285639e+01
9.996899999999999675e-01, 4.670457286417878606e+01
9.996960000000000290e-01, 4.675204122703647869e+01
9.997000000000000330e-01, 4.690376246453011788e+01
9.997080000000000410e-01, 4.699646701376272517e+01
9.997179999999999955e-01, 4.710147903893468424e+01
9.997340000000000115e-01, 4.719167115629448972e+01
9.997460000000000235e-01, 4.728121607906463453e+01
9.997599999999999820e-01, 4.738873973681922536e+01
9.997719999999999940e-01, 4.747829325817819779e+01
9.997840000000000060e-01, 4.759451052209092836e+01
9.997899999999999565e-01, 4.769331830985954213e+01
9.997960000000000180e-01, 4.775791982476809494e+01
9.998019999999999685e-01, 4.790094485501398935e+01
9.998059999999999725e-01, 4.803824126931986171e+01
9.998080000000000300e-01, 4.805997919187593226e+01
9.998139999999999805e-01, 4.820510814349202633e+01
9.998179999999999845e-01, 4.828449952054492655e+01
9.998299999999999965e-01, 4.837599750933921428e+01
9.998399999999999510e-01, 4.845878011045477507e+01
9.998420000000000085e-01, 4.861836522324198029e+01
9.998439999999999550e-01, 4.868918302646470408e+01
9.998519999999999630e-01, 4.874143553761734182e+01
9.998559999999999670e-01, 4.886679913910653994e+01
9.998620000000000285e-01, 4.902763902942106711e+01
9.998639999999999750e-01, 4.909235663431529417e+01
9.998719999999999830e-01, 4.917564518736913470e+01
9.998820000000000485e-01, 4.927179742810431406e+01
9.998920000000000030e-01, 4.934915064030383292e+01
9.998979999999999535e-01, 4.942179617758998944e+01
9.999000000000000110e-01, 4.954888514491933194e+01
9.999040000000000150e-01, 4.966379060436444348e+01
9.999099999999999655e-01, 4.978243554836794260e+01
9.999160000000000270e-01, 4.988736471578611997e+01
9.999179999999999735e-01, 4.996656845180556417e+01
9.999219999999999775e-01, 5.002647695136068506e+01
9.999240000000000350e-01, 5.015918292419237190e+01
9.999240000000000350e-01, 5.015918292419237190e+01
9.999259999999999815e-01, 5.036273898818144801e+01
9.999299999999999855e-01, 5.045181663253637794e+01
9.999339999999999895e-01, 5.055721104921374121e+01
9.999379999999999935e-01, 5.067247212422338265e+01
9.999440000000000550e-01, 5.079986637068301292e+01
9.999479999999999480e-01, 5.088669554092780345e+01
9.999540000000000095e-01, 5.093522631947615764e+01
9.999559999999999560e-01, 5.109436329562068835e+01
9.999559999999999560e-01, 5.109436329562068835e+01
9.999599999999999600e-01, 5.128191566281572022e+01
9.999620000000000175e-01, 5.132050006931979169e+01
9.999660000000000215e-01, 5.145860551093501556e+01
9.999679999999999680e-01, 5.149701298837315022e+01
9.999719999999999720e-01, 5.169050653625688341e+01
9.999740000000000295e-01, 5.170471616553793837e+01
9.999780000000000335e-01, 5.184457892500510923e+01
9.999820000000000375e-01, 5.191472781888450072e+01
9.999820000000000375e-01, 5.191472781888450072e+01
9.999820000000000375e-01, 5.191472781888450072e+01
9.999820000000000375e-01, 5.191472781888450072e+01
9.999839999999999840e-01, 5.253904949765448151e+01
9.999839999999999840e-01, 5.253904949765448151e+01
9.999839999999999840e-01, 5.253904949765448151e+01
9.999839999999999840e-01, 5.253904949765448151e+01
9.999860000000000415e-01, 5.274152218930498748e+01
9.999879999999999880e-01, 5.288946923485536189e+01
9.999879999999999880e-01, 5.288946923485536189e+01
9.999879999999999880e-01, 5.288946923485536189e+01
9.999900000000000455e-01, 5.331667320712413272e+01
9.999900000000000455e-01, 5.331667320712413272e+01
9.999900000000000455e-01, 5.331667320712413272e+01
9.999940000000000495e-01, 5.341875576674057413e+01
9.999940000000000495e-01, 5.341875576674057413e+01
9.999959999999999960e-01, 5.363511439708509698e+01
9.999959999999999960e-01, 5.363511439708509698e+01
9.999959999999999960e-01, 5.363511439708509698e+01
9.999959999999999960e-01, 5.363511439708509698e+01
9.999980000000000535e-01, 5.430794295271296335e+01
9.999980000000000535e-01, 5.430794295271296335e+01
9.999980000000000535e-01, 5.430794295271296335e+01
9.999980000000000535e-01, 5.430794295271296335e+01


==> figures/data-for-paper/siso-vs-ala1.dat <==
0.000000000000000000e+00, -6.540973629952188162e+01
0.000000000000000000e+00, -6.540973629952188162e+01
0.000000000000000000e+00, -6.540973629952188162e+01
0.000000000000000000e+00, -6.540973629952188162e+01
0.000000000000000000e+00, -6.540973629952188162e+01
0.000000000000000000e+00, -6.540973629952188162e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
1.999999999999999909e-06, -6.409607657598994024e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
3.999999999999999819e-06, -5.192152197693343396e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
6.000000000000000152e-06, -4.832925811198322208e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
7.999999999999999638e-06, -4.577877467839062575e+01
1.000000000000000082e-05, -4.555797333599092269e+01
1.000000000000000082e-05, -4.555797333599092269e+01
1.000000000000000082e-05, -4.555797333599092269e+01
1.200000000000000030e-05, -4.494892227888939118e+01
1.200000000000000030e-05, -4.494892227888939118e+01
1.200000000000000030e-05, -4.494892227888939118e+01
1.200000000000000030e-05, -4.494892227888939118e+01
1.399999999999999979e-05, -4.463215340411402110e+01
1.399999999999999979e-05, -4.463215340411402110e+01
1.599999999999999928e-05, -4.453417101618655494e+01
1.800000000000000046e-05, -4.437059449549097678e+01
1.800000000000000046e-05, -4.437059449549097678e+01
2.000000000000000164e-05, -4.395263427217247454e+01
2.000000000000000164e-05, -4.395263427217247454e+01
2.000000000000000164e-05, -4.395263427217247454e+01
2.000000000000000164e-05, -4.395263427217247454e+01
2.199999999999999943e-05, -4.344525999956523066e+01
2.199999999999999943e-05, -4.344525999956523066e+01
2.199999999999999943e-05, -4.344525999956523066e+01
2.199999999999999943e-05, -4.344525999956523066e+01
2.400000000000000061e-05, -4.305652741840924591e+01
2.400000000000000061e-05, -4.305652741840924591e+01
2.400000000000000061e-05, -4.305652741840924591e+01
2.400000000000000061e-05, -4.305652741840924591e+01
2.599999999999999840e-05, -4.258054016146222409e+01
2.599999999999999840e-05, -4.258054016146222409e+01
2.799999999999999958e-05, -4.249171388350031009e+01
2.799999999999999958e-05, -4.249171388350031009e+01
2.799999999999999958e-05, -4.249171388350031009e+01
3.000000000000000076e-05, -4.182343130862011549e+01
3.000000000000000076e-05, -4.182343130862011549e+01
3.000000000000000076e-05, -4.182343130862011549e+01
3.000000000000000076e-05, -4.182343130862011549e+01
3.199999999999999855e-05, -4.157647946720084065e+01
3.399999999999999973e-05, -4.150327792292167572e+01
3.600000000000000091e-05, -4.138180137118051505e+01
3.800000000000000209e-05, -4.126205685273062329e+01
4.000000000000000327e-05, -4.120580337954659456e+01
4.199999999999999768e-05, -4.097924489418734595e+01
4.600000000000000004e-05, -4.087902020565765326e+01
5.000000000000000240e-05, -4.085066428575173347e+01
5.399999999999999798e-05, -4.066920662343334669e+01
5.599999999999999916e-05, -4.048415014795388345e+01
6.000000000000000152e-05, -4.041858830036132844e+01
6.200000000000000270e-05, -4.030121463653295422e+01
6.799999999999999946e-05, -4.017769070781177732e+01
6.799999999999999946e-05, -4.017769070781177732e+01
6.999999999999999387e-05, -3.975770423900181072e+01
6.999999999999999387e-05, -3.975770423900181072e+01
7.200000000000000182e-05, -3.970895935656520948e+01
7.200000000000000182e-05, -3.970895935656520948e+01
7.399999999999999623e-05, -3.940391927124484539e+01
7.600000000000000418e-05, -3.934197589052368471e+01
8.000000000000000654e-05, -3.916550575318672855e+01
8.399999999999999535e-05, -3.905136819581282737e+01
8.799999999999999771e-05, -3.896502855967572998e+01
9.200000000000000007e-05, -3.886102510178073999e+01
9.600000000000000243e-05, -3.873026214853830851e+01
9.799999999999999684e-05, -3.851838669336822107e+01
9.799999999999999684e-05, -3.851838669336822107e+01
1.019999999999999992e-04, -3.836652537093079474e+01
1.039999999999999936e-04, -3.831516528736588612e+01
1.060000000000000016e-04, -3.812406149312693771e+01
1.100000000000000039e-04, -3.801720562256237912e+01
1.119999999999999983e-04, -3.784305871327237014e+01
1.140000000000000063e-04, -3.774734340782800501e+01
1.200000000000000030e-04, -3.760621718800857849e+01
1.219999999999999974e-04, -3.751447298742660763e+01
1.279999999999999942e-04, -3.741968681416548037e+01
1.320000000000000101e-04, -3.727439272206907361e+01
1.340000000000000045e-04, -3.711496372349245831e+01
1.359999999999999989e-04, -3.703466229827784417e+01
1.379999999999999933e-04, -3.684601711693684933e+01
1.459999999999999981e-04, -3.677682999742242487e+01
1.499999999999999869e-04, -3.668296141923347164e+01
1.520000000000000084e-04, -3.654003534509291740e+01
1.540000000000000028e-04, -3.637574642953839543e+01
1.579999999999999916e-04, -3.631044945010155800e+01
1.640000000000000019e-04, -3.619178443853096638e+01
1.679999999999999907e-04, -3.611437888880456626e+01
1.740000000000000010e-04, -3.593637667671919900e+01
1.800000000000000113e-04, -3.577185592564950412e+01
1.840000000000000001e-04, -3.567401292458857398e+01
1.900000000000000105e-04, -3.559211917578834061e+01
2.000000000000000096e-04, -3.543016459233804483e+01
2.020000000000000040e-04, -3.533151068454426280e+01
2.159999999999999919e-04, -3.521067660129940435e+01
2.239999999999999966e-04, -3.507634343504560093e+01
2.280000000000000126e-04, -3.491711416820690772e+01
2.320000000000000014e-04, -3.483226546893442332e+01
2.420000000000000005e-04, -3.471434634096895167e+01
2.500000000000000052e-04, -3.459861067635945631e+01
2.519999999999999996e-04, -3.447330656358906253e+01
2.620000000000000258e-04, -3.436254283756257166e+01
2.739999999999999923e-04, -3.425196935214639637e+01
2.840000000000000185e-04, -3.412304461325523164e+01
2.919999999999999961e-04, -3.400381278887179803e+01
3.040000000000000167e-04, -3.388010360403258403e+01
3.119999999999999944e-04, -3.375815073947420331e+01
3.220000000000000206e-04, -3.363413731640719817e+01
3.280000000000000038e-04, -3.353759178771780824e+01
3.420000000000000188e-04, -3.341268282737941320e+01
3.499999999999999964e-04, -3.327357965556927155e+01
3.640000000000000115e-04, -3.315595902453353716e+01
3.780000000000000265e-04, -3.304150045203874697e+01
3.899999999999999929e-04, -3.291996829990566908e+01
4.079999999999999968e-04, -3.279565004365600345e+01
4.220000000000000118e-04, -3.268450644381956494e+01
4.380000000000000213e-04, -3.252832488696432733e+01
4.479999999999999933e-04, -3.244702395490718771e+01
4.600000000000000139e-04, -3.231232902027366549e+01
4.780000000000000178e-04, -3.217933364213947556e+01
5.019999999999999506e-04, -3.207053450913437587e+01
5.220000000000000031e-04, -3.195678995934594013e+01
5.500000000000000331e-04, -3.182929340469393509e+01
5.619999999999999996e-04, -3.168740797623635075e+01
5.739999999999999660e-04, -3.158507570637386053e+01
5.919999999999999698e-04, -3.147475157609219920e+01
6.139999999999999625e-04, -3.132957043697476962e+01
6.260000000000000373e-04, -3.122811125440452784e+01
6.480000000000000300e-04, -3.109785748289933593e+01
6.620000000000000450e-04, -3.097636107993483279e+01
6.800000000000000488e-04, -3.086285771980312731e+01
7.020000000000000415e-04, -3.073395518681630989e+01
7.280000000000000230e-04, -3.062209759931494801e+01
7.540000000000000044e-04, -3.050014428251898835e+01
7.900000000000000121e-04, -3.038752182235494814e+01
8.140000000000000534e-04, -3.025350300979745910e+01
8.419999999999999750e-04, -3.013487360150160299e+01
8.599999999999999789e-04, -3.002474485896479450e+01
8.919999999999999978e-04, -2.989700522878532851e+01
9.160000000000000390e-04, -2.978173181701712835e+01
9.380000000000000317e-04, -2.965615767162343985e+01
9.719999999999999907e-04, -2.952818442178891800e+01
9.959999999999999236e-04, -2.940785082971063957e+01
1.038000000000000077e-03, -2.929309750349750274e+01
1.067999999999999939e-03, -2.916735067210483834e+01
1.087999999999999991e-03, -2.905208671661753073e+01
1.118000000000000070e-03, -2.893344703816522312e+01
1.164000000000000104e-03, -2.881127135739560785e+01
1.209999999999999921e-03, -2.868972817905505934e+01
1.229999999999999974e-03, -2.856831134255413573e+01
1.252000000000000075e-03, -2.843541417052478693e+01
1.276000000000000007e-03, -2.832090832719593365e+01
1.319999999999999993e-03, -2.820934359562630078e+01
1.363999999999999978e-03, -2.808745935712124009e+01
1.405999999999999915e-03, -2.796499506496756382e+01
1.451999999999999949e-03, -2.784645496074277915e+01
1.492000000000000054e-03, -2.772389099551256919e+01
1.531999999999999942e-03, -2.760396884765242476e+01
1.564000000000000069e-03, -2.747892668004565664e+01
1.603999999999999957e-03, -2.735626717948923314e+01
1.649999999999999991e-03, -2.723823554324352969e+01
1.683999999999999950e-03, -2.711890253474692969e+01
1.714000000000000029e-03, -2.700188738037944347e+01
1.750000000000000036e-03, -2.687806925197732255e+01
1.796000000000000070e-03, -2.675345129449253179e+01
1.863999999999999988e-03, -2.663360369080807644e+01
1.936000000000000004e-03, -2.650894722613166010e+01
1.975999999999999892e-03, -2.639862261194909365e+01
2.011999999999999900e-03, -2.627181515785967392e+01
2.073999999999999889e-03, -2.615369689660800390e+01
2.125999999999999852e-03, -2.603237757382881412e+01
2.174000000000000151e-03, -2.591025017152339771e+01
2.210000000000000159e-03, -2.578850025746501728e+01
2.265999999999999785e-03, -2.567080476047562954e+01
2.315999999999999916e-03, -2.554917126646848402e+01
2.367999999999999879e-03, -2.542425889552045248e+01
2.422000000000000108e-03, -2.530954322748783625e+01
2.485999999999999929e-03, -2.518611670306929895e+01
2.552000000000000015e-03, -2.506833270910847844e+01
2.622000000000000199e-03, -2.494758752866890461e+01
2.687999999999999851e-03, -2.482816380650699628e+01
2.756000000000000203e-03, -2.470184394889977142e+01
2.834000000000000147e-03, -2.457727772018213486e+01
2.916000000000000189e-03, -2.445934677285236702e+01
2.968000000000000152e-03, -2.433781380421283203e+01
3.040000000000000167e-03, -2.421895112903378333e+01
3.128000000000000138e-03, -2.409508710476555038e+01
3.220000000000000206e-03, -2.397844675593653818e+01
3.299999999999999982e-03, -2.385761860664857537e+01
3.377999999999999926e-03, -2.373507441134896823e+01
3.474000000000000091e-03, -2.361761233899371959e+01
3.559999999999999797e-03, -2.349407562544874040e+01
3.657999999999999793e-03, -2.337422625579495516e+01
3.753999999999999958e-03, -2.325294197718520550e+01
3.831999999999999903e-03, -2.312925571451932782e+01
3.965999999999999907e-03, -2.301034982465754908e+01
4.063999999999999904e-03, -2.289110143558434984e+01
4.181999999999999953e-03, -2.277234727236920975e+01
4.308000000000000197e-03, -2.264845570192242974e+01
4.418000000000000052e-03, -2.252431662429983916e+01
4.542000000000000030e-03, -2.240935792043129737e+01
4.656000000000000416e-03, -2.228668225897167332e+01
4.766000000000000271e-03, -2.216640067772774003e+01
4.902000000000000107e-03, -2.204550987269759332e+01
5.011999999999999962e-03, -2.192223928909531239e+01
5.124000000000000082e-03, -2.180433166768869668e+01
5.253999999999999990e-03, -2.168308079927755472e+01
5.406000000000000215e-03, -2.156017568215116853e+01
5.547999999999999980e-03, -2.144183700684259719e+01
5.682000000000000418e-03, -2.132210117911378688e+01
5.833999999999999776e-03, -2.119838530291815459e+01
5.974000000000000143e-03, -2.107859700472624098e+01
6.093999999999999591e-03, -2.095866867265480948e+01
6.248000000000000081e-03, -2.083806881742857442e+01
6.426000000000000288e-03, -2.071599998176657920e+01
6.559999999999999859e-03, -2.059323719240909512e+01
6.746000000000000260e-03, -2.047497439287587895e+01
6.919999999999999936e-03, -2.035396864362205704e+01
7.080000000000000356e-03, -2.023306561539791204e+01
7.237999999999999642e-03, -2.011291956743128395e+01
7.433999999999999636e-03, -1.999239756024315895e+01
7.608000000000000179e-03, -1.987208124629455952e+01
7.758000000000000139e-03, -1.975004972386190616e+01
7.950000000000000469e-03, -1.962913603800042850e+01
8.179999999999999771e-03, -1.950763843737424352e+01
8.397999999999999216e-03, -1.938844042842458748e+01
8.607999999999999333e-03, -1.926701147744455511e+01
8.803999999999999326e-03, -1.914555919484207536e+01
9.046000000000000221e-03, -1.902583660584741310e+01
9.254000000000000073e-03, -1.890567312198636785e+01
9.504000000000000295e-03, -1.878488364626375073e+01
9.742000000000000659e-03, -1.866318858614772580e+01
9.997999999999999943e-03, -1.854252737598084977e+01
1.025200000000000070e-02, -1.842178707099331803e+01
1.054000000000000076e-02, -1.830028161411547316e+01
1.078999999999999924e-02, -1.818006126691705759e+01
1.105399999999999959e-02, -1.805951381810488954e+01
1.130800000000000034e-02, -1.793849283345713275e+01
1.160199999999999947e-02, -1.781822158872623518e+01
1.185600000000000022e-02, -1.769733015728648340e+01
1.213599999999999922e-02, -1.757626558422203544e+01
1.242799999999999981e-02, -1.745533886996075523e+01
1.281000000000000021e-02, -1.733477318840592929e+01
1.315599999999999929e-02, -1.721538752811505901e+01
1.349999999999999985e-02, -1.709283496234049693e+01
1.384999999999999946e-02, -1.697195578059301369e+01
1.421399999999999920e-02, -1.685173863348600420e+01
1.460799999999999946e-02, -1.673068861348558656e+01
1.497199999999999920e-02, -1.661034891673274672e+01
1.535199999999999933e-02, -1.648853815417115598e+01
1.573799999999999852e-02, -1.636838492616385565e+01
1.610800000000000079e-02, -1.624769152674594963e+01
1.650599999999999984e-02, -1.612697533637481939e+01
1.692000000000000101e-02, -1.600778086236864084e+01
1.737999999999999962e-02, -1.588501655063591755e+01
1.783799999999999969e-02, -1.576473708369379878e+01
1.832800000000000054e-02, -1.564373960080630077e+01
1.878600000000000061e-02, -1.552202488093019284e+01
1.929799999999999918e-02, -1.540187588726244527e+01
1.981799999999999881e-02, -1.528090004916569455e+01
2.026599999999999929e-02, -1.516060991278232173e+01
2.077400000000000080e-02, -1.503950119500328597e+01
2.131200000000000108e-02, -1.491885331370109924e+01
2.179599999999999940e-02, -1.479783928882066135e+01
2.232400000000000009e-02, -1.467725819293539402e+01
2.286200000000000038e-02, -1.455644170353422950e+01
2.341999999999999985e-02, -1.443520456622900738e+01
2.403599999999999834e-02, -1.431488275746013983e+01
2.467199999999999949e-02, -1.419419788829166684e+01
2.517000000000000140e-02, -1.407307278350826074e+01
2.571000000000000021e-02, -1.395232149187780202e+01
2.635799999999999949e-02, -1.383132036064688464e+01
2.699400000000000063e-02, -1.371092581470581173e+01
2.770399999999999946e-02, -1.358984704709770064e+01
2.834400000000000114e-02, -1.346921862399464231e+01
2.905800000000000050e-02, -1.334831189634832427e+01
2.970199999999999924e-02, -1.322756614795148167e+01
3.038400000000000128e-02, -1.310726440849868979e+01
3.119999999999999857e-02, -1.298611166267855666e+01
3.191000000000000086e-02, -1.286547148603432156e+01
3.273399999999999921e-02, -1.274468466424889712e+01
3.348600000000000187e-02, -1.262319407493743206e+01
3.425000000000000266e-02, -1.250295356193195317e+01
3.508200000000000207e-02, -1.238215048410334163e+01
3.591400000000000148e-02, -1.226128248978656998e+01
3.672399999999999970e-02, -1.214089048209944011e+01
3.757800000000000029e-02, -1.201965226703850220e+01
3.840799999999999770e-02, -1.189895945707347735e+01
3.931799999999999878e-02, -1.177838341326471649e+01
4.025999999999999718e-02, -1.165735954113761075e+01
4.123600000000000182e-02, -1.153689353761457426e+01
4.224399999999999683e-02, -1.141583578098769358e+01
4.320000000000000229e-02, -1.129528939291133227e+01
4.413999999999999868e-02, -1.117411011504718132e+01
4.518799999999999900e-02, -1.105369078423914786e+01
4.624999999999999944e-02, -1.093262155008634551e+01
4.737800000000000344e-02, -1.081177635134751469e+01
4.848199999999999732e-02, -1.069121897896737217e+01
4.954800000000000176e-02, -1.057047618206732054e+01
5.065200000000000258e-02, -1.044956889593411198e+01
5.178200000000000164e-02, -1.032870677518415903e+01
5.294000000000000095e-02, -1.020779481627764618e+01
5.403999999999999776e-02, -1.008720847944198340e+01
5.523600000000000038e-02, -9.966269946656826306e+00
5.650399999999999867e-02, -9.845830324151377155e+00
5.768199999999999716e-02, -9.724692646740669133e+00
5.895800000000000346e-02, -9.604058248841710110e+00
6.026999999999999719e-02, -9.483240589696496414e+00
6.163600000000000328e-02, -9.362421492887953889e+00
6.300999999999999657e-02, -9.241458577151632880e+00
6.442399999999999516e-02, -9.120849545765896238e+00
6.582599999999999563e-02, -9.000062587387708035e+00
6.731800000000000284e-02, -8.879286006747658888e+00
6.871599999999999930e-02, -8.758538499078820649e+00
7.017600000000000227e-02, -8.637612251516461725e+00
7.165799999999999947e-02, -8.516898887310004440e+00
7.309400000000000619e-02, -8.396200347403144804e+00
7.459799999999999764e-02, -8.275098276756205351e+00
7.619199999999999584e-02, -8.154741465700471537e+00
7.769199999999999717e-02, -8.033596865870368475e+00
7.935000000000000386e-02, -7.912912492704403888e+00
8.097999999999999643e-02, -7.792164982660577444e+00
8.267800000000000149e-02, -7.671285381609418863e+00
8.424199999999999744e-02, -7.550621721077888537e+00
8.594799999999999662e-02, -7.429682295551737425e+00
8.762599999999999556e-02, -7.309008690570601097e+00
8.941200000000000536e-02, -7.188158207429681923e+00
9.114200000000000079e-02, -7.067437898989976652e+00
9.301800000000000346e-02, -6.946400089659533705e+00
9.489200000000000412e-02, -6.825851668264018457e+00
9.685799999999999965e-02, -6.705065900359649333e+00
9.883599999999999330e-02, -6.584010756927323627e+00
1.007099999999999940e-01, -6.463493532579446033e+00
1.026799999999999935e-01, -6.342588275302310841e+00
1.046979999999999994e-01, -6.221783376505332086e+00
1.067580000000000057e-01, -6.101024704734099302e+00
1.087919999999999998e-01, -5.980425105040598766e+00
1.109220000000000067e-01, -5.859624273552972440e+00
1.131319999999999965e-01, -5.738667695376289402e+00
1.152939999999999937e-01, -5.618027536516398079e+00
1.174400000000000027e-01, -5.497074489569833133e+00
1.196920000000000067e-01, -5.376276655735189536e+00
1.218759999999999982e-01, -5.255452098281454099e+00
1.241700000000000026e-01, -5.134752496302988689e+00
1.265139999999999876e-01, -5.013805120564294171e+00
1.287059999999999871e-01, -4.893066491220928960e+00
1.310340000000000116e-01, -4.772381083712438077e+00
1.333000000000000018e-01, -4.651441668014007824e+00
1.357319999999999915e-01, -4.530787282120201098e+00
1.383540000000000048e-01, -4.409891826980230967e+00
1.408560000000000090e-01, -4.289118533457221716e+00
1.433079999999999909e-01, -4.168381109618023217e+00
1.458619999999999917e-01, -4.047540300039472072e+00
1.485259999999999914e-01, -3.926718927758136246e+00
1.510759999999999881e-01, -3.805941002088595759e+00
1.537660000000000138e-01, -3.685148456574838249e+00
1.565479999999999927e-01, -3.564402734490409230e+00
1.593360000000000054e-01, -3.443508526893121591e+00
1.621579999999999966e-01, -3.322838689158673642e+00
1.650760000000000005e-01, -3.201959866365941654e+00
1.679440000000000099e-01, -3.081244885933612565e+00
1.707559999999999911e-01, -2.960518464065716948e+00
1.737339999999999995e-01, -2.839655553726385673e+00
1.766280000000000072e-01, -2.718881197590762078e+00
1.795519999999999894e-01, -2.598037187188200203e+00
1.824159999999999948e-01, -2.477247073144658529e+00
1.854079999999999895e-01, -2.356481144747125889e+00
1.883859999999999979e-01, -2.235675160940511219e+00
1.916279999999999928e-01, -2.114903587789518813e+00
1.947059999999999902e-01, -1.994088225967277639e+00
1.978999999999999926e-01, -1.873290299276521242e+00
2.011100000000000110e-01, -1.752503767744960417e+00
2.043820000000000081e-01, -1.631710135594802491e+00
2.077259999999999940e-01, -1.510923947100577092e+00
2.109659999999999869e-01, -1.390048519503543467e+00
2.142580000000000040e-01, -1.269396773594782424e+00
2.176200000000000079e-01, -1.148545360213481414e+00
2.210179999999999922e-01, -1.027774779861439169e+00
2.245240000000000014e-01, -9.069863720295459064e-01
2.278660000000000130e-01, -7.861817422072586714e-01
2.313840000000000063e-01, -6.653869034242450020e-01
2.348500000000000032e-01, -5.445976248781294604e-01
2.383540000000000103e-01, -4.238001637932770072e-01
2.418839999999999879e-01, -3.029435938063360645e-01
2.455980000000000107e-01, -1.822053127845233989e-01
2.492340000000000111e-01, -6.140014491551596537e-02
2.529660000000000242e-01, 5.935842794821129947e-02
2.567220000000000057e-01, 1.800979816493946950e-01
2.603440000000000198e-01, 3.009149645242458204e-01
2.641140000000000154e-01, 4.217580746683197712e-01
2.678579999999999850e-01, 5.425091222170099758e-01
2.716899999999999871e-01, 6.632961613861512173e-01
2.754420000000000202e-01, 7.841172242754894661e-01
2.792979999999999907e-01, 9.049079703053319879e-01
2.831980000000000053e-01, 1.025711724097323252e+00
2.870059999999999834e-01, 1.146543793566050740e+00
2.909140000000000059e-01, 1.267264097341119555e+00
2.947940000000000005e-01, 1.388067693169414696e+00
2.988359999999999905e-01, 1.508874097308124718e+00
3.029000000000000026e-01, 1.629659991513187078e+00
3.069479999999999986e-01, 1.750495330994562559e+00
3.109100000000000197e-01, 1.871256073268347642e+00
3.150780000000000247e-01, 1.992016166000352362e+00
3.191700000000000093e-01, 2.112819597801669946e+00
3.232059999999999933e-01, 2.233610545700667416e+00
3.274540000000000228e-01, 2.354411728962786832e+00
3.315819999999999879e-01, 2.475171006313030553e+00
3.356439999999999979e-01, 2.595980893186466965e+00
3.399099999999999899e-01, 2.716804962407448176e+00
3.439780000000000060e-01, 2.837559356711135017e+00
3.480460000000000220e-01, 2.958433144009134264e+00
3.525220000000000020e-01, 3.079205359124015828e+00
3.568799999999999750e-01, 3.200018576835948370e+00
3.611800000000000010e-01, 3.320686240023276170e+00
3.655360000000000276e-01, 3.441486909502426528e+00
3.700180000000000136e-01, 3.562318835363044833e+00
3.743319999999999981e-01, 3.683133016463548959e+00
3.785979999999999901e-01, 3.803885299501513551e+00
3.829620000000000246e-01, 3.924653075191947060e+00
3.874440000000000106e-01, 4.045492330998375685e+00
3.919320000000000026e-01, 4.166329288529551533e+00
3.964619999999999811e-01, 4.287074462435440658e+00
4.007720000000000171e-01, 4.407811772781169424e+00
4.052140000000000186e-01, 4.528683994092240539e+00
4.097120000000000206e-01, 4.649461430826512753e+00
4.140559999999999796e-01, 4.770233077071378780e+00
4.185780000000000056e-01, 4.891057573515333878e+00
4.229999999999999871e-01, 5.011842617218494667e+00
4.274800000000000266e-01, 5.132593725544561281e+00
4.319999999999999951e-01, 5.253486013065567839e+00
4.366140000000000021e-01, 5.374147039848287122e+00
4.412440000000000251e-01, 5.494965665513368513e+00
4.458179999999999921e-01, 5.615791379172090814e+00
4.503860000000000086e-01, 5.736754028878660705e+00
4.549480000000000190e-01, 5.857368139448277944e+00
4.594320000000000070e-01, 5.978141085706791813e+00
4.640380000000000060e-01, 6.098954691892730651e+00
4.686859999999999915e-01, 6.219746824224296589e+00
4.730639999999999845e-01, 6.340539153404164630e+00
4.775440000000000240e-01, 6.461322344512216986e+00
4.821719999999999895e-01, 6.582121636481003790e+00
4.867619999999999725e-01, 6.702902285931406468e+00
4.912340000000000040e-01, 6.823701125774373821e+00
4.958500000000000130e-01, 6.944503102924430848e+00
5.005260000000000264e-01, 7.065351161605912367e+00
5.050679999999999614e-01, 7.186095646487152599e+00
5.094800000000000439e-01, 7.306928138655894855e+00
5.142039999999999944e-01, 7.427620419728264700e+00
5.188099999999999934e-01, 7.548463316086595043e+00
5.233219999999999539e-01, 7.669276409733410738e+00
5.278439999999999799e-01, 7.789987751779305469e+00
5.322639999999999594e-01, 7.910831863355632265e+00
5.369080000000000519e-01, 8.031616183742041670e+00
5.414280000000000204e-01, 8.152411134907376677e+00
5.459220000000000184e-01, 8.273333177654221160e+00
5.504520000000000524e-01, 8.393984582201976963e+00
5.549899999999999833e-01, 8.514793697803607841e+00
5.593639999999999723e-01, 8.635539814932398528e+00
5.639739999999999753e-01, 8.756332005508058458e+00
5.683219999999999938e-01, 8.877150022801078677e+00
5.728159999999999918e-01, 8.997966032897384281e+00
5.772439999999999793e-01, 9.118743618549283170e+00
5.816839999999999788e-01, 9.239509507757386331e+00
5.860279999999999934e-01, 9.360313404231124679e+00
5.905939999999999523e-01, 9.481140101085030025e+00
5.949280000000000124e-01, 9.601897705505555436e+00
5.994899999999999674e-01, 9.722670988082358079e+00
6.038160000000000194e-01, 9.843441413724326239e+00
6.081699999999999884e-01, 9.964264617796869672e+00
6.125899999999999679e-01, 1.008516086744294782e+01
6.169059999999999544e-01, 1.020590953395418055e+01
6.211619999999999919e-01, 1.032660525124554596e+01
6.253959999999999519e-01, 1.044748179091932272e+01
6.295760000000000245e-01, 1.056826153467252283e+01
6.340120000000000200e-01, 1.068901384559363166e+01
6.381599999999999495e-01, 1.080979688048950393e+01
6.425480000000000080e-01, 1.093062611967560827e+01
6.467580000000000551e-01, 1.105141190911564664e+01
6.509479999999999711e-01, 1.117219521471712262e+01
6.550160000000000426e-01, 1.129297809715502865e+01
6.591000000000000192e-01, 1.141373768452836046e+01
6.632740000000000302e-01, 1.153458056634521434e+01
6.673839999999999772e-01, 1.165531879358822565e+01
6.714139999999999553e-01, 1.177615433460803018e+01
6.752620000000000289e-01, 1.189698303307454097e+01
6.792559999999999709e-01, 1.201770114287200997e+01
6.832200000000000495e-01, 1.213848674288374063e+01
6.872000000000000330e-01, 1.225934957328466801e+01
6.911819999999999631e-01, 1.238016430283413172e+01
6.949920000000000542e-01, 1.250097406112301179e+01
6.987360000000000237e-01, 1.262182264533810994e+01
7.026839999999999753e-01, 1.274257829946910192e+01
7.065099999999999714e-01, 1.286329460669701596e+01
7.102140000000000120e-01, 1.298408949687860847e+01
7.138719999999999510e-01, 1.310489843670294619e+01
7.175420000000000131e-01, 1.322565768597973879e+01
7.213979999999999837e-01, 1.334643530822563662e+01
7.250180000000000513e-01, 1.346720023877881545e+01
7.287179999999999769e-01, 1.358797686020544404e+01
7.322640000000000260e-01, 1.370882911138709481e+01
7.359280000000000266e-01, 1.382961569875437036e+01
7.395620000000000527e-01, 1.395042610142044026e+01
7.429499999999999993e-01, 1.407120701660857165e+01
7.463279999999999914e-01, 1.419201294050925810e+01
7.497960000000000180e-01, 1.431281302625175300e+01
7.532759999999999456e-01, 1.443360602862690811e+01
7.567279999999999562e-01, 1.455432699113795358e+01
7.601539999999999964e-01, 1.467508003761252766e+01
7.634199999999999875e-01, 1.479597536982998918e+01
7.666560000000000041e-01, 1.491674561638290797e+01
7.699000000000000288e-01, 1.503754691094851026e+01
7.730439999999999534e-01, 1.515833737602297404e+01
7.762440000000000451e-01, 1.527897751081809830e+01
7.793679999999999497e-01, 1.539993102346919152e+01
7.825180000000000469e-01, 1.552062595739925044e+01
7.856560000000000210e-01, 1.564137309796310760e+01
7.888300000000000312e-01, 1.576226310943294351e+01
7.919380000000000308e-01, 1.588304577356659664e+01
7.950800000000000090e-01, 1.600380791529585878e+01
7.980059999999999931e-01, 1.612465542294347998e+01
8.010800000000000143e-01, 1.624545058848561041e+01
8.038899999999999935e-01, 1.636633437877522468e+01
8.066879999999999606e-01, 1.648699600766040874e+01
8.096959999999999713e-01, 1.660767257286767418e+01
8.126440000000000330e-01, 1.672862772980204937e+01
8.155959999999999877e-01, 1.684940481861931261e+01
8.183899999999999508e-01, 1.697015840785393337e+01
8.211260000000000225e-01, 1.709090936680630790e+01
8.239520000000000177e-01, 1.721184270344288336e+01
8.266459999999999919e-01, 1.733251172428036924e+01
8.291800000000000281e-01, 1.745346577260450971e+01
8.318299999999999583e-01, 1.757417258544453986e+01
8.344120000000000426e-01, 1.769499050106829685e+01
8.370579999999999687e-01, 1.781571544311953659e+01
8.395559999999999690e-01, 1.793660683929049782e+01
8.422300000000000342e-01, 1.805727252337390709e+01
8.446700000000000319e-01, 1.817806410901978253e+01
8.470919999999999561e-01, 1.829895535404811469e+01
8.495899999999999563e-01, 1.841973990823249352e+01
8.520820000000000061e-01, 1.854044838270169748e+01
8.544720000000000093e-01, 1.866131295314520600e+01
8.568780000000000285e-01, 1.878199567237910017e+01
8.592220000000000413e-01, 1.890298610117513078e+01
8.614880000000000315e-01, 1.902355401787462341e+01
8.637899999999999467e-01, 1.914442394642539469e+01
8.661079999999999890e-01, 1.926525066016107601e+01
8.682919999999999527e-01, 1.938599750927093979e+01
8.704960000000000475e-01, 1.950690091163584938e+01
8.726199999999999513e-01, 1.962759783956603243e+01
8.748040000000000260e-01, 1.974848075530119118e+01
8.769259999999999833e-01, 1.986910001032620698e+01
8.789839999999999876e-01, 1.999003655797804413e+01
8.810320000000000373e-01, 2.011073180128529714e+01
8.830320000000000391e-01, 2.023150035558434467e+01
8.848799999999999999e-01, 2.035234239245381715e+01
8.867859999999999632e-01, 2.047312455730600789e+01
8.887760000000000105e-01, 2.059388846294451980e+01
8.907979999999999787e-01, 2.071480141436502365e+01
8.926180000000000225e-01, 2.083556084217278226e+01
8.944699999999999873e-01, 2.095630826366065591e+01
8.962780000000000191e-01, 2.107709792692524076e+01
8.981320000000000414e-01, 2.119796896658336394e+01
8.999099999999999877e-01, 2.131876091224473413e+01
9.016600000000000170e-01, 2.143957758778601530e+01
9.034919999999999618e-01, 2.156008096794103324e+01
9.051759999999999806e-01, 2.168111544896433429e+01
9.068019999999999969e-01, 2.180186567311275780e+01
9.085339999999999527e-01, 2.192268271621635378e+01
9.102059999999999595e-01, 2.204360693437507379e+01
9.117939999999999934e-01, 2.216438791302270062e+01
9.132940000000000502e-01, 2.228511595769841236e+01
9.147720000000000296e-01, 2.240603157020618141e+01
9.163339999999999819e-01, 2.252658305741046618e+01
9.179220000000000157e-01, 2.264730181867626868e+01
9.194499999999999895e-01, 2.276790725729421894e+01
9.208560000000000079e-01, 2.288897817577462490e+01
9.223059999999999592e-01, 2.300971303016030944e+01
9.237720000000000375e-01, 2.313047091070683337e+01
9.251359999999999584e-01, 2.325134000742658458e+01
9.265379999999999727e-01, 2.337225048161239727e+01
9.279399999999999871e-01, 2.349294230764602176e+01
9.293299999999999894e-01, 2.361394571652999375e+01
9.306520000000000348e-01, 2.373445956312082927e+01
9.319579999999999531e-01, 2.385546679713668539e+01
9.332660000000000400e-01, 2.397619006615860471e+01
9.345080000000000053e-01, 2.409694226538665518e+01
9.357640000000000402e-01, 2.421765679202781385e+01
9.370519999999999960e-01, 2.433851720809822439e+01
9.383420000000000094e-01, 2.445932554725578356e+01
9.395839999999999748e-01, 2.458013087901686688e+01
9.407520000000000326e-01, 2.470075952810457309e+01
9.419039999999999635e-01, 2.482162817600268667e+01
9.430800000000000294e-01, 2.494239705080566338e+01
9.441060000000000008e-01, 2.506328952839022151e+01
9.451880000000000281e-01, 2.518375495006733900e+01
9.462979999999999725e-01, 2.530489282826381725e+01
9.472960000000000269e-01, 2.542561315460941529e+01
9.483740000000000503e-01, 2.554676710028228115e+01
9.494500000000000162e-01, 2.566702296982396803e+01
9.503479999999999706e-01, 2.578808573785732960e+01
9.514200000000000434e-01, 2.590926275463889894e+01
9.524000000000000243e-01, 2.602954306140211926e+01
9.534139999999999837e-01, 2.615032665224900299e+01
9.543260000000000076e-01, 2.627120782232372420e+01
9.552800000000000180e-01, 2.639213384574470922e+01
9.562019999999999964e-01, 2.651271078319011565e+01
9.570699999999999763e-01, 2.663387352473079517e+01
9.580340000000000522e-01, 2.675463574597426586e+01
9.589379999999999571e-01, 2.687511011043385878e+01
9.597360000000000335e-01, 2.699582267346798758e+01
9.606040000000000134e-01, 2.711670729015742864e+01
9.613979999999999748e-01, 2.723741576837502620e+01
9.622140000000000137e-01, 2.735827552800428464e+01
9.629760000000000542e-01, 2.747918940386542630e+01
9.637160000000000171e-01, 2.759981450460638541e+01
9.645000000000000240e-01, 2.772061526589038749e+01
9.652859999999999774e-01, 2.784138727540386071e+01
9.660379999999999523e-01, 2.796223111140241002e+01
9.667820000000000302e-01, 2.808312296543673980e+01
9.674300000000000122e-01, 2.820391731652104994e+01
9.681180000000000341e-01, 2.832442270465282164e+01
9.687839999999999785e-01, 2.844553236623170278e+01
9.694700000000000539e-01, 2.856616744467623192e+01
9.701300000000000479e-01, 2.868726599891766682e+01
9.707820000000000338e-01, 2.880769933371811220e+01
9.714519999999999822e-01, 2.892840080048235052e+01
9.721100000000000296e-01, 2.905002705936295726e+01
9.727759999999999740e-01, 2.917010352275483598e+01
9.734059999999999935e-01, 2.929051156257056121e+01
9.740760000000000529e-01, 2.941129305108997372e+01
9.746280000000000499e-01, 2.953236075876974809e+01
9.751980000000000093e-01, 2.965342694592381889e+01
9.757460000000000022e-01, 2.977332925122671270e+01
9.762720000000000287e-01, 2.989441006634491771e+01
9.767980000000000551e-01, 3.001572757386671242e+01
9.773319999999999785e-01, 3.013621434770186980e+01
9.778499999999999970e-01, 3.025713345332955839e+01
9.783359999999999834e-01, 3.037759124531847021e+01
9.788280000000000314e-01, 3.049973011084129837e+01
9.793119999999999603e-01, 3.061954065565235084e+01
9.797900000000000498e-01, 3.074046731076547800e+01
9.802859999999999907e-01, 3.086115452408499849e+01
9.807259999999999867e-01, 3.098276347386098806e+01
9.811760000000000481e-01, 3.110342273006691727e+01
9.816679999999999851e-01, 3.122375846418949408e+01
9.820980000000000265e-01, 3.134414293635821736e+01
9.824260000000000215e-01, 3.146541474387433013e+01
9.828400000000000469e-01, 3.158499867643270420e+01
9.832159999999999789e-01, 3.170712422344371362e+01
9.835760000000000058e-01, 3.182754114779208976e+01
9.839959999999999818e-01, 3.194858088015770292e+01
9.843359999999999888e-01, 3.206926803142132343e+01
9.846799999999999997e-01, 3.219003156611951511e+01
9.850740000000000052e-01, 3.231061868036694307e+01
9.854199999999999626e-01, 3.243157808378131080e+01
9.857479999999999576e-01, 3.255243906995688974e+01
9.860600000000000476e-01, 3.267321051029618673e+01
9.863880000000000425e-01, 3.279362201235878160e+01
9.867320000000000535e-01, 3.291375414800130272e+01
9.870219999999999549e-01, 3.303676715677938347e+01
9.873239999999999794e-01, 3.315625941659578046e+01
9.876380000000000159e-01, 3.327718969337468735e+01
9.879599999999999493e-01, 3.339796788661938365e+01
9.882180000000000408e-01, 3.351929835077864794e+01
9.885399999999999743e-01, 3.364048203493925371e+01
9.888299999999999867e-01, 3.376004172412214643e+01
9.891320000000000112e-01, 3.388188843687221663e+01
9.894220000000000237e-01, 3.400174481650034153e+01
9.896460000000000257e-01, 3.412035872115723123e+01
9.898879999999999901e-01, 3.424392566490097067e+01
9.901739999999999986e-01, 3.436497458977305541e+01
9.903880000000000461e-01, 3.448498289069479483e+01
9.906540000000000346e-01, 3.460679192431030771e+01
9.909059999999999535e-01, 3.472688792544812486e+01
9.911259999999999515e-01, 3.484740751156950722e+01
9.913399999999999990e-01, 3.496834376697697877e+01
9.915739999999999554e-01, 3.508987747197161156e+01
9.917639999999999789e-01, 3.520978764891374624e+01
9.919519999999999449e-01, 3.533104500043580742e+01
9.922119999999999829e-01, 3.545112192836364784e+01
9.924199999999999688e-01, 3.557226219427542446e+01
9.926319999999999588e-01, 3.569283015273519055e+01
9.927899999999999503e-01, 3.581425448075290063e+01
9.929639999999999578e-01, 3.593304275765230216e+01
9.931780000000000053e-01, 3.605568799161705584e+01
9.933739999999999792e-01, 3.617701868225174167e+01
9.935599999999999987e-01, 3.629599469297762937e+01
9.936939999999999662e-01, 3.641717207390418309e+01
9.938219999999999832e-01, 3.653903170786003329e+01
9.940099999999999492e-01, 3.665907864404874061e+01
9.941759999999999486e-01, 3.678039050114367114e+01
9.943819999999999881e-01, 3.690204676131962458e+01
9.945439999999999836e-01, 3.702336071682913854e+01
9.947019999999999751e-01, 3.714323718001799790e+01
9.948740000000000361e-01, 3.726395774725038734e+01
9.950339999999999741e-01, 3.738322204444457952e+01
9.951780000000000070e-01, 3.750463478826382158e+01
9.952999999999999625e-01, 3.762348921348441166e+01
9.953999999999999515e-01, 3.774377590055645015e+01
9.955540000000000500e-01, 3.786762332682435073e+01
9.956899999999999640e-01, 3.798936358402322355e+01
9.958500000000000130e-01, 3.810844390208111321e+01
9.959679999999999644e-01, 3.822876120434683145e+01
9.960740000000000149e-01, 3.835053502744048615e+01
9.961860000000000159e-01, 3.846913224146008758e+01
9.962980000000000169e-01, 3.859250291114049958e+01
9.964279999999999804e-01, 3.871268604027973481e+01
9.965640000000000054e-01, 3.883631330556094952e+01
9.966639999999999944e-01, 3.895669758504104863e+01
9.967540000000000289e-01, 3.907407283462411840e+01
9.968599999999999683e-01, 3.919611010608653601e+01
9.969780000000000308e-01, 3.931640920384371185e+01
9.970900000000000318e-01, 3.943729653387867984e+01
9.971820000000000128e-01, 3.955888317386928321e+01
9.972720000000000473e-01, 3.968259588144285743e+01
9.973560000000000203e-01, 3.979851958721903316e+01
9.974380000000000468e-01, 3.992340654889088114e+01
9.975220000000000198e-01, 4.004391718626786201e+01
9.975739999999999608e-01, 4.016299878075805907e+01
9.976699999999999458e-01, 4.028340175745920959e+01
9.977420000000000178e-01, 4.040520763712236629e+01
9.978200000000000403e-01, 4.052631319607330340e+01
9.978920000000000012e-01, 4.064290666266071383e+01
9.979620000000000157e-01, 4.076769918934403591e+01
9.980320000000000302e-01, 4.088615731939707132e+01
9.980839999999999712e-01, 4.100991104307757951e+01
9.981299999999999617e-01, 4.112702784119011312e+01
9.981780000000000097e-01, 4.124553396286185603e+01
9.982320000000000082e-01, 4.136977333468206552e+01
9.982940000000000147e-01, 4.148706222039667324e+01
9.983340000000000547e-01, 4.161044911472857422e+01
9.984060000000000157e-01, 4.173232312761844298e+01
9.984680000000000222e-01, 4.185426531446574927e+01
9.985340000000000327e-01, 4.197171479454369347e+01
9.985880000000000312e-01, 4.209554245411847262e+01
9.986479999999999801e-01, 4.221279239763947544e+01
9.986939999999999706e-01, 4.233665681975172390e+01
9.987380000000000146e-01, 4.245825160094121742e+01
9.987979999999999636e-01, 4.257838818914859047e+01
9.988420000000000076e-01, 4.269705689664267112e+01
9.988960000000000061e-01, 4.281409097573033051e+01
9.989400000000000501e-01, 4.293973052859870165e+01
9.989959999999999951e-01, 4.306469732899132197e+01
9.990259999999999696e-01, 4.318275071838063184e+01
9.990679999999999561e-01, 4.330943417166125897e+01
9.991100000000000536e-01, 4.342594049599565409e+01
9.991419999999999746e-01, 4.353909100379521391e+01
9.991579999999999906e-01, 4.366205226201755352e+01
9.991860000000000186e-01, 4.378477975683590984e+01
9.992079999999999851e-01, 4.390642769847507054e+01
9.992299999999999516e-01, 4.402828816213748553e+01
9.992680000000000451e-01, 4.415231551261211962e+01
9.992839999999999501e-01, 4.427182778983480205e+01
9.993239999999999901e-01, 4.439245895381474583e+01
9.993480000000000141e-01, 4.452946871025108777e+01
9.993619999999999726e-01, 4.463679213636757481e+01
9.993880000000000541e-01, 4.474173145960705256e+01
9.994140000000000246e-01, 4.487504748487621953e+01
9.994420000000000526e-01, 4.498759148449222778e+01
9.994579999999999576e-01, 4.510835948946638041e+01
9.994819999999999816e-01, 4.523989278741341025e+01
9.995039999999999480e-01, 4.535655606804547091e+01
9.995300000000000296e-01, 4.546202217864447448e+01
9.995479999999999920e-01, 4.559949492446494901e+01
9.995680000000000121e-01, 4.571224757539422967e+01
9.995880000000000321e-01, 4.584172235872694046e+01
9.996140000000000025e-01, 4.596023654757424026e+01
9.996279999999999610e-01, 4.611244029255835386e+01
9.996439999999999770e-01, 4.620053573677041214e+01
9.996639999999999970e-01, 4.632082612502136953e+01
9.996819999999999595e-01, 4.643595314413869346e+01
9.996880000000000210e-01, 4.659780053957695856e+01
9.997019999999999795e-01, 4.668288375102868315e+01
9.997179999999999955e-01, 4.677907111165823295e+01
9.997279999999999500e-01, 4.693107021612128449e+01
9.997439999999999660e-01, 4.704561395748071817e+01
9.997580000000000355e-01, 4.715925915136566005e+01
9.997740000000000515e-01, 4.730098053927228108e+01
9.997880000000000100e-01, 4.739628196850114250e+01
9.997960000000000180e-01, 4.751841941234167876e+01
9.998059999999999725e-01, 4.765261438870741983e+01
9.998120000000000340e-01, 4.777074698145049325e+01
9.998200000000000420e-01, 4.785404045828695274e+01
9.998240000000000460e-01, 4.799887949962555922e+01
9.998340000000000005e-01, 4.813951405408875672e+01
9.998439999999999550e-01, 4.824488077505865391e+01
9.998500000000000165e-01, 4.836485700097784957e+01
9.998559999999999670e-01, 4.849503722897338065e+01
9.998580000000000245e-01, 4.860509884793745528e+01
9.998639999999999750e-01, 4.869068050606365006e+01
9.998759999999999870e-01, 4.886195036208700060e+01
9.998879999999999990e-01, 4.899293895823198852e+01
9.998899999999999455e-01, 4.902345301928092880e+01
9.998939999999999495e-01, 4.923808014385400611e+01
9.998960000000000070e-01, 4.942758181622303226e+01
9.998960000000000070e-01, 4.942758181622303226e+01
9.999080000000000190e-01, 4.956384318076604956e+01
9.999120000000000230e-01, 4.970392590279842437e+01
9.999139999999999695e-01, 4.971324359260194115e+01
9.999200000000000310e-01, 4.993920386399693712e+01
9.999219999999999775e-01, 4.998917700448826906e+01
9.999259999999999815e-01, 5.017713115424082559e+01
9.999280000000000390e-01, 5.020789061390624397e+01
9.999320000000000430e-01, 5.043799030002234929e+01
9.999360000000000470e-01, 5.060273730279911319e+01
9.999379999999999935e-01, 5.071593966240997986e+01
9.999419999999999975e-01, 5.077602913782676808e+01
9.999440000000000550e-01, 5.098687600642264073e+01
9.999500000000000055e-01, 5.105590471309710665e+01
9.999540000000000095e-01, 5.120969159546368132e+01
9.999559999999999560e-01, 5.129429508242397162e+01
9.999580000000000135e-01, 5.139460745124137020e+01
9.999620000000000175e-01, 5.150444915092047893e+01
9.999639999999999640e-01, 5.169861065667178224e+01
9.999639999999999640e-01, 5.169861065667178224e+01
9.999660000000000215e-01, 5.197355380478902021e+01
9.999679999999999680e-01, 5.198003105218039366e+01
9.999700000000000255e-01, 5.202886382890216765e+01
9.999719999999999720e-01, 5.233396260498572161e+01
9.999740000000000295e-01, 5.235966792060848718e+01
9.999759999999999760e-01, 5.250588920853535058e+01
9.999780000000000335e-01, 5.263499527739183748e+01
9.999799999999999800e-01, 5.279225879311239567e+01
9.999820000000000375e-01, 5.285731709415344426e+01
9.999820000000000375e-01, 5.285731709415344426e+01
9.999839999999999840e-01, 5.308114160596677777e+01
9.999860000000000415e-01, 5.329865952397501161e+01
9.999860000000000415e-01, 5.329865952397501161e+01
9.999860000000000415e-01, 5.329865952397501161e+01
9.999879999999999880e-01, 5.364210665818981738e+01
9.999900000000000455e-01, 5.366586873458733464e+01
9.999900000000000455e-01, 5.366586873458733464e+01
9.999919999999999920e-01, 5.399287367281211658e+01
9.999919999999999920e-01, 5.399287367281211658e+01
9.999940000000000495e-01, 5.425924009556731420e+01
9.999940000000000495e-01, 5.425924009556731420e+01
9.999940000000000495e-01, 5.425924009556731420e+01
9.999940000000000495e-01, 5.425924009556731420e+01
9.999940000000000495e-01, 5.425924009556731420e+01
9.999959999999999960e-01, 5.518872914147002717e+01
9.999959999999999960e-01, 5.518872914147002717e+01
9.999959999999999960e-01, 5.518872914147002717e+01
9.999959999999999960e-01, 5.518872914147002717e+01
9.999980000000000535e-01, 5.526117398298978856e+01


==> figures/data-for-paper/siso-vs-ala2.dat <==
0.000000000000000000e+00, -4.847122474359746036e+01
0.000000000000000000e+00, -4.847122474359746036e+01
0.000000000000000000e+00, -4.847122474359746036e+01
0.000000000000000000e+00, -4.847122474359746036e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
1.999999999999999909e-06, -4.778623869082005626e+01
3.999999999999999819e-06, -4.708825424896065925e+01
3.999999999999999819e-06, -4.708825424896065925e+01
3.999999999999999819e-06, -4.708825424896065925e+01
3.999999999999999819e-06, -4.708825424896065925e+01
3.999999999999999819e-06, -4.708825424896065925e+01
3.999999999999999819e-06, -4.708825424896065925e+01
6.000000000000000152e-06, -4.653411208452013170e+01
6.000000000000000152e-06, -4.653411208452013170e+01
6.000000000000000152e-06, -4.653411208452013170e+01
7.999999999999999638e-06, -4.644746836683174251e+01
7.999999999999999638e-06, -4.644746836683174251e+01
7.999999999999999638e-06, -4.644746836683174251e+01
7.999999999999999638e-06, -4.644746836683174251e+01
1.000000000000000082e-05, -4.572319176462434598e+01
1.000000000000000082e-05, -4.572319176462434598e+01
1.000000000000000082e-05, -4.572319176462434598e+01
1.000000000000000082e-05, -4.572319176462434598e+01
1.000000000000000082e-05, -4.572319176462434598e+01
1.200000000000000030e-05, -4.534788708201919150e+01
1.200000000000000030e-05, -4.534788708201919150e+01
1.399999999999999979e-05, -4.531705180365627683e+01
1.399999999999999979e-05, -4.531705180365627683e+01
1.399999999999999979e-05, -4.531705180365627683e+01
1.599999999999999928e-05, -4.475651686515922734e+01
1.599999999999999928e-05, -4.475651686515922734e+01
1.599999999999999928e-05, -4.475651686515922734e+01
1.599999999999999928e-05, -4.475651686515922734e+01
1.800000000000000046e-05, -4.460627201473030112e+01
1.800000000000000046e-05, -4.460627201473030112e+01
1.800000000000000046e-05, -4.460627201473030112e+01
1.800000000000000046e-05, -4.460627201473030112e+01
2.000000000000000164e-05, -4.399925899247561745e+01
2.000000000000000164e-05, -4.399925899247561745e+01
2.000000000000000164e-05, -4.399925899247561745e+01
2.000000000000000164e-05, -4.399925899247561745e+01
2.199999999999999943e-05, -4.372235313175252003e+01
2.199999999999999943e-05, -4.372235313175252003e+01
2.400000000000000061e-05, -4.348668995052609176e+01
2.400000000000000061e-05, -4.348668995052609176e+01
2.599999999999999840e-05, -4.328449344070818938e+01
2.599999999999999840e-05, -4.328449344070818938e+01
2.799999999999999958e-05, -4.308134299007747359e+01
2.799999999999999958e-05, -4.308134299007747359e+01
3.000000000000000076e-05, -4.302837488718349590e+01
3.000000000000000076e-05, -4.302837488718349590e+01
3.199999999999999855e-05, -4.259493954407662386e+01
3.199999999999999855e-05, -4.259493954407662386e+01
3.199999999999999855e-05, -4.259493954407662386e+01
3.399999999999999973e-05, -4.246245036920371518e+01
3.600000000000000091e-05, -4.238382669232792210e+01
3.800000000000000209e-05, -4.225373128484643814e+01
4.000000000000000327e-05, -4.219120346549478029e+01
4.199999999999999768e-05, -4.207450172839953950e+01
4.399999999999999886e-05, -4.195098857780937607e+01
4.399999999999999886e-05, -4.195098857780937607e+01
4.600000000000000004e-05, -4.172453207914595907e+01
4.600000000000000004e-05, -4.172453207914595907e+01
4.600000000000000004e-05, -4.172453207914595907e+01
4.800000000000000122e-05, -4.136638878273377173e+01
5.000000000000000240e-05, -4.135697237960250305e+01
5.000000000000000240e-05, -4.135697237960250305e+01
5.199999999999999680e-05, -4.097375840295179472e+01
5.199999999999999680e-05, -4.097375840295179472e+01
5.399999999999999798e-05, -4.096621663611774267e+01
5.800000000000000034e-05, -4.082479642042115131e+01
6.200000000000000270e-05, -4.076543230213668778e+01
6.600000000000000506e-05, -4.061762784267176585e+01
6.600000000000000506e-05, -4.061762784267176585e+01
6.799999999999999946e-05, -4.040953756939772035e+01
7.399999999999999623e-05, -4.031989406694468414e+01
7.799999999999999859e-05, -4.018642093047635200e+01
7.799999999999999859e-05, -4.018642093047635200e+01
8.000000000000000654e-05, -3.996237842068725854e+01
8.000000000000000654e-05, -3.996237842068725854e+01
8.600000000000000331e-05, -3.981746324291827221e+01
9.399999999999999448e-05, -3.971585432724643994e+01
9.799999999999999684e-05, -3.963674195053742011e+01
1.019999999999999992e-04, -3.955666925758404773e+01
1.060000000000000016e-04, -3.942299036921581745e+01
1.079999999999999960e-04, -3.928233659795716193e+01
1.100000000000000039e-04, -3.923568924187932794e+01
1.119999999999999983e-04, -3.900100749109337528e+01
1.119999999999999983e-04, -3.900100749109337528e+01
1.179999999999999951e-04, -3.888531055426956584e+01
1.200000000000000030e-04, -3.877983288630148451e+01
1.240000000000000054e-04, -3.870570358192286164e+01
1.259999999999999998e-04, -3.854787774197470185e+01
1.279999999999999942e-04, -3.851011158681629354e+01
1.340000000000000045e-04, -3.840251416113345329e+01
1.399999999999999877e-04, -3.830204483462110687e+01
1.459999999999999981e-04, -3.818123957046141470e+01
1.520000000000000084e-04, -3.809837817738184640e+01
1.540000000000000028e-04, -3.802305871044242025e+01
1.559999999999999972e-04, -3.790278144149144879e+01
1.579999999999999916e-04, -3.782729450169441776e+01
1.600000000000000131e-04, -3.766904727683452592e+01
1.600000000000000131e-04, -3.766904727683452592e+01
1.620000000000000075e-04, -3.745849129297386071e+01
1.640000000000000019e-04, -3.739751367512043601e+01
1.659999999999999963e-04, -3.724458921206575468e+01
1.720000000000000066e-04, -3.718993902964361808e+01
1.800000000000000113e-04, -3.708463266806558067e+01
1.840000000000000001e-04, -3.697304904502715317e+01
1.879999999999999890e-04, -3.686720519091711878e+01
2.000000000000000096e-04, -3.676628978580539098e+01
2.079999999999999872e-04, -3.666317553943252960e+01
2.139999999999999975e-04, -3.658184305874628706e+01
2.220000000000000022e-04, -3.644857483313849400e+01
2.300000000000000070e-04, -3.636773149897899771e+01
2.400000000000000061e-04, -3.628042903185091461e+01
2.420000000000000005e-04, -3.605338023057762342e+01
2.420000000000000005e-04, -3.605338023057762342e+01
2.480000000000000108e-04, -3.597650015311992888e+01
2.500000000000000052e-04, -3.583365152722678459e+01
2.539999999999999940e-04, -3.574365062159151307e+01
2.660000000000000146e-04, -3.564715463106273319e+01
2.700000000000000035e-04, -3.552996824034986645e+01
2.739999999999999923e-04, -3.543053790895997679e+01
2.779999999999999811e-04, -3.534425191520264065e+01
2.820000000000000241e-04, -3.517911500462412988e+01
2.860000000000000129e-04, -3.513500955725383079e+01
2.999999999999999737e-04, -3.504043783111070809e+01
3.040000000000000167e-04, -3.488843653949272294e+01
3.060000000000000111e-04, -3.486410447980195926e+01
3.159999999999999832e-04, -3.475976123904624160e+01
3.200000000000000262e-04, -3.459508028353486964e+01
3.260000000000000094e-04, -3.452895245834981353e+01
3.420000000000000188e-04, -3.443886759562608546e+01
3.480000000000000020e-04, -3.432334840289208699e+01
3.660000000000000059e-04, -3.423054927617170051e+01
3.780000000000000265e-04, -3.413207320774012032e+01
3.899999999999999929e-04, -3.403199902335381211e+01
4.000000000000000192e-04, -3.393265316993611691e+01
4.099999999999999912e-04, -3.383144810909514888e+01
4.180000000000000230e-04, -3.371171511849561853e+01
4.260000000000000006e-04, -3.361837150437810351e+01
4.339999999999999782e-04, -3.353730637728833841e+01
4.459999999999999989e-04, -3.340637857186180071e+01
4.519999999999999821e-04, -3.331101075039413928e+01
4.640000000000000027e-04, -3.321797805480365184e+01
4.820000000000000066e-04, -3.311195095941687327e+01
4.939999999999999730e-04, -3.301006319732338312e+01
5.039999999999999992e-04, -3.290904871682059252e+01
5.180000000000000143e-04, -3.281249504151315932e+01
5.240000000000000517e-04, -3.269161779801942203e+01
5.460000000000000443e-04, -3.259699114131096565e+01
5.659999999999999884e-04, -3.249489627039866235e+01
5.820000000000000520e-04, -3.238719933455649880e+01
6.019999999999999961e-04, -3.229349400327186004e+01
6.220000000000000485e-04, -3.219714935907498443e+01
6.520000000000000188e-04, -3.210345021347566785e+01
6.679999999999999740e-04, -3.198592650822749306e+01
7.020000000000000415e-04, -3.188357806041787512e+01
7.240000000000000342e-04, -3.178284981766717010e+01
7.420000000000000380e-04, -3.168365241677180677e+01
7.560000000000000530e-04, -3.157065558154894802e+01
7.739999999999999485e-04, -3.148293392475315144e+01
7.919999999999999523e-04, -3.137637171544122339e+01
8.059999999999999673e-04, -3.128926854563360394e+01
8.319999999999999488e-04, -3.116495630563795061e+01
8.419999999999999750e-04, -3.106935368115751572e+01
8.639999999999999677e-04, -3.096936912009891074e+01
8.859999999999999603e-04, -3.087587500461982515e+01
9.120000000000000502e-04, -3.076881142423079396e+01
9.380000000000000317e-04, -3.067465493967108969e+01
9.579999999999999757e-04, -3.057910133869471636e+01
9.779999999999999197e-04, -3.046797639594936413e+01
9.920000000000000432e-04, -3.034906054095301542e+01
1.010000000000000047e-03, -3.025176027665310485e+01
1.036000000000000029e-03, -3.016609418605233373e+01
1.059999999999999961e-03, -3.004489570839735535e+01
1.083999999999999894e-03, -2.996225278781645684e+01
1.118000000000000070e-03, -2.984945320885927700e+01
1.142000000000000003e-03, -2.974953823389904883e+01
1.173999999999999913e-03, -2.964558275368514018e+01
1.201999999999999943e-03, -2.954359916361872251e+01
1.242000000000000048e-03, -2.944461000346419866e+01
1.281999999999999936e-03, -2.934328596237512699e+01
1.315999999999999896e-03, -2.923911129058381420e+01
1.345999999999999974e-03, -2.913238138990226744e+01
1.381999999999999982e-03, -2.904662943070393055e+01
1.417999999999999990e-03, -2.893658537153333299e+01
1.456000000000000046e-03, -2.883024350766443433e+01
1.485999999999999908e-03, -2.873241295414048579e+01
1.521999999999999915e-03, -2.863308979707110424e+01
1.559999999999999972e-03, -2.852365826290698791e+01
1.610000000000000103e-03, -2.842176618807847532e+01
1.636000000000000084e-03, -2.833003771856301256e+01
1.670000000000000043e-03, -2.822965995712853271e+01
1.714000000000000029e-03, -2.812160930682552262e+01
1.760000000000000063e-03, -2.802154857547271760e+01
1.814000000000000074e-03, -2.791233675056198393e+01
1.848000000000000033e-03, -2.782926131118713897e+01
1.897999999999999948e-03, -2.771813677374986895e+01
1.958000000000000105e-03, -2.761361015484649073e+01
2.017999999999999829e-03, -2.751145493514037810e+01
2.067999999999999960e-03, -2.741119341791943143e+01
2.138000000000000143e-03, -2.730655752459460928e+01
2.191999999999999938e-03, -2.720607523456162724e+01
2.256000000000000193e-03, -2.710567680263556767e+01
2.308000000000000156e-03, -2.699954220951825334e+01
2.341999999999999898e-03, -2.689487983458414533e+01
2.442000000000000160e-03, -2.680174953060564746e+01
2.510000000000000078e-03, -2.669871857622917233e+01
2.576000000000000165e-03, -2.659597976831177490e+01
2.622000000000000199e-03, -2.649368213162064833e+01
2.690000000000000117e-03, -2.639460724551405590e+01
2.775999999999999822e-03, -2.628951678083281962e+01
2.830000000000000050e-03, -2.619001961417740532e+01
2.903999999999999897e-03, -2.608733678223385866e+01
2.954000000000000029e-03, -2.598224525235232818e+01
3.005999999999999991e-03, -2.588559087533884195e+01
3.069999999999999812e-03, -2.578239583570272586e+01
3.141999999999999828e-03, -2.567778041805009082e+01
3.200000000000000153e-03, -2.557708267003074099e+01
3.298000000000000150e-03, -2.547672882382791926e+01
3.373999999999999829e-03, -2.538021093350083390e+01
3.464000000000000065e-03, -2.527501747121831954e+01
3.542000000000000010e-03, -2.516832848532689937e+01
3.603999999999999999e-03, -2.507093989023633540e+01
3.684000000000000209e-03, -2.496887288797931959e+01
3.759999999999999887e-03, -2.486626010107621099e+01
3.866000000000000079e-03, -2.476273517910230026e+01
3.954000000000000049e-03, -2.466328847328014362e+01
4.037999999999999923e-03, -2.455993359301857382e+01
4.133999999999999654e-03, -2.445719710860274532e+01
4.237999999999999580e-03, -2.435847645096671243e+01
4.314000000000000126e-03, -2.425315754215571573e+01
4.415999999999999787e-03, -2.415279099566318166e+01
4.507999999999999854e-03, -2.405393704937161914e+01
4.590000000000000330e-03, -2.395234301540888922e+01
4.720000000000000237e-03, -2.384754859999872423e+01
4.818000000000000234e-03, -2.374799041277154288e+01
4.942000000000000212e-03, -2.364745511102730902e+01
5.035999999999999678e-03, -2.354488902321074306e+01
5.120000000000000419e-03, -2.344060937336422512e+01
5.244000000000000397e-03, -2.334097688453267239e+01
5.389999999999999826e-03, -2.323913030829809401e+01
5.524000000000000264e-03, -2.313696623938304242e+01
5.645999999999999977e-03, -2.303538007810441357e+01
5.764000000000000026e-03, -2.293506507621989599e+01
5.897999999999999597e-03, -2.283351504585440139e+01
6.052000000000000088e-03, -2.272877986163494057e+01
6.159999999999999677e-03, -2.262857441136695869e+01
6.303999999999999708e-03, -2.252589318025184895e+01
6.466000000000000393e-03, -2.242422043407813703e+01
6.605999999999999893e-03, -2.232358852159986640e+01
6.781999999999999834e-03, -2.222122773375787830e+01
6.942000000000000254e-03, -2.211915544316863702e+01
7.100000000000000408e-03, -2.201787694538669626e+01
7.282000000000000278e-03, -2.191549919272637226e+01
7.455999999999999954e-03, -2.181236713073481326e+01
7.663999999999999806e-03, -2.171244804414294549e+01
7.865999999999999728e-03, -2.161225779195681795e+01
8.068000000000000518e-03, -2.150964342599565526e+01
8.266000000000000777e-03, -2.140720276571957825e+01
8.460000000000000506e-03, -2.130592338329239510e+01
8.637999999999999845e-03, -2.120270690447129169e+01
8.857999999999999555e-03, -2.110303842466869284e+01
9.027999999999999567e-03, -2.100073801000582918e+01
9.223999999999999561e-03, -2.089856253942427244e+01
9.402000000000000635e-03, -2.079724558292054937e+01
9.586000000000000770e-03, -2.069450407313190965e+01
9.825999999999999665e-03, -2.059282513537840487e+01
1.004799999999999964e-02, -2.049141561908637499e+01
1.021999999999999992e-02, -2.039050745962848765e+01
1.044800000000000069e-02, -2.028766828491981400e+01
1.069400000000000038e-02, -2.018609922793334377e+01
1.093000000000000048e-02, -2.008456204453919369e+01
1.115400000000000072e-02, -1.998291874421727954e+01
1.136400000000000084e-02, -1.988123611858781814e+01
1.162599999999999918e-02, -1.977950006202173938e+01
1.188600000000000073e-02, -1.967734868826499195e+01
1.216199999999999920e-02, -1.957551586884002504e+01
1.243400000000000061e-02, -1.947405617683891066e+01
1.273799999999999932e-02, -1.937240154461101227e+01
1.303200000000000018e-02, -1.927017400209277298e+01
1.337799999999999927e-02, -1.916939258160648762e+01
1.366599999999999933e-02, -1.906694128637858299e+01
1.400200000000000056e-02, -1.896529118320172103e+01
1.432199999999999966e-02, -1.886440358422987273e+01
1.458800000000000027e-02, -1.876197371503785405e+01
1.494200000000000042e-02, -1.866020930912508646e+01
1.525600000000000046e-02, -1.855924503362755118e+01
1.558799999999999943e-02, -1.845696480183805477e+01
1.593200000000000172e-02, -1.835510130024503894e+01
1.627199999999999827e-02, -1.825310946010774771e+01
1.660199999999999870e-02, -1.815022004344491080e+01
1.696800000000000044e-02, -1.804976191046523937e+01
1.735000000000000084e-02, -1.794824502134180477e+01
1.770599999999999952e-02, -1.784609900775059899e+01
1.805999999999999966e-02, -1.774442980179512119e+01
1.840200000000000169e-02, -1.764284437956160900e+01
1.876600000000000143e-02, -1.754102767421687048e+01
1.919200000000000073e-02, -1.743950480576980766e+01
1.958800000000000124e-02, -1.733732024178564401e+01
2.004999999999999838e-02, -1.723569849934810705e+01
2.053599999999999870e-02, -1.713390006459932025e+01
2.098200000000000065e-02, -1.703317273210637595e+01
2.144599999999999979e-02, -1.693092828271191408e+01
2.188400000000000067e-02, -1.682856516167844774e+01
2.231800000000000103e-02, -1.672703843660957190e+01
2.274400000000000033e-02, -1.662541490146042378e+01
2.324400000000000077e-02, -1.652342397857644229e+01
2.371799999999999950e-02, -1.642178666981391189e+01
2.424000000000000113e-02, -1.631900344276590786e+01
2.470999999999999933e-02, -1.621804904132448044e+01
2.521800000000000083e-02, -1.611675336306065631e+01
2.575200000000000058e-02, -1.601426147297369695e+01
2.624800000000000050e-02, -1.591293876816195763e+01
2.673999999999999988e-02, -1.581143581453120284e+01
2.724599999999999939e-02, -1.570965153116635271e+01
2.781000000000000139e-02, -1.560773300209605452e+01
2.839399999999999910e-02, -1.550623212178398802e+01
2.895599999999999910e-02, -1.540432650729376718e+01
2.960600000000000037e-02, -1.530263228408721865e+01
3.027799999999999936e-02, -1.520074106488263688e+01
3.081199999999999911e-02, -1.509926980267310981e+01
3.145200000000000079e-02, -1.499730369947214115e+01
3.209800000000000153e-02, -1.489566392996852606e+01
3.278400000000000064e-02, -1.479393322156650648e+01
3.344599999999999657e-02, -1.469174469019098694e+01
3.411800000000000249e-02, -1.459047764104018974e+01
3.477800000000000336e-02, -1.448867832195036698e+01
3.546599999999999753e-02, -1.438728641018228060e+01
3.619599999999999901e-02, -1.428515665158760939e+01
3.689200000000000118e-02, -1.418338188855212678e+01
3.759599999999999748e-02, -1.408163998169356113e+01
3.834400000000000308e-02, -1.397945772713054602e+01
3.903000000000000219e-02, -1.387809524352739565e+01
3.980600000000000110e-02, -1.377624912570826154e+01
4.055999999999999883e-02, -1.367469573489819012e+01
4.132799999999999668e-02, -1.357293491968495047e+01
4.218000000000000221e-02, -1.347122154327681898e+01
4.299200000000000244e-02, -1.336926648868151979e+01
4.381600000000000078e-02, -1.326770883616899965e+01
4.464599999999999819e-02, -1.316602902678257081e+01
4.551399999999999890e-02, -1.306422046324436970e+01
4.648399999999999754e-02, -1.296248505350360603e+01
4.737399999999999944e-02, -1.286072612270938542e+01
4.826799999999999841e-02, -1.275909091107257609e+01
4.918800000000000255e-02, -1.265719135169343446e+01
5.011399999999999882e-02, -1.255558617025989321e+01
5.108399999999999747e-02, -1.245376178517575916e+01
5.200599999999999667e-02, -1.235199052472180270e+01
5.302599999999999675e-02, -1.225005578445469823e+01
5.396600000000000008e-02, -1.214852208498758479e+01
5.501600000000000240e-02, -1.204673801106092235e+01
5.610199999999999909e-02, -1.194505561193385468e+01
5.715800000000000047e-02, -1.184325216809676462e+01
5.821599999999999692e-02, -1.174164343034049374e+01
5.933000000000000079e-02, -1.163995173132552630e+01
6.049199999999999716e-02, -1.153802293343812302e+01
6.154799999999999854e-02, -1.143631162412148861e+01
6.266199999999999548e-02, -1.133423904928254089e+01
6.379799999999999360e-02, -1.123266134779094827e+01
6.494199999999999973e-02, -1.113110029419760671e+01
6.607799999999999785e-02, -1.102927890705192127e+01
6.717399999999999760e-02, -1.092757912384723795e+01
6.841800000000000659e-02, -1.082580941351629988e+01
6.960399999999999920e-02, -1.072417064248420004e+01
7.091000000000000081e-02, -1.062232063033895280e+01
7.212200000000000555e-02, -1.052075260407427670e+01
7.332400000000000029e-02, -1.041867409610481943e+01
7.467400000000000426e-02, -1.031699029482551211e+01
7.595399999999999374e-02, -1.021541157003147759e+01
7.722400000000000098e-02, -1.011363496492119829e+01
7.848600000000000021e-02, -1.001185497411455749e+01
7.976199999999999957e-02, -9.909857199303926834e+00
8.108999999999999542e-02, -9.808417606616478324e+00
8.243799999999999739e-02, -9.706727302345983688e+00
8.376999999999999724e-02, -9.604970974657815574e+00
8.520600000000000396e-02, -9.503033368358256183e+00
8.669200000000000517e-02, -9.401434892499292317e+00
8.817800000000000638e-02, -9.299646691926444220e+00
8.966200000000000558e-02, -9.198183807020017255e+00
9.114999999999999492e-02, -9.096203056717444113e+00
9.262399999999999800e-02, -8.994476069342514535e+00
9.417799999999999783e-02, -8.892753711063647870e+00
9.569800000000000528e-02, -8.790883778046808317e+00
9.722799999999999498e-02, -8.689261514293995958e+00
9.873999999999999444e-02, -8.587530305419221577e+00
1.002600000000000019e-01, -8.485679611928201638e+00
1.017819999999999975e-01, -8.383975268491916211e+00
1.033980000000000038e-01, -8.282274195368701797e+00
1.050360000000000044e-01, -8.180445274474157813e+00
1.066740000000000049e-01, -8.078749276112169753e+00
1.084299999999999986e-01, -7.977141699764350946e+00
1.101260000000000017e-01, -7.875273645277288459e+00
1.118340000000000029e-01, -7.773417738314035930e+00
1.136280000000000068e-01, -7.671772300474475337e+00
1.154960000000000014e-01, -7.569977580280800034e+00
1.172580000000000011e-01, -7.468295146760503656e+00
1.190200000000000008e-01, -7.366541698214541967e+00
1.208499999999999991e-01, -7.264725326095470948e+00
1.226219999999999949e-01, -7.163093029866146821e+00
1.244320000000000009e-01, -7.061161403408183546e+00
1.263400000000000079e-01, -6.959734107107747647e+00
1.281619999999999981e-01, -6.858075091769384457e+00
1.300939999999999874e-01, -6.756130947757261751e+00
1.319120000000000015e-01, -6.654442197865153119e+00
1.338580000000000048e-01, -6.552564874182725596e+00
1.358840000000000048e-01, -6.450808129631467658e+00
1.379519999999999913e-01, -6.349070974132827949e+00
1.399880000000000013e-01, -6.247286304311222338e+00
1.419819999999999971e-01, -6.145685322021840591e+00
1.439680000000000126e-01, -6.043949167739006256e+00
1.461099999999999899e-01, -5.942167422244208908e+00
1.481760000000000022e-01, -5.840347044180303371e+00
1.503400000000000014e-01, -5.738592810505489084e+00
1.525660000000000072e-01, -5.636911359273264921e+00
1.547560000000000047e-01, -5.535085074903676627e+00
1.569280000000000119e-01, -5.433396086893159449e+00
1.592000000000000082e-01, -5.331637445544599174e+00
1.615159999999999929e-01, -5.229918185158267008e+00
1.637260000000000104e-01, -5.128092835712882547e+00
1.660580000000000112e-01, -5.026527841188725532e+00
1.683340000000000114e-01, -4.924661166347517494e+00
1.707239999999999869e-01, -4.822748991244615091e+00
1.730520000000000114e-01, -4.721225325488337177e+00
1.754040000000000044e-01, -4.619519184116002819e+00
1.778540000000000121e-01, -4.517669823610278357e+00
1.802400000000000113e-01, -4.416002001594445225e+00
1.827199999999999935e-01, -4.314470240204416385e+00
1.852360000000000118e-01, -4.212457878776279863e+00
1.876359999999999972e-01, -4.110756326420387019e+00
1.901259999999999895e-01, -4.008971756855431501e+00
1.926960000000000062e-01, -3.907304314243344123e+00
1.953439999999999899e-01, -3.805443580524953795e+00
1.978159999999999918e-01, -3.703823815094402949e+00
2.005020000000000135e-01, -3.601888670856614461e+00
2.032700000000000062e-01, -3.500356862539467429e+00
2.060160000000000047e-01, -3.398496217933284047e+00
2.086860000000000104e-01, -3.296790236793815332e+00
2.115080000000000016e-01, -3.195022870541482263e+00
2.140940000000000065e-01, -3.093258373965658059e+00
2.168779999999999875e-01, -2.991506733293232134e+00
2.196480000000000099e-01, -2.889685504104582581e+00
2.225959999999999883e-01, -2.788019522118577065e+00
2.255040000000000100e-01, -2.686274570979479304e+00
2.285079999999999889e-01, -2.584547924149498854e+00
2.315439999999999998e-01, -2.482876496581668313e+00
2.346459999999999935e-01, -2.381074137536092650e+00
2.374159999999999882e-01, -2.279330926629695497e+00
2.404280000000000028e-01, -2.177613009876935735e+00
2.433939999999999992e-01, -2.075844517781325838e+00
2.465199999999999891e-01, -1.974116118060705860e+00
2.497979999999999923e-01, -1.872341006192813406e+00
2.530100000000000127e-01, -1.770664918129763343e+00
2.561620000000000008e-01, -1.668778941368497470e+00
2.593300000000000050e-01, -1.567202813955640428e+00
2.624900000000000011e-01, -1.465379484303159341e+00
2.656580000000000052e-01, -1.363583850068098569e+00
2.688659999999999939e-01, -1.261923898160663748e+00
2.722459999999999880e-01, -1.160133086669357327e+00
2.754460000000000242e-01, -1.058246122731957728e+00
2.787979999999999903e-01, -9.566265908899900250e-01
2.819439999999999724e-01, -8.548989500919983442e-01
2.853319999999999745e-01, -7.532441613268058278e-01
2.886440000000000117e-01, -6.514660394674925969e-01
2.919939999999999758e-01, -5.497165466354030361e-01
2.952940000000000009e-01, -4.479122964009606411e-01
2.988560000000000105e-01, -3.462957745577408541e-01
3.021440000000000237e-01, -2.444055169493234425e-01
3.056139999999999968e-01, -1.426998364424949817e-01
3.090399999999999814e-01, -4.092508804505896880e-02
3.126280000000000170e-01, 6.070095778813017207e-02
3.162479999999999736e-01, 1.625317759133143858e-01
3.197659999999999947e-01, 2.642934133473524017e-01
3.233119999999999883e-01, 3.660096281596474377e-01
3.266959999999999864e-01, 4.678159770037055298e-01
3.303459999999999730e-01, 5.695166782830313190e-01
3.339679999999999871e-01, 6.712105481471221102e-01
3.374280000000000057e-01, 7.729821122287506840e-01
3.411359999999999948e-01, 8.747671989684936422e-01
3.447020000000000084e-01, 9.763882900158213918e-01
3.482839999999999825e-01, 1.078200665205289122e+00
3.517919999999999936e-01, 1.179975363910623853e+00
3.554419999999999802e-01, 1.281743018587382599e+00
3.589419999999999833e-01, 1.383449841769963884e+00
3.626440000000000219e-01, 1.485238311048523219e+00
3.662340000000000040e-01, 1.586870487318432943e+00
3.699899999999999856e-01, 1.688756969994872126e+00
3.736559999999999881e-01, 1.790434682911146602e+00
3.774560000000000137e-01, 1.892127479636176890e+00
3.811180000000000123e-01, 1.993934444617475155e+00
3.849219999999999864e-01, 2.095701960307531309e+00
3.887780000000000125e-01, 2.197466838637998521e+00
3.927439999999999820e-01, 2.299142511768361263e+00
3.966080000000000161e-01, 2.400898411402890176e+00
4.005779999999999896e-01, 2.502683479283485557e+00
4.044800000000000062e-01, 2.604415653011884935e+00
4.081620000000000248e-01, 2.706108226636488645e+00
4.120219999999999994e-01, 2.807905433936751294e+00
4.159200000000000119e-01, 2.909558646753395816e+00
4.197940000000000005e-01, 3.011373152525578245e+00
4.237420000000000075e-01, 3.113023417915044000e+00
4.276599999999999846e-01, 3.214872391247897809e+00
4.316280000000000117e-01, 3.316599240716395780e+00
4.354939999999999922e-01, 3.418347819043483948e+00
4.392920000000000158e-01, 3.520006470743558324e+00
4.433119999999999838e-01, 3.621718057545587399e+00
4.471419999999999839e-01, 3.723576789636902085e+00
4.510440000000000005e-01, 3.825344094900400727e+00
4.549880000000000035e-01, 3.927053584179766688e+00
4.589380000000000126e-01, 4.028783256705359861e+00
4.628680000000000017e-01, 4.130592178756767652e+00
4.667580000000000062e-01, 4.232241379020290850e+00
4.704519999999999813e-01, 4.334028886171865658e+00
4.743820000000000259e-01, 4.435707543943068210e+00
4.783600000000000074e-01, 4.537589961108386305e+00
4.823500000000000010e-01, 4.639245599804931786e+00
4.862219999999999875e-01, 4.741029658813128655e+00
4.901440000000000241e-01, 4.842785400155963593e+00
4.941280000000000117e-01, 4.944528575813161630e+00
4.981200000000000072e-01, 5.046273100711848869e+00
5.020919999999999828e-01, 5.147994480448582877e+00
5.060780000000000278e-01, 5.249797054358254833e+00
5.100919999999999899e-01, 5.351516022429062325e+00
5.140639999999999654e-01, 5.453253385834111455e+00
5.181280000000000330e-01, 5.554932011565101746e+00
5.220799999999999885e-01, 5.656698874489325846e+00
5.261780000000000346e-01, 5.758433981825716863e+00
5.301639999999999686e-01, 5.860204205139954325e+00
5.340540000000000287e-01, 5.962018494917032285e+00
5.380599999999999827e-01, 6.063681759993590603e+00
5.419460000000000388e-01, 6.165401034628029464e+00
5.457539999999999614e-01, 6.267170852124962721e+00
5.495860000000000190e-01, 6.368961623881475020e+00
5.533439999999999470e-01, 6.470633315595285318e+00
5.572019999999999751e-01, 6.572414334285172188e+00
5.611800000000000122e-01, 6.674162697483633444e+00
5.651580000000000492e-01, 6.775910599193056605e+00
5.690420000000000478e-01, 6.877588712703151863e+00
5.728259999999999463e-01, 6.979323759808250927e+00
5.766320000000000334e-01, 7.081131901605271395e+00
5.806259999999999755e-01, 7.182853571758541555e+00
5.844179999999999930e-01, 7.284608858366437900e+00
5.883460000000000356e-01, 7.386421290248172511e+00
5.922060000000000102e-01, 7.488191021090896626e+00
5.960320000000000062e-01, 7.589906339563339266e+00
5.997040000000000148e-01, 7.691496248372945210e+00
6.034119999999999484e-01, 7.793368279811483390e+00
6.071400000000000130e-01, 7.895086100157097775e+00
6.109059999999999491e-01, 7.996838484321429519e+00
6.146300000000000097e-01, 8.098619044268337674e+00
6.183480000000000087e-01, 8.200329980553512144e+00
6.221179999999999488e-01, 8.302073382841559379e+00
6.260400000000000409e-01, 8.403809899460275901e+00
6.297859999999999570e-01, 8.505566545509569920e+00
6.334840000000000471e-01, 8.607297593969416738e+00
6.372459999999999791e-01, 8.709054442383646233e+00
6.408700000000000507e-01, 8.810844333489120217e+00
6.443079999999999918e-01, 8.912514425835375675e+00
6.478899999999999659e-01, 9.014283009968192317e+00
6.514539999999999775e-01, 9.115973609530669819e+00
6.550019999999999731e-01, 9.217685082617194325e+00
6.586880000000000512e-01, 9.319515467582977664e+00
6.622559999999999558e-01, 9.421282178256028317e+00
6.657920000000000504e-01, 9.523007887791205661e+00
6.693219999999999725e-01, 9.624678031672861067e+00
6.727039999999999687e-01, 9.726475221610701993e+00
6.762120000000000353e-01, 9.828147312573742411e+00
6.797060000000000324e-01, 9.929981094597781777e+00
6.831679999999999975e-01, 1.003172170880441172e+01
6.865520000000000511e-01, 1.013334883225517657e+01
6.899499999999999522e-01, 1.023525189693773285e+01
6.934059999999999668e-01, 1.033693653617033981e+01
6.966419999999999835e-01, 1.043869855313878148e+01
6.998879999999999546e-01, 1.054042536146030784e+01
7.033099999999999907e-01, 1.064222340718588278e+01
7.067299999999999693e-01, 1.074393221749100746e+01
7.099079999999999835e-01, 1.084573290958691061e+01
7.132100000000000106e-01, 1.094741521281522800e+01
7.164979999999999682e-01, 1.104915516256280839e+01
7.197240000000000304e-01, 1.115090862543276273e+01
7.229079999999999950e-01, 1.125274754229259955e+01
7.260999999999999677e-01, 1.135435097347192013e+01
7.293159999999999643e-01, 1.145619059297029452e+01
7.324239999999999640e-01, 1.155778983324158915e+01
7.355260000000000131e-01, 1.165962939732775538e+01
7.386220000000000008e-01, 1.176140565796237070e+01
7.416599999999999859e-01, 1.186317640104578253e+01
7.446779999999999511e-01, 1.196484131074069701e+01
7.476279999999999593e-01, 1.206658333494197421e+01
7.507880000000000109e-01, 1.216834476160514456e+01
7.537359999999999616e-01, 1.227008226444459993e+01
7.567080000000000473e-01, 1.237182259365622627e+01
7.596359999999999779e-01, 1.247354340910341008e+01
7.624779999999999891e-01, 1.257529105887842391e+01
7.654840000000000533e-01, 1.267719855691377262e+01
7.683240000000000069e-01, 1.277878782590009088e+01
7.711040000000000116e-01, 1.288060883055727146e+01
7.739660000000000428e-01, 1.298224867169102836e+01
7.768479999999999830e-01, 1.308404306601157963e+01
7.796739999999999782e-01, 1.318577902355708709e+01
7.823520000000000474e-01, 1.328750709696817722e+01
7.850240000000000551e-01, 1.338929700131406975e+01
7.875419999999999643e-01, 1.349094438816452879e+01
7.901860000000000550e-01, 1.359276985010110295e+01
7.928800000000000292e-01, 1.369452890091126740e+01
7.955820000000000114e-01, 1.379627291987802273e+01
7.981819999999999471e-01, 1.389795367818922323e+01
8.007539999999999658e-01, 1.399974282416007121e+01
8.033080000000000220e-01, 1.410147958973325721e+01
8.058359999999999967e-01, 1.420330901498453358e+01
8.083439999999999515e-01, 1.430505965359024678e+01
8.108300000000000507e-01, 1.440678507711214529e+01
8.132399999999999629e-01, 1.450842373204198132e+01
8.155240000000000267e-01, 1.461020292723403458e+01
8.181040000000000534e-01, 1.471182825713928288e+01
8.204240000000000421e-01, 1.481365457378508665e+01
8.228239999999999998e-01, 1.491542157680605385e+01
8.251960000000000406e-01, 1.501718941421145637e+01
8.275000000000000133e-01, 1.511901749428681718e+01
8.298299999999999566e-01, 1.522068581503307172e+01
8.319680000000000408e-01, 1.532242847770404026e+01
8.341760000000000286e-01, 1.542417990470010025e+01
8.364040000000000363e-01, 1.552588823524758510e+01
8.386179999999999746e-01, 1.562776088715545342e+01
8.407999999999999918e-01, 1.572937615527408362e+01
8.428919999999999746e-01, 1.583114933468584695e+01
8.449619999999999909e-01, 1.593293416737775559e+01
8.471060000000000256e-01, 1.603465490421064743e+01
8.491480000000000139e-01, 1.613624838071735823e+01
8.510919999999999597e-01, 1.623795222409306760e+01
8.532459999999999489e-01, 1.633984750167388000e+01
8.552239999999999842e-01, 1.644176739328088033e+01
8.571999999999999620e-01, 1.654323432760001111e+01
8.591220000000000523e-01, 1.664506204501491027e+01
8.611699999999999910e-01, 1.674682773767219146e+01
8.631419999999999648e-01, 1.684855921106180077e+01
8.651060000000000416e-01, 1.695024557269066889e+01
8.670160000000000089e-01, 1.705202896529030099e+01
8.688580000000000192e-01, 1.715368090639202237e+01
8.706899999999999640e-01, 1.725553893661653149e+01
8.725479999999999903e-01, 1.735725760909533477e+01
8.743100000000000316e-01, 1.745901904171562080e+01
8.760839999999999739e-01, 1.756073288152539291e+01
8.778259999999999952e-01, 1.766250928212173932e+01
8.796220000000000150e-01, 1.776410248433133887e+01
8.813180000000000458e-01, 1.786595196696157473e+01
8.830780000000000296e-01, 1.796781855129861327e+01
8.847140000000000004e-01, 1.806955701971390837e+01
8.863339999999999552e-01, 1.817121348519408741e+01
8.878040000000000376e-01, 1.827290790414349075e+01
8.893459999999999699e-01, 1.837472554685169257e+01
8.910080000000000222e-01, 1.847648694475314102e+01
8.926500000000000545e-01, 1.857824448336484835e+01
8.941879999999999828e-01, 1.867996513201655162e+01
8.957180000000000142e-01, 1.878160166425817224e+01
8.972360000000000335e-01, 1.888345737392558732e+01
8.989319999999999533e-01, 1.898519173024982365e+01
9.003659999999999997e-01, 1.908685117979008083e+01
9.018800000000000150e-01, 1.918852295936750352e+01
9.033299999999999663e-01, 1.929038102106844477e+01
9.047600000000000087e-01, 1.939218650227716267e+01
9.061299999999999910e-01, 1.949391801399157842e+01
9.075220000000000509e-01, 1.959563865324435739e+01
9.090279999999999472e-01, 1.969740042983660544e+01
9.104600000000000470e-01, 1.979929105449024007e+01
9.118020000000000014e-01, 1.990084334182188286e+01
9.130260000000000042e-01, 2.000263183739896178e+01
9.143660000000000121e-01, 2.010456137556074907e+01
9.156480000000000175e-01, 2.020621488763463347e+01
9.169079999999999453e-01, 2.030783680008379122e+01
9.181359999999999522e-01, 2.040981485660108063e+01
9.194879999999999720e-01, 2.051132940805608129e+01
9.207199999999999829e-01, 2.061311014847185419e+01
9.219720000000000137e-01, 2.071508998835187043e+01
9.231200000000000516e-01, 2.081655598547826713e+01
9.243460000000000010e-01, 2.091782660901477442e+01
9.256140000000000478e-01, 2.102012053136153114e+01
9.268440000000000012e-01, 2.112174916847757800e+01
9.279840000000000311e-01, 2.122368371607815973e+01
9.292080000000000339e-01, 2.132538107390533355e+01
9.302559999999999718e-01, 2.142711498799657832e+01
9.313719999999999777e-01, 2.152888685129251911e+01
9.325139999999999540e-01, 2.163052005932420840e+01
9.336280000000000134e-01, 2.173224962225921786e+01
9.347459999999999658e-01, 2.183418805165727505e+01
9.358239999999999892e-01, 2.193576583981915107e+01
9.368440000000000101e-01, 2.203763190962136065e+01
9.377999999999999670e-01, 2.213917038100714052e+01
9.387799999999999478e-01, 2.224130163416054984e+01
9.397539999999999782e-01, 2.234261792673462921e+01
9.407699999999999951e-01, 2.244432210206589673e+01
9.417619999999999880e-01, 2.254626077655233729e+01
9.426619999999999999e-01, 2.264792251062498352e+01
9.436099999999999488e-01, 2.274970065727357493e+01
9.446499999999999897e-01, 2.285134783840455697e+01
9.455559999999999521e-01, 2.295330408792828791e+01
9.464900000000000535e-01, 2.305506225555214428e+01
9.474299999999999944e-01, 2.315681485270741291e+01
9.483500000000000263e-01, 2.325822719823891305e+01
9.492099999999999982e-01, 2.336027714048057646e+01
9.501060000000000061e-01, 2.346198265427696583e+01
9.509440000000000115e-01, 2.356335947664977937e+01
9.517820000000000169e-01, 2.366542574091084461e+01
9.526719999999999633e-01, 2.376704059154386428e+01
9.535080000000000222e-01, 2.386924593680560491e+01
9.542059999999999986e-01, 2.397069904849088218e+01
9.549379999999999535e-01, 2.407245248386059444e+01
9.556999999999999940e-01, 2.417412368769763376e+01
9.564960000000000129e-01, 2.427604016676177068e+01
9.572420000000000373e-01, 2.437765926009334549e+01
9.580060000000000242e-01, 2.447949654110276541e+01
9.587579999999999991e-01, 2.458106809122165259e+01
9.595179999999999820e-01, 2.468296856049206411e+01
9.602380000000000360e-01, 2.478474807917399048e+01
9.609199999999999964e-01, 2.488642512012219399e+01
9.616360000000000463e-01, 2.498806337891993223e+01
9.622579999999999467e-01, 2.508977408213950966e+01
9.629039999999999822e-01, 2.519147242883441251e+01
9.635420000000000096e-01, 2.529328775955110586e+01
9.642539999999999445e-01, 2.539482722071941723e+01
9.649199999999999999e-01, 2.549681565709703079e+01
9.655759999999999899e-01, 2.559848708285122143e+01
9.662319999999999798e-01, 2.570025215214847591e+01
9.668020000000000502e-01, 2.580209110356192070e+01
9.673979999999999801e-01, 2.590395285441761786e+01
9.679900000000000171e-01, 2.600566550082712070e+01
9.686860000000000470e-01, 2.610760313100792729e+01
9.692819999999999769e-01, 2.620912605422558528e+01
9.698299999999999699e-01, 2.631081153961765295e+01
9.704239999999999533e-01, 2.641233397845010344e+01
9.709539999999999837e-01, 2.651405892542592113e+01
9.714439999999999742e-01, 2.661605012309079754e+01
9.719459999999999766e-01, 2.671704723664882408e+01
9.724140000000000006e-01, 2.681947058823908492e+01
9.729879999999999640e-01, 2.692108432731973977e+01
9.735139999999999905e-01, 2.702309859352479293e+01
9.740440000000000209e-01, 2.712504175302961329e+01
9.745519999999999738e-01, 2.722659979635338345e+01
9.750159999999999938e-01, 2.732789731629146246e+01
9.755000000000000338e-01, 2.743024749879996804e+01
9.760020000000000362e-01, 2.753137626319700715e+01
9.765019999999999811e-01, 2.763369883351050404e+01
9.769240000000000146e-01, 2.773528116641873353e+01
9.773680000000000145e-01, 2.783664700420870730e+01
9.778259999999999730e-01, 2.793859606474169510e+01
9.782279999999999864e-01, 2.804082977334559601e+01
9.786380000000000079e-01, 2.814225005920499711e+01
9.790219999999999478e-01, 2.824400714408449176e+01
9.794300000000000228e-01, 2.834653401536243678e+01
9.798599999999999532e-01, 2.844730518533135921e+01
9.801940000000000097e-01, 2.854917872253705724e+01
9.805920000000000192e-01, 2.865119370492611495e+01
9.809759999999999591e-01, 2.875225949022297200e+01
9.813220000000000276e-01, 2.885466185955726104e+01
9.817059999999999675e-01, 2.895636317865326603e+01
9.820480000000000320e-01, 2.905778980305512960e+01
9.823779999999999735e-01, 2.915953816193751891e+01
9.827080000000000259e-01, 2.926223726739494424e+01
9.830400000000000249e-01, 2.936368744188193958e+01
9.833439999999999959e-01, 2.946469815176858020e+01
9.836759999999999948e-01, 2.956682147659028459e+01
9.839919999999999778e-01, 2.966818832693983410e+01
9.843199999999999728e-01, 2.976968792083450310e+01
9.846420000000000172e-01, 2.987161808171695299e+01
9.849160000000000137e-01, 2.997348258673814314e+01
9.852480000000000127e-01, 3.007553263406057553e+01
9.855720000000000036e-01, 3.017706332657507673e+01
9.858639999999999626e-01, 3.027926978247661438e+01
9.861379999999999590e-01, 3.038034799869604541e+01
9.864460000000000450e-01, 3.048260012255413187e+01
9.867380000000000040e-01, 3.058318370017693155e+01
9.869860000000000300e-01, 3.068625113757869372e+01
9.872880000000000544e-01, 3.078686612403454603e+01
9.875580000000000469e-01, 3.088935425952639235e+01
9.878080000000000194e-01, 3.099072880205710590e+01
9.880400000000000293e-01, 3.109273386559760155e+01
9.882560000000000233e-01, 3.119326611775342073e+01
9.884920000000000373e-01, 3.129643315388384650e+01
9.887059999999999738e-01, 3.139802987561735037e+01
9.889320000000000332e-01, 3.150087881765817599e+01
9.891659999999999897e-01, 3.160151976440828037e+01
9.893999999999999462e-01, 3.170363891709968840e+01
9.896540000000000337e-01, 3.180501687247361176e+01
9.898719999999999741e-01, 3.190645918385596502e+01
9.900759999999999561e-01, 3.200829231051012869e+01
9.902900000000000036e-01, 3.211121664333496284e+01
9.904640000000000111e-01, 3.221215570266129191e+01
9.906979999999999675e-01, 3.231522557106105609e+01
9.908820000000000405e-01, 3.241473926805514338e+01
9.910619999999999985e-01, 3.251724111394398165e+01
9.912579999999999725e-01, 3.261845888518548975e+01
9.914380000000000415e-01, 3.272071207629095113e+01
9.916340000000000154e-01, 3.282278577460164826e+01
9.918219999999999814e-01, 3.292351610947121543e+01
9.920099999999999474e-01, 3.302586191909254865e+01
9.921919999999999629e-01, 3.312766331585508084e+01
9.923659999999999703e-01, 3.322990426194885316e+01
9.925300000000000233e-01, 3.333041250859809423e+01
9.927380000000000093e-01, 3.343235501368481266e+01
9.929120000000000168e-01, 3.353442022703981706e+01
9.930740000000000123e-01, 3.363604418357921588e+01
9.932539999999999702e-01, 3.373801756939308660e+01
9.934100000000000152e-01, 3.383999823564940357e+01
9.935559999999999947e-01, 3.394171627308514161e+01
9.936920000000000197e-01, 3.404371170595530316e+01
9.938379999999999992e-01, 3.414350407313700941e+01
9.939660000000000162e-01, 3.424662371608078359e+01
9.940919999999999757e-01, 3.434875421404311169e+01
9.942459999999999631e-01, 3.445027988345514558e+01
9.943859999999999921e-01, 3.454933689434417232e+01
9.945399999999999796e-01, 3.465345218209356659e+01
9.946620000000000461e-01, 3.475481662801317384e+01
9.947960000000000136e-01, 3.485990203651813601e+01
9.949320000000000386e-01, 3.495892031757140472e+01
9.950679999999999525e-01, 3.506223846065500283e+01
9.952100000000000390e-01, 3.516228019990290932e+01
9.953480000000000105e-01, 3.526425112794053263e+01
9.954420000000000490e-01, 3.536508583404629746e+01
9.955680000000000085e-01, 3.546777816789899163e+01
9.956840000000000135e-01, 3.556847211123362484e+01
9.957960000000000145e-01, 3.567200793058995600e+01
9.959040000000000115e-01, 3.577356777538652466e+01
9.960179999999999589e-01, 3.587419488102445086e+01
9.961320000000000174e-01, 3.597714075435006720e+01
9.962360000000000104e-01, 3.607825216755877307e+01
9.963300000000000489e-01, 3.617792791417127063e+01
9.964159999999999684e-01, 3.628088653961984988e+01
9.964960000000000484e-01, 3.638340190382137251e+01
9.965979999999999839e-01, 3.648140108984490837e+01
9.966979999999999729e-01, 3.659128191507797112e+01
9.967979999999999619e-01, 3.668933198021044717e+01
9.968900000000000539e-01, 3.678931077775065006e+01
9.969759999999999733e-01, 3.689099120755019356e+01
9.970660000000000078e-01, 3.699166033627670913e+01
9.971339999999999648e-01, 3.709670215219980349e+01
9.972159999999999913e-01, 3.719747434750370019e+01
9.972879999999999523e-01, 3.729771941588678885e+01
9.973440000000000083e-01, 3.739961893618277600e+01
9.974140000000000228e-01, 3.750186471510068742e+01
9.975060000000000038e-01, 3.760452310871554005e+01
9.975760000000000183e-01, 3.770640579265573678e+01
9.976540000000000408e-01, 3.780989857690492784e+01
9.977179999999999938e-01, 3.790884988442226700e+01
9.977859999999999507e-01, 3.801416411934638262e+01
9.978420000000000067e-01, 3.811541478126099491e+01
9.978920000000000012e-01, 3.821129769067300685e+01
9.979440000000000532e-01, 3.831778046245882052e+01
9.980040000000000022e-01, 3.841794345001980560e+01
9.980560000000000542e-01, 3.852099880019358835e+01
9.981139999999999457e-01, 3.862505592353819850e+01
9.981799999999999562e-01, 3.872397713425559829e+01
9.982259999999999467e-01, 3.882276742503331945e+01
9.982980000000000187e-01, 3.892827140453513124e+01
9.983560000000000212e-01, 3.902953844454300736e+01
9.983859999999999957e-01, 3.913167791997486233e+01
9.984399999999999942e-01, 3.922503235920760289e+01
9.984960000000000502e-01, 3.933393622804684497e+01
9.985260000000000247e-01, 3.943797821293497208e+01
9.985840000000000272e-01, 3.954366767344128419e+01
9.986399999999999721e-01, 3.963581811238130115e+01
9.986979999999999746e-01, 3.974213574883169997e+01
9.987319999999999531e-01, 3.984396211554317802e+01
9.987719999999999931e-01, 3.993923178593929890e+01
9.988160000000000371e-01, 4.004573389749967305e+01
9.988540000000000196e-01, 4.015046210693471096e+01
9.988820000000000476e-01, 4.024861030747263868e+01
9.989040000000000141e-01, 4.035893757503271218e+01
9.989280000000000381e-01, 4.045973013571114052e+01
9.989580000000000126e-01, 4.054944247375590294e+01
9.989860000000000406e-01, 4.065421870339761767e+01
9.990160000000000151e-01, 4.076183513658902768e+01
9.990440000000000431e-01, 4.086022250358547581e+01
9.990759999999999641e-01, 4.096699283444561246e+01
9.990919999999999801e-01, 4.105269927218493109e+01
9.991160000000000041e-01, 4.116458453737859458e+01
9.991419999999999746e-01, 4.126157706064841335e+01
9.991719999999999491e-01, 4.136704240560567314e+01
9.991919999999999691e-01, 4.147111722433383108e+01
9.992159999999999931e-01, 4.156925352697946607e+01
9.992379999999999596e-01, 4.166831609853173291e+01
9.992640000000000411e-01, 4.177275182027439371e+01
9.992919999999999581e-01, 4.188840840179516078e+01
9.993100000000000316e-01, 4.197640665329343790e+01
9.993319999999999981e-01, 4.208281393037063367e+01
9.993579999999999686e-01, 4.218619571235205257e+01
9.993739999999999846e-01, 4.228036270102621330e+01
9.993919999999999471e-01, 4.237707899049443228e+01
9.994159999999999711e-01, 4.249593885286186890e+01
9.994260000000000366e-01, 4.258520573262440934e+01
9.994459999999999456e-01, 4.271248815374346464e+01
9.994760000000000311e-01, 4.278715531332052535e+01
9.995020000000000016e-01, 4.289311593064526562e+01
9.995159999999999600e-01, 4.300287380669740145e+01
9.995260000000000256e-01, 4.309303861913928557e+01
9.995420000000000416e-01, 4.322340358717214315e+01
9.995479999999999920e-01, 4.329540966464804086e+01
9.995619999999999505e-01, 4.340156089296660014e+01
9.995800000000000241e-01, 4.349795146277877933e+01
9.995840000000000281e-01, 4.361688367950490886e+01
9.996000000000000441e-01, 4.370651886478454173e+01
9.996140000000000025e-01, 4.381361483963657122e+01
9.996319999999999650e-01, 4.391386996630469497e+01
9.996399999999999730e-01, 4.399477125464386518e+01
9.996559999999999890e-01, 4.411667511082380599e+01
9.996739999999999515e-01, 4.421272547230795880e+01
9.996819999999999595e-01, 4.434635087945409992e+01
9.996939999999999715e-01, 4.441337216393784360e+01
9.997059999999999835e-01, 4.453453205663615222e+01
9.997120000000000450e-01, 4.464258691195524165e+01
9.997239999999999460e-01, 4.472948102548780724e+01
9.997300000000000075e-01, 4.483279312662747884e+01
9.997340000000000115e-01, 4.492751539784174497e+01
9.997500000000000275e-01, 4.502796155717560822e+01
9.997580000000000355e-01, 4.511255883235985209e+01
9.997679999999999900e-01, 4.519944477400655103e+01
9.997740000000000515e-01, 4.533065162079529387e+01
9.997899999999999565e-01, 4.543636252002146136e+01
9.997939999999999605e-01, 4.552008179588015224e+01
9.998040000000000260e-01, 4.564802641786446458e+01
9.998080000000000300e-01, 4.577102586126152772e+01
9.998120000000000340e-01, 4.583627123616292920e+01
9.998179999999999845e-01, 4.595108456745722947e+01
9.998320000000000540e-01, 4.606337813346867449e+01
9.998340000000000005e-01, 4.613929524032624840e+01
9.998460000000000125e-01, 4.626677123477310261e+01
9.998500000000000165e-01, 4.637189600346682994e+01
9.998580000000000245e-01, 4.645648346987557176e+01
9.998620000000000285e-01, 4.653240753196342894e+01
9.998660000000000325e-01, 4.667621275459288910e+01
9.998759999999999870e-01, 4.677466676481831342e+01
9.998780000000000445e-01, 4.688326983049081775e+01
9.998799999999999910e-01, 4.690318178466492327e+01
9.998839999999999950e-01, 4.706183150570608120e+01
9.998920000000000030e-01, 4.711932342226404558e+01
9.998960000000000070e-01, 4.726075003118538831e+01
9.998979999999999535e-01, 4.736683903093276626e+01
9.999000000000000110e-01, 4.753247912953261789e+01
9.999040000000000150e-01, 4.757738111448101392e+01
9.999059999999999615e-01, 4.770231048300357202e+01
9.999099999999999655e-01, 4.776395284219596959e+01
9.999160000000000270e-01, 4.786686705884054760e+01
9.999179999999999735e-01, 4.806228145211705538e+01
9.999200000000000310e-01, 4.809976333710079643e+01
9.999259999999999815e-01, 4.815730958640458681e+01
9.999299999999999855e-01, 4.826181856007863757e+01
9.999320000000000430e-01, 4.834607318142808197e+01
9.999339999999999895e-01, 4.848763053823418545e+01
9.999360000000000470e-01, 4.859367680549894430e+01
9.999479999999999480e-01, 4.868057794897882218e+01
9.999519999999999520e-01, 4.883647626064379210e+01
9.999540000000000095e-01, 4.889688090036738544e+01
9.999580000000000135e-01, 4.901121946968390830e+01
9.999620000000000175e-01, 4.908322749160217313e+01
9.999679999999999680e-01, 4.920193672969177356e+01
9.999719999999999720e-01, 4.930026049394932386e+01
9.999780000000000335e-01, 4.944016411440691172e+01
9.999780000000000335e-01, 4.944016411440691172e+01
9.999820000000000375e-01, 4.959655259046714093e+01
9.999820000000000375e-01, 4.959655259046714093e+01
9.999820000000000375e-01, 4.959655259046714093e+01
9.999839999999999840e-01, 5.012973009380019818e+01
9.999839999999999840e-01, 5.012973009380019818e+01
9.999839999999999840e-01, 5.012973009380019818e+01
9.999839999999999840e-01, 5.012973009380019818e+01
9.999860000000000415e-01, 5.050561594206193661e+01
9.999860000000000415e-01, 5.050561594206193661e+01
9.999860000000000415e-01, 5.050561594206193661e+01
9.999900000000000455e-01, 5.067340897607650874e+01
9.999900000000000455e-01, 5.067340897607650874e+01
9.999900000000000455e-01, 5.067340897607650874e+01
9.999919999999999920e-01, 5.104522037900924403e+01
9.999919999999999920e-01, 5.104522037900924403e+01
9.999940000000000495e-01, 5.112677637725361279e+01
9.999940000000000495e-01, 5.112677637725361279e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999959999999999960e-01, 5.149508021158352733e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01
9.999980000000000535e-01, 5.317128472993274357e+01


==> figures/data-for-paper/siso-vs-ala3.dat <==
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
0.000000000000000000e+00, -6.789376299483180333e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
1.999999999999999909e-06, -6.160320777268633918e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
3.999999999999999819e-06, -6.104081692699229222e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
6.000000000000000152e-06, -5.915531325039862054e+01
7.999999999999999638e-06, -5.874752681398977927e+01
7.999999999999999638e-06, -5.874752681398977927e+01
1.000000000000000082e-05, -5.855175358673179886e+01
1.000000000000000082e-05, -5.855175358673179886e+01
1.200000000000000030e-05, -5.835355849623255153e+01
1.200000000000000030e-05, -5.835355849623255153e+01
1.200000000000000030e-05, -5.835355849623255153e+01
1.200000000000000030e-05, -5.835355849623255153e+01
1.399999999999999979e-05, -5.748038314750392175e+01
1.399999999999999979e-05, -5.748038314750392175e+01
1.399999999999999979e-05, -5.748038314750392175e+01
1.399999999999999979e-05, -5.748038314750392175e+01
1.599999999999999928e-05, -5.731762942488265367e+01
1.599999999999999928e-05, -5.731762942488265367e+01
1.800000000000000046e-05, -5.715464867723821385e+01
2.000000000000000164e-05, -5.709814750969620434e+01
2.000000000000000164e-05, -5.709814750969620434e+01
2.199999999999999943e-05, -5.670853706606155242e+01
2.199999999999999943e-05, -5.670853706606155242e+01
2.199999999999999943e-05, -5.670853706606155242e+01
2.400000000000000061e-05, -5.622639649979078058e+01
2.400000000000000061e-05, -5.622639649979078058e+01
2.599999999999999840e-05, -5.615991119640035834e+01
2.599999999999999840e-05, -5.615991119640035834e+01
2.599999999999999840e-05, -5.615991119640035834e+01
2.599999999999999840e-05, -5.615991119640035834e+01
2.599999999999999840e-05, -5.615991119640035834e+01
2.799999999999999958e-05, -5.505151484487186053e+01
2.799999999999999958e-05, -5.505151484487186053e+01
2.799999999999999958e-05, -5.505151484487186053e+01
2.799999999999999958e-05, -5.505151484487186053e+01
2.799999999999999958e-05, -5.505151484487186053e+01
2.799999999999999958e-05, -5.505151484487186053e+01
3.000000000000000076e-05, -5.472094887113911454e+01
3.000000000000000076e-05, -5.472094887113911454e+01
3.000000000000000076e-05, -5.472094887113911454e+01
3.199999999999999855e-05, -5.439098349431182555e+01
3.199999999999999855e-05, -5.439098349431182555e+01
3.399999999999999973e-05, -5.412570350545971110e+01
3.399999999999999973e-05, -5.412570350545971110e+01
3.399999999999999973e-05, -5.412570350545971110e+01
3.600000000000000091e-05, -5.370073139426548892e+01
3.600000000000000091e-05, -5.370073139426548892e+01
3.600000000000000091e-05, -5.370073139426548892e+01
3.600000000000000091e-05, -5.370073139426548892e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
3.800000000000000209e-05, -5.314201785918655929e+01
4.000000000000000327e-05, -5.198556668152143345e+01
4.000000000000000327e-05, -5.198556668152143345e+01
4.000000000000000327e-05, -5.198556668152143345e+01
4.000000000000000327e-05, -5.198556668152143345e+01
4.000000000000000327e-05, -5.198556668152143345e+01
4.199999999999999768e-05, -5.183605684494033028e+01
4.399999999999999886e-05, -5.164455968313031065e+01
4.600000000000000004e-05, -5.161194392584868496e+01
4.800000000000000122e-05, -5.152257442094774831e+01
4.800000000000000122e-05, -5.152257442094774831e+01
5.000000000000000240e-05, -5.102215071590245543e+01
5.000000000000000240e-05, -5.102215071590245543e+01
5.199999999999999680e-05, -5.094272499287263400e+01
5.399999999999999798e-05, -5.076347606478370267e+01
5.399999999999999798e-05, -5.076347606478370267e+01
5.599999999999999916e-05, -5.065320123993971890e+01
5.800000000000000034e-05, -5.036659048551823048e+01
5.800000000000000034e-05, -5.036659048551823048e+01
5.800000000000000034e-05, -5.036659048551823048e+01
5.800000000000000034e-05, -5.036659048551823048e+01
5.800000000000000034e-05, -5.036659048551823048e+01
6.000000000000000152e-05, -4.954803735151298838e+01
6.000000000000000152e-05, -4.954803735151298838e+01
6.000000000000000152e-05, -4.954803735151298838e+01
6.399999999999999710e-05, -4.951560497864207377e+01
6.600000000000000506e-05, -4.934500832980256746e+01
6.999999999999999387e-05, -4.926698402771549468e+01
7.200000000000000182e-05, -4.917604269316385057e+01
7.399999999999999623e-05, -4.904014573410791655e+01
7.600000000000000418e-05, -4.893847099183063420e+01
7.799999999999999859e-05, -4.877363469102621707e+01
7.799999999999999859e-05, -4.877363469102621707e+01
8.000000000000000654e-05, -4.842878705473858503e+01
8.000000000000000654e-05, -4.842878705473858503e+01
8.200000000000000095e-05, -4.828054812767981474e+01
8.600000000000000331e-05, -4.819447348577462975e+01
8.799999999999999771e-05, -4.790248200753610064e+01
8.799999999999999771e-05, -4.790248200753610064e+01
8.799999999999999771e-05, -4.790248200753610064e+01
8.799999999999999771e-05, -4.790248200753610064e+01
9.000000000000000567e-05, -4.722974396913451045e+01
9.000000000000000567e-05, -4.722974396913451045e+01
9.000000000000000567e-05, -4.722974396913451045e+01
9.399999999999999448e-05, -4.712559153353872432e+01
9.799999999999999684e-05, -4.709720282504439126e+01
1.000000000000000048e-04, -4.689956976546720568e+01
1.019999999999999992e-04, -4.677177887091376363e+01
1.060000000000000016e-04, -4.671194379983746359e+01
1.100000000000000039e-04, -4.653964667039137737e+01
1.119999999999999983e-04, -4.638066703804394564e+01
1.140000000000000063e-04, -4.632458565305775267e+01
1.179999999999999951e-04, -4.617815828709120041e+01
1.200000000000000030e-04, -4.602358034849932267e+01
1.240000000000000054e-04, -4.593176454933402653e+01
1.279999999999999942e-04, -4.580142566346567179e+01
1.340000000000000045e-04, -4.570121961405513389e+01
1.379999999999999933e-04, -4.556217628663255681e+01
1.399999999999999877e-04, -4.538876150256687936e+01
1.459999999999999981e-04, -4.527991596891376958e+01
1.479999999999999925e-04, -4.518253903787696402e+01
1.499999999999999869e-04, -4.506831290690725211e+01
1.520000000000000084e-04, -4.482269024511612798e+01
1.540000000000000028e-04, -4.481647169815956033e+01
1.559999999999999972e-04, -4.470285574613618707e+01
1.620000000000000075e-04, -4.456224895851125467e+01
1.679999999999999907e-04, -4.448255591217080962e+01
1.720000000000000066e-04, -4.424366515428256719e+01
1.800000000000000113e-04, -4.418771749982779795e+01
1.859999999999999945e-04, -4.402294248058505843e+01
1.959999999999999937e-04, -4.391392028149810045e+01
1.979999999999999881e-04, -4.383890794133729685e+01
2.039999999999999984e-04, -4.373314870026803902e+01
2.059999999999999928e-04, -4.359005795112922499e+01
2.079999999999999872e-04, -4.330742427177089127e+01
2.079999999999999872e-04, -4.330742427177089127e+01
2.180000000000000134e-04, -4.322934218903023407e+01
2.220000000000000022e-04, -4.307625345728219202e+01
2.259999999999999910e-04, -4.293330697378900140e+01
2.320000000000000014e-04, -4.278967832827965623e+01
2.460000000000000164e-04, -4.268230969840524835e+01
2.539999999999999940e-04, -4.256839507051617488e+01
2.599999999999999772e-04, -4.245298356269962170e+01
2.640000000000000202e-04, -4.235650929908342732e+01
2.739999999999999923e-04, -4.220866142728680614e+01
2.779999999999999811e-04, -4.207483837813880712e+01
2.900000000000000017e-04, -4.195868184398550227e+01
2.939999999999999905e-04, -4.183539196941588045e+01
3.020000000000000223e-04, -4.171419514376984239e+01
3.060000000000000111e-04, -4.157103223836010386e+01
3.139999999999999888e-04, -4.144664156505108821e+01
3.179999999999999776e-04, -4.134712721188978435e+01
3.299999999999999982e-04, -4.119010424765483691e+01
3.359999999999999814e-04, -4.108621646918543746e+01
3.440000000000000132e-04, -4.096896337525354426e+01
3.559999999999999797e-04, -4.084998231006643010e+01
3.660000000000000059e-04, -4.074332944118295785e+01
3.739999999999999835e-04, -4.060207957181340532e+01
3.879999999999999985e-04, -4.046956462864916659e+01
3.959999999999999762e-04, -4.033680699492820310e+01
4.000000000000000192e-04, -4.025566002673063792e+01
4.040000000000000080e-04, -4.010425164351044458e+01
4.119999999999999856e-04, -3.995910744020369521e+01
4.299999999999999894e-04, -3.987315411341414517e+01
4.339999999999999782e-04, -3.970866321166323587e+01
4.459999999999999989e-04, -3.960878791490860351e+01
4.560000000000000251e-04, -3.948049553087800234e+01
4.699999999999999859e-04, -3.936398598966334106e+01
4.859999999999999954e-04, -3.924277470979806992e+01
5.000000000000000104e-04, -3.913568899800141310e+01
5.140000000000000254e-04, -3.898795710030601924e+01
5.280000000000000405e-04, -3.887120561833794596e+01
5.379999999999999583e-04, -3.875293301717258032e+01
5.460000000000000443e-04, -3.860103936774004296e+01
5.500000000000000331e-04, -3.849538604307860368e+01
5.680000000000000370e-04, -3.837027188127478183e+01
5.720000000000000258e-04, -3.825089371296451191e+01
5.839999999999999922e-04, -3.814102894224791385e+01
5.919999999999999698e-04, -3.801469253395298153e+01
6.019999999999999961e-04, -3.788758487524385998e+01
6.220000000000000485e-04, -3.775799962316227010e+01
6.459999999999999814e-04, -3.763983189943360941e+01
6.719999999999999628e-04, -3.751778002416430269e+01
7.020000000000000415e-04, -3.740008361942030035e+01
7.219999999999999855e-04, -3.725946401702846345e+01
7.439999999999999782e-04, -3.714524877188162577e+01
7.699999999999999597e-04, -3.700767689083386358e+01
7.879999999999999635e-04, -3.689472785446217529e+01
8.220000000000000310e-04, -3.677467510706114240e+01
8.400000000000000348e-04, -3.665157102936633748e+01
8.599999999999999789e-04, -3.650428324377671885e+01
8.899999999999999491e-04, -3.639636814506067708e+01
9.079999999999999530e-04, -3.627637854770790682e+01
9.340000000000000429e-04, -3.614652551433674432e+01
9.619999999999999645e-04, -3.601322349172468762e+01
9.859999999999998974e-04, -3.590617564914034432e+01
1.015999999999999976e-03, -3.578837450438928158e+01
1.046000000000000055e-03, -3.565984323029031344e+01
1.059999999999999961e-03, -3.554786371040152915e+01
1.098000000000000018e-03, -3.540855460298353563e+01
1.134000000000000025e-03, -3.527501000694336142e+01
1.173999999999999913e-03, -3.518175845391294132e+01
1.198000000000000063e-03, -3.502887321582907987e+01
1.224000000000000045e-03, -3.491993073028667993e+01
1.260000000000000052e-03, -3.479198987854785940e+01
1.296000000000000060e-03, -3.466806955512797117e+01
1.322000000000000041e-03, -3.455395092229472453e+01
1.356000000000000000e-03, -3.442794347406098865e+01
1.387999999999999911e-03, -3.430093125906137885e+01
1.422000000000000087e-03, -3.417115906976195561e+01
1.467999999999999904e-03, -3.405785169892045872e+01
1.500000000000000031e-03, -3.393533708072816069e+01
1.533999999999999990e-03, -3.380801726393001161e+01
1.567999999999999949e-03, -3.368647702759140117e+01
1.593999999999999931e-03, -3.356299394516600643e+01
1.628000000000000107e-03, -3.343456981226427160e+01
1.667999999999999995e-03, -3.330861913169074029e+01
1.709999999999999932e-03, -3.319683057215117117e+01
1.742000000000000059e-03, -3.306333424559707623e+01
1.781999999999999947e-03, -3.294624749378575501e+01
1.822000000000000052e-03, -3.281421340977477996e+01
1.850000000000000082e-03, -3.270547120692747711e+01
1.897999999999999948e-03, -3.257439705518071094e+01
1.941999999999999933e-03, -3.244971347547342333e+01
1.994000000000000113e-03, -3.232492448943420982e+01
2.079999999999999818e-03, -3.219680876061401875e+01
2.119999999999999923e-03, -3.208350501186762926e+01
2.167999999999999788e-03, -3.195529669804678008e+01
2.222000000000000017e-03, -3.183163474842752194e+01
2.253999999999999927e-03, -3.171115819947434034e+01
2.308000000000000156e-03, -3.158388755147541005e+01
2.371999999999999977e-03, -3.144887855957126988e+01
2.418000000000000010e-03, -3.134221784574007330e+01
2.478000000000000168e-03, -3.121505319840947479e+01
2.533999999999999794e-03, -3.109698550282116258e+01
2.592000000000000120e-03, -3.097074275860191506e+01
2.675999999999999993e-03, -3.084386329030660789e+01
2.749999999999999840e-03, -3.071938291875103744e+01
2.820000000000000024e-03, -3.059811863976435475e+01
2.902000000000000066e-03, -3.047390704828803365e+01
2.959999999999999958e-03, -3.034727007162623380e+01
3.021999999999999947e-03, -3.022724267220500138e+01
3.109999999999999917e-03, -3.010252047374692808e+01
3.196000000000000056e-03, -2.997879792330967774e+01
3.274000000000000000e-03, -2.985699127355358229e+01
3.350000000000000113e-03, -2.973113748715284999e+01
3.432000000000000155e-03, -2.960619769920003108e+01
3.517999999999999860e-03, -2.948796465252224408e+01
3.602000000000000167e-03, -2.936320946503374074e+01
3.693999999999999801e-03, -2.923987066874277119e+01
3.811999999999999850e-03, -2.911622400940522581e+01
3.917999999999999608e-03, -2.899459909606108354e+01
4.003999999999999747e-03, -2.886967265896011980e+01
4.118000000000000133e-03, -2.874602989318394464e+01
4.205999999999999669e-03, -2.862187499243377786e+01
4.328000000000000250e-03, -2.849523103369394406e+01
4.440000000000000370e-03, -2.837355894497278186e+01
4.544000000000000296e-03, -2.825066892394488249e+01
4.671999999999999938e-03, -2.812797086089423004e+01
4.784000000000000058e-03, -2.800519461298152990e+01
4.891999999999999647e-03, -2.788381940556077154e+01
5.011999999999999962e-03, -2.775871306977533237e+01
5.135999999999999940e-03, -2.763093331546706111e+01
5.268000000000000113e-03, -2.751127426741478388e+01
5.398000000000000020e-03, -2.738843340825702910e+01
5.513999999999999804e-03, -2.725973630348700993e+01
5.648000000000000242e-03, -2.713861773619246520e+01
5.755999999999999832e-03, -2.701570938027916213e+01
5.910000000000000323e-03, -2.689233851949081355e+01
6.032000000000000035e-03, -2.676839195229366197e+01
6.153999999999999748e-03, -2.664498854581717424e+01
6.309999999999999637e-03, -2.651880642293959056e+01
6.450000000000000004e-03, -2.639769641087631769e+01
6.605999999999999893e-03, -2.627361289347216200e+01
6.766000000000000313e-03, -2.615074478847930095e+01
6.960000000000000041e-03, -2.602740981782968888e+01
7.121999999999999859e-03, -2.590529108541433345e+01
7.283999999999999676e-03, -2.577830104183790993e+01
7.493999999999999793e-03, -2.565772820990877889e+01
7.680000000000000195e-03, -2.553414449604628800e+01
7.846000000000000543e-03, -2.541019648895321481e+01
8.056000000000000660e-03, -2.528682353664466120e+01
8.248000000000000123e-03, -2.516339640696443780e+01
8.439999999999999586e-03, -2.504011957529247923e+01
8.644000000000000641e-03, -2.491638076339144803e+01
8.850000000000000228e-03, -2.479258610954641995e+01
9.074000000000000468e-03, -2.466952784688983513e+01
9.291999999999999912e-03, -2.454615844592238361e+01
9.511999999999999622e-03, -2.442158117002183815e+01
9.707999999999999616e-03, -2.429878872199644491e+01
9.955999999999999572e-03, -2.417520701493315016e+01
1.017000000000000022e-02, -2.405128895008056489e+01
1.041800000000000018e-02, -2.392679581263140420e+01
1.061600000000000044e-02, -2.380496214398892363e+01
1.088800000000000011e-02, -2.368192113507143404e+01
1.113600000000000007e-02, -2.355782098727869922e+01
1.141999999999999960e-02, -2.343392062466839576e+01
1.169199999999999927e-02, -2.331323115398429024e+01
1.197200000000000000e-02, -2.318783592767629642e+01
1.221599999999999943e-02, -2.306398337213376593e+01
1.251000000000000029e-02, -2.294086762567759763e+01
1.274400000000000012e-02, -2.281633090947844167e+01
1.303600000000000071e-02, -2.269398806432720761e+01
1.331399999999999945e-02, -2.256974920601829382e+01
1.359999999999999924e-02, -2.244646411668698249e+01
1.391799999999999982e-02, -2.232335467841561893e+01
1.425599999999999958e-02, -2.219896859804959988e+01
1.456600000000000082e-02, -2.207571414537810384e+01
1.488000000000000086e-02, -2.195256166313047785e+01
1.519799999999999970e-02, -2.182844295033387638e+01
1.553000000000000040e-02, -2.170538336321975237e+01
1.585599999999999857e-02, -2.158163814564871785e+01
1.622799999999999937e-02, -2.145854457369190982e+01
1.661400000000000030e-02, -2.133549459245120872e+01
1.699600000000000069e-02, -2.121138815312050596e+01
1.734000000000000125e-02, -2.108790339267685354e+01
1.774399999999999936e-02, -2.096451965989580302e+01
1.819199999999999984e-02, -2.084098445705897973e+01
1.857800000000000076e-02, -2.071748485677135676e+01
1.898800000000000140e-02, -2.059371970459692136e+01
1.936200000000000074e-02, -2.047036800541074086e+01
1.979600000000000110e-02, -2.034746496557630735e+01
2.021200000000000080e-02, -2.022362248783708338e+01
2.063999999999999863e-02, -2.009998896369468824e+01
2.106399999999999939e-02, -1.997633303250894699e+01
2.153599999999999959e-02, -1.985295001600549014e+01
2.208799999999999999e-02, -1.972991559774099812e+01
2.256199999999999872e-02, -1.960596420243532734e+01
2.306199999999999917e-02, -1.948226620037130274e+01
2.361999999999999864e-02, -1.935827424430090105e+01
2.411999999999999908e-02, -1.923558943155923728e+01
2.466600000000000042e-02, -1.911206755619577180e+01
2.523999999999999855e-02, -1.898831077856928218e+01
2.581999999999999920e-02, -1.886503208673726917e+01
2.645199999999999982e-02, -1.874180683104385281e+01
2.703799999999999953e-02, -1.861792952209104612e+01
2.760999999999999913e-02, -1.849447242073272335e+01
2.820200000000000137e-02, -1.837105629901063253e+01
2.886199999999999877e-02, -1.824749317365686707e+01
2.946400000000000061e-02, -1.812392861687247603e+01
3.014599999999999919e-02, -1.800055629306800853e+01
3.078200000000000033e-02, -1.787643203333681896e+01
3.140600000000000336e-02, -1.775356007939952008e+01
3.209000000000000047e-02, -1.763015582096538836e+01
3.275600000000000039e-02, -1.750679861921597791e+01
3.341800000000000326e-02, -1.738278584675125060e+01
3.411800000000000249e-02, -1.725940518949003177e+01
3.481999999999999679e-02, -1.713590967034243917e+01
3.556999999999999745e-02, -1.701232072821047581e+01
3.633399999999999824e-02, -1.688893841720387456e+01
3.708000000000000185e-02, -1.676538098848554625e+01
3.786400000000000182e-02, -1.664203600705644348e+01
3.864999999999999686e-02, -1.651845809507507568e+01
3.950399999999999745e-02, -1.639492270797162377e+01
4.035199999999999898e-02, -1.627142058672747993e+01
4.117599999999999733e-02, -1.614792739558701129e+01
4.201400000000000273e-02, -1.602439211706352395e+01
4.284999999999999920e-02, -1.590091511487929665e+01
4.379399999999999959e-02, -1.577747712498147159e+01
4.471399999999999680e-02, -1.565384479506259474e+01
4.566200000000000120e-02, -1.553051174407230839e+01
4.655000000000000110e-02, -1.540719602496689689e+01
4.744000000000000300e-02, -1.528337323855315510e+01
4.841600000000000070e-02, -1.515998520675431571e+01
4.936000000000000110e-02, -1.503644143954146273e+01
5.037200000000000011e-02, -1.491303893803049618e+01
5.143600000000000255e-02, -1.478939318082121979e+01
5.246399999999999675e-02, -1.466597431493007520e+01
5.355000000000000038e-02, -1.454248784387431570e+01
5.453800000000000314e-02, -1.441857429803950552e+01
5.559200000000000252e-02, -1.429586951866670930e+01
5.667400000000000215e-02, -1.417195315689689217e+01
5.780400000000000121e-02, -1.404839008190541350e+01
5.898599999999999677e-02, -1.392514685692663612e+01
6.015999999999999820e-02, -1.380130746870048597e+01
6.121399999999999758e-02, -1.367805809568713116e+01
6.244000000000000244e-02, -1.355460912546312890e+01
6.366199999999999637e-02, -1.343103973103018234e+01
6.487800000000000511e-02, -1.330752501434966462e+01
6.612600000000000422e-02, -1.318397725769002271e+01
6.744400000000000395e-02, -1.306055433092932105e+01
6.881400000000000017e-02, -1.293705749233659219e+01
7.017600000000000227e-02, -1.281346496902931520e+01
7.146600000000000175e-02, -1.268998416594837764e+01
7.287799999999999834e-02, -1.256673309372834879e+01
7.419800000000000006e-02, -1.244316684102900439e+01
7.560400000000000453e-02, -1.231960186964989745e+01
7.709199999999999386e-02, -1.219589415671060983e+01
7.850000000000000033e-02, -1.207265911186593321e+01
7.991399999999999892e-02, -1.194903586969307341e+01
8.130800000000000527e-02, -1.182559718947148752e+01
8.283400000000000485e-02, -1.170196443965011213e+01
8.434800000000000630e-02, -1.157818792325455348e+01
8.593399999999999650e-02, -1.145487727168500491e+01
8.745200000000000196e-02, -1.133109808691119724e+01
8.901000000000000578e-02, -1.120794648217616540e+01
9.070400000000000684e-02, -1.108447030297929103e+01
9.232400000000000329e-02, -1.096105264926075051e+01
9.407799999999999496e-02, -1.083749905176655304e+01
9.571200000000000541e-02, -1.071400370090002241e+01
9.754200000000000370e-02, -1.059052056124466112e+01
9.922000000000000264e-02, -1.046677684592758162e+01
1.009520000000000001e-01, -1.034345960995060487e+01
1.028140000000000026e-01, -1.022001408786102772e+01
1.045660000000000062e-01, -1.009648894389314044e+01
1.065040000000000014e-01, -9.973024032053478649e+00
1.084100000000000064e-01, -9.849379255986505655e+00
1.103220000000000034e-01, -9.725827715891199432e+00
1.122100000000000042e-01, -9.602627240275335652e+00
1.140759999999999968e-01, -9.479028575469323314e+00
1.160660000000000025e-01, -9.355554158728327963e+00
1.181320000000000009e-01, -9.232030548403443504e+00
1.201620000000000049e-01, -9.108455286962980679e+00
1.222379999999999994e-01, -8.985045338201530285e+00
1.243500000000000022e-01, -8.861540215415281807e+00
1.265560000000000018e-01, -8.738089705187112699e+00
1.287560000000000093e-01, -8.614567212656492501e+00
1.309919999999999973e-01, -8.491065681486663408e+00
1.332019999999999871e-01, -8.367402915322056600e+00
1.353860000000000063e-01, -8.244202307329560497e+00
1.376380000000000103e-01, -8.120550401097512250e+00
1.398820000000000063e-01, -7.997090739501336643e+00
1.420800000000000118e-01, -7.873595814288147032e+00
1.443440000000000001e-01, -7.749930080954131384e+00
1.466339999999999866e-01, -7.626601846498895831e+00
1.490059999999999996e-01, -7.503097595603666292e+00
1.514359999999999873e-01, -7.379556778083902202e+00
1.538799999999999890e-01, -7.255974696437022864e+00
1.562560000000000060e-01, -7.132590623397979002e+00
1.587439999999999962e-01, -7.009112207406945849e+00
1.613120000000000109e-01, -6.885568190060046945e+00
1.637859999999999872e-01, -6.762062706414183388e+00
1.664799999999999891e-01, -6.638570088794217838e+00
1.690599999999999881e-01, -6.515076503372347005e+00
1.716000000000000025e-01, -6.391574060691230130e+00
1.742539999999999922e-01, -6.268059446039025318e+00
1.768460000000000032e-01, -6.144560117400694743e+00
1.795140000000000069e-01, -6.021041617672281632e+00
1.822159999999999891e-01, -5.897639684557562489e+00
1.849999999999999978e-01, -5.774112866232655961e+00
1.878940000000000055e-01, -5.650724708382268702e+00
1.907739999999999991e-01, -5.527072112632589906e+00
1.936559999999999948e-01, -5.403638082203608306e+00
1.965600000000000125e-01, -5.280050716046465809e+00
1.994499999999999884e-01, -5.156562365843950779e+00
2.023899999999999866e-01, -5.033094746777092787e+00
2.053419999999999968e-01, -4.909612217084294628e+00
2.084159999999999902e-01, -4.786004379452197810e+00
2.112920000000000076e-01, -4.662670917612834032e+00
2.143239999999999867e-01, -4.539090557683360672e+00
2.172900000000000109e-01, -4.415599362390595140e+00
2.203660000000000063e-01, -4.292120123871950632e+00
2.236420000000000075e-01, -4.168608961293581494e+00
2.267959999999999976e-01, -4.045118657095313708e+00
2.299360000000000015e-01, -3.921556606375051324e+00
2.331920000000000104e-01, -3.798123536599735672e+00
2.364179999999999893e-01, -3.674592812656654495e+00
2.397199999999999886e-01, -3.551078821187738210e+00
2.429999999999999938e-01, -3.427611643687066056e+00
2.463839999999999919e-01, -3.304170695516314815e+00
2.497620000000000118e-01, -3.180617297217998019e+00
2.531519999999999881e-01, -3.057172574776970464e+00
2.566539999999999933e-01, -2.933668560235966005e+00
2.602459999999999773e-01, -2.810113039912373267e+00
2.637300000000000200e-01, -2.686578375047570688e+00
2.671660000000000146e-01, -2.563081040684571210e+00
2.706540000000000057e-01, -2.439626509690850931e+00
2.741379999999999928e-01, -2.316122763344906410e+00
2.778120000000000034e-01, -2.192615107880290903e+00
2.815079999999999805e-01, -2.069211509098690005e+00
2.852779999999999760e-01, -1.945679641417895622e+00
2.889539999999999886e-01, -1.822189531180910205e+00
2.925240000000000062e-01, -1.698653331395093335e+00
2.961940000000000128e-01, -1.575132949976982388e+00
3.000140000000000029e-01, -1.451654238178438971e+00
3.037279999999999980e-01, -1.328007304489231544e+00
3.077440000000000175e-01, -1.204632055631585041e+00
3.117119999999999891e-01, -1.081145008201838564e+00
3.155600000000000072e-01, -9.576572982452882243e-01
3.194859999999999922e-01, -8.341432939282609205e-01
3.233699999999999908e-01, -7.106566893603964985e-01
3.272039999999999949e-01, -5.870795175540548527e-01
3.311560000000000059e-01, -4.638155226462600811e-01
3.351799999999999780e-01, -3.402086791345999006e-01
3.392560000000000020e-01, -2.166459623133433487e-01
3.434200000000000030e-01, -9.315574670183417172e-02
3.474539999999999851e-01, 3.031640461296678662e-02
3.515759999999999996e-01, 1.538273742809707634e-01
3.556699999999999862e-01, 2.773423719476580396e-01
3.596340000000000092e-01, 4.008679252172331897e-01
3.638500000000000068e-01, 5.244215901246142009e-01
3.679060000000000108e-01, 6.478422877774385746e-01
3.720800000000000218e-01, 7.713056170533694189e-01
3.765080000000000093e-01, 8.948262250424221520e-01
3.804799999999999849e-01, 1.018356198469434704e+00
3.846579999999999999e-01, 1.141798607870426974e+00
3.887860000000000205e-01, 1.265325951243581493e+00
3.929779999999999940e-01, 1.388773048725165715e+00
3.970299999999999940e-01, 1.512265074648833085e+00
4.013360000000000261e-01, 1.635764579269447072e+00
4.057919999999999860e-01, 1.759314423195811328e+00
4.100380000000000136e-01, 1.882807455213325376e+00
4.142959999999999976e-01, 2.006323416912715540e+00
4.188000000000000056e-01, 2.129755261984975334e+00
4.233199999999999741e-01, 2.253303054690786844e+00
4.277000000000000246e-01, 2.376886696711897784e+00
4.321760000000000046e-01, 2.500312901417572231e+00
4.364500000000000046e-01, 2.623783352783157330e+00
4.408560000000000256e-01, 2.747339222440715822e+00
4.454139999999999766e-01, 2.870795426035370745e+00
4.499460000000000126e-01, 2.994335855194409479e+00
4.543139999999999956e-01, 3.117783744904718102e+00
4.587160000000000126e-01, 3.241323986372329102e+00
4.632820000000000271e-01, 3.364810624923917803e+00
4.676339999999999941e-01, 3.488303651511483139e+00
4.720820000000000016e-01, 3.611743136683425170e+00
4.763560000000000016e-01, 3.735283377096330071e+00
4.807100000000000262e-01, 3.858804034082419232e+00
4.852380000000000027e-01, 3.982266708320532089e+00
4.896840000000000082e-01, 4.105818884190869156e+00
4.942119999999999846e-01, 4.229315917856158791e+00
4.986360000000000237e-01, 4.352766079510196562e+00
5.030160000000000187e-01, 4.476288651621857184e+00
5.076359999999999761e-01, 4.599839285327954386e+00
5.121440000000000436e-01, 4.723269903024874594e+00
5.165920000000000512e-01, 4.846757295938799892e+00
5.208720000000000017e-01, 4.970240424999393447e+00
5.255819999999999936e-01, 5.093786726570423973e+00
5.299679999999999946e-01, 5.217232795169024939e+00
5.344860000000000166e-01, 5.340732206478710609e+00
5.389439999999999786e-01, 5.464273726044561741e+00
5.433639999999999581e-01, 5.587784392488751806e+00
5.475780000000000092e-01, 5.711293395552488050e+00
5.522040000000000282e-01, 5.834796209687200808e+00
5.567379999999999551e-01, 5.958304238448558721e+00
5.611199999999999521e-01, 6.081871785942936981e+00
5.655040000000000067e-01, 6.205222936996799277e+00
5.699400000000000022e-01, 6.328732965787603248e+00
5.743800000000000017e-01, 6.452269148985406488e+00
5.788079999999999892e-01, 6.575785477270787993e+00
5.830779999999999852e-01, 6.699249715357053603e+00
5.875399999999999512e-01, 6.822763647071204751e+00
5.917759999999999687e-01, 6.946166356464486213e+00
5.962439999999999962e-01, 7.069756541667646665e+00
6.005359999999999587e-01, 7.193184582789396764e+00
6.048000000000000043e-01, 7.316823794334348818e+00
6.090700000000000003e-01, 7.440236375951513992e+00
6.134100000000000108e-01, 7.563765766684582559e+00
6.175800000000000178e-01, 7.687397462058528141e+00
6.219839999999999813e-01, 7.810706813910801571e+00
6.263980000000000103e-01, 7.934205199271229247e+00
6.306279999999999664e-01, 8.057780003413144598e+00
6.348899999999999544e-01, 8.181228521353899552e+00
6.389299999999999979e-01, 8.304692888100646542e+00
6.431179999999999675e-01, 8.428274760789442155e+00
6.473379999999999690e-01, 8.551705938070107038e+00
6.514760000000000550e-01, 8.675222078983779284e+00
6.555360000000000076e-01, 8.798776666363881560e+00
6.594259999999999566e-01, 8.922243572350026852e+00
6.636020000000000252e-01, 9.045726980028756969e+00
6.676800000000000512e-01, 9.169196473679843251e+00
6.716699999999999893e-01, 9.292626879485885283e+00
6.755980000000000318e-01, 9.416223778990973514e+00
6.796440000000000259e-01, 9.539720428322366885e+00
6.838039999999999674e-01, 9.663246578809678411e+00
6.877400000000000180e-01, 9.786714725873219223e+00
6.914780000000000371e-01, 9.910246492044073818e+00
6.954099999999999726e-01, 1.003366546911570367e+01
6.992880000000000207e-01, 1.015718286424638173e+01
7.032239999999999602e-01, 1.028070950859312660e+01
7.070220000000000393e-01, 1.040423872619099299e+01
7.107339999999999769e-01, 1.052766555224319944e+01
7.145219999999999905e-01, 1.065120987179111189e+01
7.181400000000000006e-01, 1.077473130233924437e+01
7.217900000000000427e-01, 1.089819011367475987e+01
7.256139999999999812e-01, 1.102178754750570278e+01
7.292939999999999978e-01, 1.114509908256819770e+01
7.330240000000000089e-01, 1.126870656681389526e+01
7.366639999999999855e-01, 1.139220159521658360e+01
7.402619999999999756e-01, 1.151574387770475205e+01
7.437340000000000062e-01, 1.163920894484487079e+01
7.473579999999999668e-01, 1.176269133369606479e+01
7.508099999999999774e-01, 1.188613368471739662e+01
7.542619999999999880e-01, 1.200967022493602876e+01
7.577319999999999611e-01, 1.213323101528860981e+01
7.611620000000000053e-01, 1.225670051395664473e+01
7.644459999999999589e-01, 1.238011803853573767e+01
7.677580000000000515e-01, 1.250368585900903184e+01
7.711099999999999621e-01, 1.262716690151034449e+01
7.743600000000000483e-01, 1.275071732070731656e+01
7.775959999999999539e-01, 1.287421703303710885e+01
7.808500000000000441e-01, 1.299768169194994627e+01
7.840260000000000007e-01, 1.312123061350141739e+01
7.872999999999999998e-01, 1.324459277447981620e+01
7.903360000000000385e-01, 1.336815694163929535e+01
7.934099999999999486e-01, 1.349165846837095550e+01
7.965200000000000058e-01, 1.361512707707830394e+01
7.995799999999999574e-01, 1.373864698779766158e+01
8.025400000000000311e-01, 1.386218300467622022e+01
8.053700000000000303e-01, 1.398566831199766369e+01
8.083500000000000130e-01, 1.410917363190912255e+01
8.113559999999999661e-01, 1.423264974590991550e+01
8.141040000000000498e-01, 1.435614469344042732e+01
8.168220000000000480e-01, 1.447968861902990945e+01
8.196900000000000297e-01, 1.460314902033803008e+01
8.225780000000000314e-01, 1.472656093678849487e+01
8.252399999999999736e-01, 1.485016209839090351e+01
8.279720000000000413e-01, 1.497365489966062491e+01
8.307259999999999645e-01, 1.509710348742206776e+01
8.334080000000000377e-01, 1.522072565913613396e+01
8.361159999999999703e-01, 1.534425623681944373e+01
8.387900000000000356e-01, 1.546751796422828384e+01
8.413199999999999568e-01, 1.559113496267573495e+01
8.437980000000000480e-01, 1.571469174018647053e+01
8.464439999999999742e-01, 1.583811960761673632e+01
8.488599999999999479e-01, 1.596164688154272326e+01
8.512440000000000007e-01, 1.608509451832740211e+01
8.537660000000000249e-01, 1.620866942267157640e+01
8.561779999999999946e-01, 1.633213993071310099e+01
8.585120000000000529e-01, 1.645565551059673481e+01
8.608179999999999721e-01, 1.657911489651464976e+01
8.630379999999999718e-01, 1.670262812144940412e+01
8.652079999999999771e-01, 1.682627304650485200e+01
8.674720000000000208e-01, 1.694964331531752677e+01
8.697340000000000071e-01, 1.707312457367611103e+01
8.719639999999999613e-01, 1.719661904678019226e+01
8.742079999999999851e-01, 1.732011551054942444e+01
8.763159999999999838e-01, 1.744363182205651697e+01
8.784920000000000506e-01, 1.756714530558383203e+01
8.805800000000000294e-01, 1.769063590812688957e+01
8.827679999999999971e-01, 1.781425046844463012e+01
8.848340000000000094e-01, 1.793762309182945458e+01
8.867239999999999567e-01, 1.806107321624824280e+01
8.886560000000000015e-01, 1.818456201274797124e+01
8.905340000000000478e-01, 1.830826455765597771e+01
8.924600000000000311e-01, 1.843149498530818420e+01
8.944299999999999473e-01, 1.855483102054975575e+01
8.962999999999999856e-01, 1.867857122699950878e+01
8.981120000000000214e-01, 1.880211835489641814e+01
8.998660000000000547e-01, 1.892566596197357498e+01
9.015879999999999450e-01, 1.904933563864008761e+01
9.033839999999999648e-01, 1.917262050683207875e+01
9.052019999999999511e-01, 1.929595914335951790e+01
9.068559999999999954e-01, 1.941964298648228748e+01
9.084640000000000493e-01, 1.954312672127827710e+01
9.101120000000000321e-01, 1.966655531876080332e+01
9.117260000000000364e-01, 1.979002031773497805e+01
9.133700000000000152e-01, 1.991357571537233184e+01
9.149359999999999715e-01, 2.003719870789462121e+01
9.164160000000000084e-01, 2.016072038009216172e+01
9.180679999999999952e-01, 2.028413365201732432e+01
9.195940000000000225e-01, 2.040766807420152062e+01
9.211240000000000538e-01, 2.053106089922618693e+01
9.225719999999999477e-01, 2.065424611470922045e+01
9.241840000000000055e-01, 2.077821404441035469e+01
9.255700000000000038e-01, 2.090154969799714735e+01
9.268999999999999462e-01, 2.102508789704591763e+01
9.283780000000000365e-01, 2.114862473479628591e+01
9.296959999999999669e-01, 2.127220093898971953e+01
9.310399999999999787e-01, 2.139572368649292855e+01
9.324240000000000306e-01, 2.151916892496106470e+01
9.337299999999999489e-01, 2.164245318383997230e+01
9.349480000000000013e-01, 2.176615541554090427e+01
9.363139999999999796e-01, 2.188938138735003491e+01
9.376160000000000050e-01, 2.201319170655111535e+01
9.388140000000000374e-01, 2.213637547954768081e+01
9.399760000000000337e-01, 2.225991077956048514e+01
9.410720000000000196e-01, 2.238356400104813559e+01
9.423139999999999850e-01, 2.250719884780732372e+01
9.435700000000000198e-01, 2.263061731196291859e+01
9.447560000000000402e-01, 2.275362406802781479e+01
9.458959999999999591e-01, 2.287766559299094027e+01
9.469359999999999999e-01, 2.300125539209337688e+01
9.480439999999999978e-01, 2.312464026400714445e+01
9.491439999999999877e-01, 2.324795940991950971e+01
9.501779999999999671e-01, 2.337164523722499965e+01
9.511260000000000270e-01, 2.349547198298130013e+01
9.521699999999999608e-01, 2.361864193947024759e+01
9.531119999999999592e-01, 2.374208233401436274e+01
9.541140000000000176e-01, 2.386552948663764084e+01
9.550440000000000040e-01, 2.398908805358078666e+01
9.559680000000000399e-01, 2.411244378676837385e+01
9.568560000000000398e-01, 2.423594967234139830e+01
9.578140000000000542e-01, 2.435976669194483080e+01
9.587320000000000286e-01, 2.448311729872985154e+01
9.595639999999999725e-01, 2.460667968915107195e+01
9.604519999999999724e-01, 2.473044232684641486e+01
9.612739999999999618e-01, 2.485340890843580297e+01
9.620640000000000303e-01, 2.497688116986543605e+01
9.629299999999999526e-01, 2.510059241462588275e+01
9.637339999999999796e-01, 2.522402766053179946e+01
9.644460000000000255e-01, 2.534749792828122850e+01
9.651539999999999564e-01, 2.547092380731786676e+01
9.659200000000000008e-01, 2.559456046790240080e+01
9.666460000000000052e-01, 2.571805242956145676e+01
9.674040000000000417e-01, 2.584138035569522884e+01
9.681079999999999686e-01, 2.596487336135123414e+01
9.687620000000000120e-01, 2.608872196645846486e+01
9.694040000000000434e-01, 2.621197845934413806e+01
9.700699999999999878e-01, 2.633542323582573630e+01
9.707599999999999563e-01, 2.645897352945678094e+01
9.713960000000000372e-01, 2.658262032871397196e+01
9.720379999999999576e-01, 2.670609400630393537e+01
9.726160000000000361e-01, 2.682952289535061396e+01
9.731880000000000530e-01, 2.695278312048185398e+01
9.738059999999999494e-01, 2.707673515943813669e+01
9.744260000000000144e-01, 2.719999802311440007e+01
9.750159999999999938e-01, 2.732345779266622543e+01
9.755899999999999572e-01, 2.744699004787542052e+01
9.761159999999999837e-01, 2.757063777395576665e+01
9.766780000000000461e-01, 2.769398141244994349e+01
9.772319999999999895e-01, 2.781755916368497950e+01
9.777059999999999640e-01, 2.794041222444271355e+01
9.781360000000000054e-01, 2.806444755463694563e+01
9.786620000000000319e-01, 2.818776600631240470e+01
9.791539999999999688e-01, 2.831198652743338329e+01
9.797059999999999658e-01, 2.843328196668487706e+01
9.801840000000000552e-01, 2.855814000155858068e+01
9.806740000000000457e-01, 2.868193620030397284e+01
9.811379999999999546e-01, 2.880481686458654522e+01
9.816080000000000361e-01, 2.892894297320076902e+01
9.820600000000000440e-01, 2.905231899485296765e+01
9.824559999999999960e-01, 2.917533806686657627e+01
9.828780000000000294e-01, 2.929880083996831175e+01
9.832800000000000429e-01, 2.942295915301196629e+01
9.836840000000000028e-01, 2.954627073811504445e+01
9.840799999999999548e-01, 2.967061415042744343e+01
9.844680000000000097e-01, 2.979389388651892290e+01
9.848799999999999777e-01, 2.991699717980973006e+01
9.852440000000000087e-01, 3.003970838008058664e+01
9.855800000000000116e-01, 3.016386894014600273e+01
9.859400000000000386e-01, 3.028879350564984207e+01
9.862760000000000415e-01, 3.041052438722805107e+01
9.866179999999999950e-01, 3.053395802966505101e+01
9.869200000000000195e-01, 3.065765896965509540e+01
9.872760000000000424e-01, 3.078153636746919375e+01
9.876139999999999919e-01, 3.090419493355825864e+01
9.879099999999999548e-01, 3.102793213936477912e+01
9.881699999999999928e-01, 3.115219398238588511e+01
9.884840000000000293e-01, 3.127527233613539437e+01
9.887620000000000298e-01, 3.139875247403301728e+01
9.890600000000000502e-01, 3.152259416953715387e+01
9.893499999999999517e-01, 3.164557987637490299e+01
9.896300000000000097e-01, 3.176947724398710093e+01
9.899320000000000341e-01, 3.189357211168239203e+01
9.902020000000000266e-01, 3.201637218852363276e+01
9.904579999999999496e-01, 3.214044091174245921e+01
9.906679999999999930e-01, 3.226327991391411842e+01
9.909080000000000110e-01, 3.238669660364393366e+01
9.911820000000000075e-01, 3.251114296799407555e+01
9.913920000000000510e-01, 3.263372325738033197e+01
9.916019999999999834e-01, 3.275648450212835172e+01
9.918379999999999974e-01, 3.287908553723602978e+01
9.920700000000000074e-01, 3.300443484089905155e+01
9.922619999999999774e-01, 3.312683200094714664e+01
9.924500000000000544e-01, 3.325193946545531531e+01
9.926279999999999548e-01, 3.337640083153892334e+01
9.928839999999999888e-01, 3.349768150535458489e+01
9.930759999999999588e-01, 3.362154003261284174e+01
9.932839999999999447e-01, 3.374549723152141922e+01
9.934659999999999602e-01, 3.386927556787276217e+01
9.936519999999999797e-01, 3.399213990331145396e+01
9.938299999999999912e-01, 3.411629440882374809e+01
9.939780000000000282e-01, 3.424006317012592859e+01
9.941640000000000477e-01, 3.436390662503392690e+01
9.942980000000000151e-01, 3.448392158189962231e+01
9.944520000000000026e-01, 3.461086782201214618e+01
9.946040000000000436e-01, 3.473400757220559143e+01
9.947620000000000351e-01, 3.485520953229220709e+01
9.949099999999999611e-01, 3.498187932889828744e+01
9.950780000000000181e-01, 3.510413346753634301e+01
9.952079999999999815e-01, 3.522713807612417725e+01
9.953499999999999570e-01, 3.535225282103644417e+01
9.955239999999999645e-01, 3.547344041750819343e+01
9.956599999999999895e-01, 3.559816192992654749e+01
9.958080000000000265e-01, 3.572123438590733002e+01
9.959320000000000395e-01, 3.584616100354865864e+01
9.960560000000000525e-01, 3.596908281475734270e+01
9.961719999999999464e-01, 3.609525719115414688e+01
9.962820000000000009e-01, 3.621554135000692298e+01
9.963779999999999859e-01, 3.633841906418238210e+01
9.965039999999999454e-01, 3.646261017098433399e+01
9.966040000000000454e-01, 3.658559002781110081e+01
9.967139999999999889e-01, 3.670993896614763230e+01
9.968219999999999859e-01, 3.683298376911503880e+01
9.969339999999999868e-01, 3.695625818565837761e+01
9.970499999999999918e-01, 3.708065871407526970e+01
9.971659999999999968e-01, 3.720295355241599111e+01
9.972440000000000193e-01, 3.732561079897956802e+01
9.973440000000000083e-01, 3.745117419559926475e+01
9.974359999999999893e-01, 3.757192727022567169e+01
9.975380000000000358e-01, 3.769787657246605761e+01
9.976080000000000503e-01, 3.782283079081561539e+01
9.977059999999999818e-01, 3.794431879840958288e+01
9.977700000000000458e-01, 3.806598804301602001e+01
9.978399999999999492e-01, 3.819068946102383677e+01
9.978960000000000052e-01, 3.830942209052356873e+01
9.979519999999999502e-01, 3.843724614071721390e+01
9.980099999999999527e-01, 3.855881108276134484e+01
9.980879999999999752e-01, 3.868173719315898040e+01
9.981499999999999817e-01, 3.880695762305458629e+01
9.982079999999999842e-01, 3.892937135515717273e+01
9.982699999999999907e-01, 3.905868643584986444e+01
9.983279999999999932e-01, 3.917910568379394221e+01
9.983940000000000037e-01, 3.929913396485719090e+01
9.984499999999999487e-01, 3.942863388363083033e+01
9.984899999999999887e-01, 3.955037137483381571e+01
9.985619999999999497e-01, 3.967252187033938782e+01
9.986099999999999977e-01, 3.979764265894647934e+01
9.986680000000000001e-01, 3.992212730684153854e+01
9.987219999999999986e-01, 4.004549758050366393e+01
9.987679999999999891e-01, 4.016646115738997480e+01
9.988259999999999916e-01, 4.028760840520355657e+01
9.988700000000000356e-01, 4.041680133604300806e+01
9.989179999999999726e-01, 4.053682344731350895e+01
9.989500000000000046e-01, 4.065294527620104503e+01
9.989860000000000406e-01, 4.078345070327370081e+01
9.990240000000000231e-01, 4.090964964477613108e+01
9.990520000000000511e-01, 4.104264110839974933e+01
9.990919999999999801e-01, 4.115622461358616135e+01
9.991280000000000161e-01, 4.128117688098632243e+01
9.991700000000000026e-01, 4.140116776828946854e+01
9.991959999999999731e-01, 4.151693475775661568e+01
9.992199999999999971e-01, 4.165043316649306604e+01
9.992640000000000411e-01, 4.177304067649883734e+01
9.992900000000000116e-01, 4.189463667188516638e+01
9.993199999999999861e-01, 4.201556947269161668e+01
9.993579999999999686e-01, 4.214646223614538201e+01
9.993840000000000501e-01, 4.227136587605790652e+01
9.994159999999999711e-01, 4.239029285284680526e+01
9.994459999999999456e-01, 4.251380241847477492e+01
9.994720000000000271e-01, 4.264383149884787372e+01
9.994939999999999936e-01, 4.275354130139632503e+01
9.995079999999999520e-01, 4.288906702397129322e+01
9.995319999999999760e-01, 4.300818932074734136e+01
9.995420000000000416e-01, 4.314027401261432715e+01
9.995619999999999505e-01, 4.326392375854562999e+01
9.995840000000000281e-01, 4.337198024836333587e+01
9.995960000000000401e-01, 4.349455860646229155e+01
9.996080000000000521e-01, 4.363188737182716892e+01
9.996220000000000105e-01, 4.376387130987190233e+01
9.996460000000000345e-01, 4.387217317123504756e+01
9.996559999999999890e-01, 4.398228166746057610e+01
9.996660000000000545e-01, 4.412269782276133867e+01
9.996979999999999755e-01, 4.423179051849540855e+01
9.997080000000000410e-01, 4.437840170283762120e+01
9.997200000000000530e-01, 4.450530842453365210e+01
9.997340000000000115e-01, 4.461643171451438405e+01
9.997420000000000195e-01, 4.476279383869808726e+01
9.997500000000000275e-01, 4.485985516658297456e+01
9.997599999999999820e-01, 4.498929426900132711e+01
9.997740000000000515e-01, 4.509496581312555463e+01
9.997800000000000020e-01, 4.526236106133008263e+01
9.997960000000000180e-01, 4.536375188266766401e+01
9.998059999999999725e-01, 4.549676425823810888e+01
9.998139999999999805e-01, 4.560691736419144604e+01
9.998259999999999925e-01, 4.571267756801007209e+01
9.998380000000000045e-01, 4.586431260525414189e+01
9.998479999999999590e-01, 4.598854725064260407e+01
9.998559999999999670e-01, 4.606405708507588770e+01
9.998599999999999710e-01, 4.620776382089633216e+01
9.998719999999999830e-01, 4.632832513041635991e+01
9.998780000000000445e-01, 4.646570270265329583e+01
9.998820000000000485e-01, 4.657419346943156313e+01
9.998879999999999990e-01, 4.675913429925509490e+01
9.998920000000000030e-01, 4.684938382519095512e+01
9.999040000000000150e-01, 4.697266352010350943e+01
9.999160000000000270e-01, 4.707155156151289077e+01
9.999200000000000310e-01, 4.717359275419408249e+01
9.999280000000000390e-01, 4.731143340481197868e+01
9.999299999999999855e-01, 4.734968279617380205e+01
9.999320000000000430e-01, 4.769457999894991929e+01
9.999320000000000430e-01, 4.769457999894991929e+01
9.999400000000000510e-01, 4.787821883859727023e+01
9.999419999999999975e-01, 4.797522074041956586e+01
9.999479999999999480e-01, 4.809008290879504699e+01
9.999519999999999520e-01, 4.814799166870547253e+01
9.999559999999999560e-01, 4.830183532252912926e+01
9.999620000000000175e-01, 4.842722864913244507e+01
9.999660000000000215e-01, 4.856664197229331137e+01
9.999679999999999680e-01, 4.872987710824206431e+01
9.999679999999999680e-01, 4.872987710824206431e+01
9.999700000000000255e-01, 4.896693163560402695e+01
9.999719999999999720e-01, 4.911170727308676476e+01
9.999719999999999720e-01, 4.911170727308676476e+01
9.999719999999999720e-01, 4.911170727308676476e+01
9.999719999999999720e-01, 4.911170727308676476e+01
9.999740000000000295e-01, 4.981298524134113848e+01
9.999740000000000295e-01, 4.981298524134113848e+01
9.999740000000000295e-01, 4.981298524134113848e+01
9.999759999999999760e-01, 4.986498891363237362e+01
9.999780000000000335e-01, 5.004302791421792307e+01
9.999799999999999800e-01, 5.027727583456820071e+01
9.999799999999999800e-01, 5.027727583456820071e+01
9.999820000000000375e-01, 5.042919888104269432e+01
9.999820000000000375e-01, 5.042919888104269432e+01
9.999839999999999840e-01, 5.074605875373090669e+01
9.999879999999999880e-01, 5.079185193475232296e+01
9.999900000000000455e-01, 5.097704249242812580e+01
9.999900000000000455e-01, 5.097704249242812580e+01
9.999900000000000455e-01, 5.097704249242812580e+01
9.999900000000000455e-01, 5.097704249242812580e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999919999999999920e-01, 5.161283659062188889e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999940000000000495e-01, 5.301820918430752982e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999959999999999960e-01, 5.386017836229771660e+01
9.999980000000000535e-01, 5.548111980606037008e+01
9.999980000000000535e-01, 5.548111980606037008e+01
9.999980000000000535e-01, 5.548111980606037008e+01
9.999980000000000535e-01, 5.548111980606037008e+01
9.999980000000000535e-01, 5.548111980606037008e+01
9.999980000000000535e-01, 5.548111980606037008e+01


==> figures/data-for-paper/smart-coloring-snr0.dat <==
0.000000000000000000e+00, -3.882895218067488230e+01
0.000000000000000000e+00, -3.882895218067488230e+01
0.000000000000000000e+00, -3.882895218067488230e+01
0.000000000000000000e+00, -3.882895218067488230e+01
0.000000000000000000e+00, -3.882895218067488230e+01
0.000000000000000000e+00, -3.882895218067488230e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
1.999999999999999909e-06, -3.787954236636765160e+01
3.999999999999999819e-06, -3.667924251064295760e+01
3.999999999999999819e-06, -3.667924251064295760e+01
3.999999999999999819e-06, -3.667924251064295760e+01
3.999999999999999819e-06, -3.667924251064295760e+01
3.999999999999999819e-06, -3.667924251064295760e+01
3.999999999999999819e-06, -3.667924251064295760e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
6.000000000000000152e-06, -3.659918048241115685e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
7.999999999999999638e-06, -3.508188303242606310e+01
1.000000000000000082e-05, -3.502040384177228560e+01
1.000000000000000082e-05, -3.502040384177228560e+01
1.200000000000000030e-05, -3.465665064556589670e+01
1.200000000000000030e-05, -3.465665064556589670e+01
1.399999999999999979e-05, -3.461988364883335123e+01
1.599999999999999928e-05, -3.456226470079344182e+01
1.800000000000000046e-05, -3.445864073101872549e+01
1.800000000000000046e-05, -3.445864073101872549e+01
1.800000000000000046e-05, -3.445864073101872549e+01
1.800000000000000046e-05, -3.445864073101872549e+01
2.000000000000000164e-05, -3.381730116098557204e+01
2.000000000000000164e-05, -3.381730116098557204e+01
2.000000000000000164e-05, -3.381730116098557204e+01
2.400000000000000061e-05, -3.371602634966724565e+01
2.799999999999999958e-05, -3.366046893874078449e+01
3.000000000000000076e-05, -3.354624626589900771e+01
3.199999999999999855e-05, -3.353903251381247230e+01
3.199999999999999855e-05, -3.353903251381247230e+01
3.199999999999999855e-05, -3.353903251381247230e+01
3.399999999999999973e-05, -3.294393839130548685e+01
3.399999999999999973e-05, -3.294393839130548685e+01
3.399999999999999973e-05, -3.294393839130548685e+01
3.600000000000000091e-05, -3.287560905457445415e+01
3.800000000000000209e-05, -3.272503443601865314e+01
3.800000000000000209e-05, -3.272503443601865314e+01
4.000000000000000327e-05, -3.263664536141715189e+01
4.000000000000000327e-05, -3.263664536141715189e+01
4.199999999999999768e-05, -3.232151826348057000e+01
4.199999999999999768e-05, -3.232151826348057000e+01
4.399999999999999886e-05, -3.226341850729386351e+01
4.399999999999999886e-05, -3.226341850729386351e+01
4.399999999999999886e-05, -3.226341850729386351e+01
4.399999999999999886e-05, -3.226341850729386351e+01
4.600000000000000004e-05, -3.160417766557215202e+01
4.600000000000000004e-05, -3.160417766557215202e+01
4.600000000000000004e-05, -3.160417766557215202e+01
5.000000000000000240e-05, -3.150403713235735381e+01
5.199999999999999680e-05, -3.149870959265934189e+01
5.399999999999999798e-05, -3.134203001526973509e+01
5.599999999999999916e-05, -3.129931846714777421e+01
5.599999999999999916e-05, -3.129931846714777421e+01
5.800000000000000034e-05, -3.095516523473762760e+01
5.800000000000000034e-05, -3.095516523473762760e+01
6.200000000000000270e-05, -3.082850915972055361e+01
6.600000000000000506e-05, -3.076341465418352428e+01
6.799999999999999946e-05, -3.073806676730423959e+01
7.399999999999999623e-05, -3.056884865159309683e+01
7.600000000000000418e-05, -3.048303493438255174e+01
8.000000000000000654e-05, -3.036452104405259789e+01
8.399999999999999535e-05, -3.026257206268358146e+01
9.200000000000000007e-05, -3.020044365287640176e+01
9.399999999999999448e-05, -3.008699544957854499e+01
9.600000000000000243e-05, -2.998275295043640654e+01
9.799999999999999684e-05, -2.990368250577610354e+01
1.000000000000000048e-04, -2.979738657280084269e+01
1.000000000000000048e-04, -2.979738657280084269e+01
1.019999999999999992e-04, -2.946275201879004868e+01
1.019999999999999992e-04, -2.946275201879004868e+01
1.019999999999999992e-04, -2.946275201879004868e+01
1.039999999999999936e-04, -2.933013197564465457e+01
1.079999999999999960e-04, -2.924961228020623949e+01
1.119999999999999983e-04, -2.913614372629597327e+01
1.160000000000000007e-04, -2.903499330465407979e+01
1.179999999999999951e-04, -2.898046429943882885e+01
1.219999999999999974e-04, -2.886045961951092664e+01
1.279999999999999942e-04, -2.875125164620024520e+01
1.320000000000000101e-04, -2.865088740269112222e+01
1.340000000000000045e-04, -2.854465416285791335e+01
1.399999999999999877e-04, -2.848226414668799222e+01
1.520000000000000084e-04, -2.837718285126937801e+01
1.600000000000000131e-04, -2.824441599777635403e+01
1.620000000000000075e-04, -2.823912953126805547e+01
1.620000000000000075e-04, -2.823912953126805547e+01
1.640000000000000019e-04, -2.790444515430343841e+01
1.640000000000000019e-04, -2.790444515430343841e+01
1.720000000000000066e-04, -2.781212713620206500e+01
1.779999999999999898e-04, -2.771130466094187028e+01
1.840000000000000001e-04, -2.759346913237585852e+01
1.859999999999999945e-04, -2.750335220255463753e+01
1.900000000000000105e-04, -2.737614406603910311e+01
1.979999999999999881e-04, -2.731726431871638638e+01
2.100000000000000087e-04, -2.721122308363476350e+01
2.200000000000000078e-04, -2.711578542934511660e+01
2.300000000000000070e-04, -2.705047044837770187e+01
2.380000000000000117e-04, -2.695449205440458229e+01
2.439999999999999949e-04, -2.684137030431874393e+01
2.480000000000000108e-04, -2.671460553589753317e+01
2.579999999999999828e-04, -2.665390402297365569e+01
2.700000000000000035e-04, -2.656980622658053193e+01
2.759999999999999867e-04, -2.644959904577818577e+01
2.820000000000000241e-04, -2.634913012043993774e+01
2.900000000000000017e-04, -2.627260972823386709e+01
3.099999999999999999e-04, -2.617458643021769404e+01
3.179999999999999776e-04, -2.611857362893409373e+01
3.240000000000000150e-04, -2.597713612891534041e+01
3.400000000000000244e-04, -2.589246942462728640e+01
3.539999999999999853e-04, -2.577667260278196437e+01
3.620000000000000171e-04, -2.569613749042167328e+01
3.699999999999999947e-04, -2.560191911043305169e+01
3.739999999999999835e-04, -2.549387052458504144e+01
3.840000000000000097e-04, -2.540632510590085502e+01
3.980000000000000248e-04, -2.530557878681853623e+01
4.040000000000000080e-04, -2.521041992456878944e+01
4.180000000000000230e-04, -2.512231664914186524e+01
4.240000000000000062e-04, -2.501637877242292518e+01
4.420000000000000101e-04, -2.490853637512185159e+01
4.539999999999999765e-04, -2.482277127217905388e+01
4.679999999999999915e-04, -2.473336983159962088e+01
4.739999999999999747e-04, -2.463897978335760541e+01
4.879999999999999898e-04, -2.454145259929306988e+01
5.019999999999999506e-04, -2.443638015977580835e+01
5.159999999999999656e-04, -2.435119301366354350e+01
5.220000000000000031e-04, -2.426488271995905777e+01
5.299999999999999807e-04, -2.416527071360200196e+01
5.439999999999999957e-04, -2.408583496449868022e+01
5.619999999999999996e-04, -2.397062484356109024e+01
5.800000000000000034e-04, -2.386376399797696024e+01
5.900000000000000296e-04, -2.378832613014190045e+01
5.980000000000000072e-04, -2.368479776340344145e+01
6.139999999999999625e-04, -2.357705245721213316e+01
6.400000000000000524e-04, -2.349141536306701994e+01
6.539999999999999590e-04, -2.339566235609761691e+01
6.780000000000000002e-04, -2.329848542814512768e+01
6.899999999999999667e-04, -2.320586233533731146e+01
7.140000000000000079e-04, -2.310630223107741799e+01
7.399999999999999894e-04, -2.300844128360353480e+01
7.560000000000000530e-04, -2.291405425856007483e+01
7.759999999999999971e-04, -2.281970021230574730e+01
8.059999999999999673e-04, -2.272061071611135930e+01
8.279999999999999600e-04, -2.262295992283512902e+01
8.540000000000000499e-04, -2.253930492705006827e+01
8.739999999999999939e-04, -2.243560560436333162e+01
9.020000000000000240e-04, -2.234002627559607390e+01
9.259999999999999568e-04, -2.224247364529888671e+01
9.499999999999999981e-04, -2.214997977572845755e+01
9.799999999999999684e-04, -2.205102526395495843e+01
1.012000000000000096e-03, -2.195556952450958477e+01
1.041999999999999958e-03, -2.186517650853247829e+01
1.067999999999999939e-03, -2.176404407499408933e+01
1.110000000000000092e-03, -2.165987115380753636e+01
1.131999999999999977e-03, -2.156381299360285908e+01
1.154000000000000078e-03, -2.147948137514698885e+01
1.199999999999999895e-03, -2.138018550261440964e+01
1.258000000000000004e-03, -2.128666342476171280e+01
1.294000000000000011e-03, -2.119674959002568215e+01
1.327999999999999970e-03, -2.109545581678327153e+01
1.371999999999999956e-03, -2.099567929070749628e+01
1.413999999999999892e-03, -2.090158412138072919e+01
1.453999999999999997e-03, -2.080565836194095297e+01
1.510000000000000057e-03, -2.071246958548040595e+01
1.546000000000000065e-03, -2.061469309013148177e+01
1.593999999999999931e-03, -2.051989493547611687e+01
1.645999999999999894e-03, -2.042104893728588166e+01
1.696000000000000025e-03, -2.032695204654145726e+01
1.740000000000000010e-03, -2.023475338435016013e+01
1.789999999999999925e-03, -2.013477806601101960e+01
1.833999999999999910e-03, -2.004008100137368587e+01
1.907999999999999974e-03, -1.994180587356534318e+01
1.951999999999999959e-03, -1.984534966031233338e+01
2.005999999999999971e-03, -1.974783485463100874e+01
2.072000000000000057e-03, -1.965275285483113521e+01
2.141999999999999807e-03, -1.955939223522082671e+01
2.210000000000000159e-03, -1.946239778035907264e+01
2.273999999999999980e-03, -1.936785397662956854e+01
2.335999999999999969e-03, -1.927141345571862985e+01
2.390000000000000197e-03, -1.917559036605610601e+01
2.462000000000000213e-03, -1.908084906894797683e+01
2.526000000000000034e-03, -1.898400501016114106e+01
2.608000000000000075e-03, -1.888761174859399006e+01
2.680000000000000090e-03, -1.879329236690095684e+01
2.756000000000000203e-03, -1.869518414554830699e+01
2.820000000000000024e-03, -1.860069299169353130e+01
2.893999999999999871e-03, -1.850503775455510080e+01
2.994000000000000133e-03, -1.841069871616436870e+01
3.088000000000000033e-03, -1.831405114417842128e+01
3.176000000000000004e-03, -1.821332578857591855e+01
3.268000000000000071e-03, -1.811808225103672143e+01
3.363999999999999803e-03, -1.802548381985391757e+01
3.438000000000000084e-03, -1.792925293820172428e+01
3.511999999999999931e-03, -1.783375198295324893e+01
3.624000000000000051e-03, -1.773757739619757245e+01
3.742000000000000100e-03, -1.764185775318448179e+01
3.827999999999999806e-03, -1.754633966370975173e+01
3.936000000000000262e-03, -1.745090228833753798e+01
4.057999999999999975e-03, -1.735501921804144132e+01
4.170000000000000095e-03, -1.725897730099296723e+01
4.300000000000000003e-03, -1.716289011027436828e+01
4.423999999999999981e-03, -1.706697166960077539e+01
4.539999999999999765e-03, -1.697241128895302609e+01
4.666000000000000009e-03, -1.687497120634797909e+01
4.793999999999999651e-03, -1.677967350024553994e+01
4.931999999999999752e-03, -1.668411848003904652e+01
5.080000000000000314e-03, -1.658845425979854937e+01
5.216000000000000150e-03, -1.649088923790160521e+01
5.383999999999999897e-03, -1.639534579359987276e+01
5.544000000000000317e-03, -1.629989550248693320e+01
5.720000000000000258e-03, -1.620448814855293662e+01
5.858000000000000360e-03, -1.610735340588020392e+01
6.052000000000000088e-03, -1.601201124718115665e+01
6.204000000000000313e-03, -1.591593624504277038e+01
6.368000000000000396e-03, -1.582013559093447164e+01
6.531999999999999612e-03, -1.572438350303915833e+01
6.708000000000000421e-03, -1.562896673130033953e+01
6.908000000000000078e-03, -1.553308067647881252e+01
7.121999999999999859e-03, -1.543750801280508078e+01
7.335999999999999639e-03, -1.534110482320860491e+01
7.585999999999999861e-03, -1.524547743945596068e+01
7.825999999999999623e-03, -1.514978485355805660e+01
8.031999999999999210e-03, -1.505373244620155582e+01
8.250000000000000389e-03, -1.495796741662124774e+01
8.491999999999999549e-03, -1.486167397910748633e+01
8.734000000000000444e-03, -1.476546778316681596e+01
8.970000000000000542e-03, -1.467106660332663282e+01
9.209999999999999437e-03, -1.457529892563369245e+01
9.471999999999999517e-03, -1.447984671358408804e+01
9.740000000000000394e-03, -1.438321983903912837e+01
9.993999999999999412e-03, -1.428651673944376377e+01
1.028399999999999974e-02, -1.419076039653511856e+01
1.056200000000000021e-02, -1.409487083546431307e+01
1.082800000000000082e-02, -1.399953992556622140e+01
1.119400000000000082e-02, -1.390291760219916029e+01
1.147199999999999956e-02, -1.380774475279583768e+01
1.174399999999999923e-02, -1.371161750043446936e+01
1.203399999999999956e-02, -1.361484126051961674e+01
1.234599999999999934e-02, -1.352113954715842503e+01
1.263399999999999940e-02, -1.342389299902864863e+01
1.295199999999999997e-02, -1.332900341875073380e+01
1.329600000000000053e-02, -1.323258891259665937e+01
1.360199999999999951e-02, -1.313623985739396005e+01
1.397200000000000004e-02, -1.304033567313569186e+01
1.432600000000000019e-02, -1.294464956932489486e+01
1.464599999999999930e-02, -1.284832213731921513e+01
1.502399999999999916e-02, -1.275270691299360593e+01
1.536999999999999998e-02, -1.265715551506098180e+01
1.574000000000000052e-02, -1.256084746343741188e+01
1.613200000000000051e-02, -1.246504042390505873e+01
1.647600000000000106e-02, -1.236916509034888279e+01
1.688800000000000023e-02, -1.227314607516797196e+01
1.734000000000000125e-02, -1.217719824320521482e+01
1.779400000000000079e-02, -1.208172947141022391e+01
1.822800000000000115e-02, -1.198586318630167113e+01
1.866999999999999910e-02, -1.188950668247531084e+01
1.908999999999999933e-02, -1.179399308722810957e+01
1.954200000000000034e-02, -1.169821488708045365e+01
1.992400000000000074e-02, -1.160243088293916536e+01
2.043999999999999984e-02, -1.150620208312640891e+01
2.095800000000000093e-02, -1.141060540158231440e+01
2.147400000000000003e-02, -1.131488855167678409e+01
2.201200000000000032e-02, -1.121917991067835274e+01
2.254600000000000007e-02, -1.112303594447347166e+01
2.305600000000000011e-02, -1.102726089867616821e+01
2.359999999999999945e-02, -1.093133934002240970e+01
2.416199999999999945e-02, -1.083561214644142190e+01
2.474799999999999917e-02, -1.073958438322891062e+01
2.533200000000000035e-02, -1.064337450480488556e+01
2.593399999999999872e-02, -1.054815879248571875e+01
2.652799999999999950e-02, -1.045205429475639214e+01
2.714400000000000146e-02, -1.035597878374931824e+01
2.776199999999999848e-02, -1.026025443565891848e+01
2.843800000000000147e-02, -1.016429391605757360e+01
2.907799999999999968e-02, -1.006828238719252511e+01
2.982200000000000129e-02, -9.972503878703795621e+00
3.052200000000000052e-02, -9.876512406739088590e+00
3.123000000000000081e-02, -9.780916094348883760e+00
3.187000000000000249e-02, -9.685312540602488696e+00
3.255199999999999760e-02, -9.589039566374236045e+00
3.328600000000000309e-02, -9.493318316720106509e+00
3.397800000000000126e-02, -9.397405800965456635e+00
3.470999999999999780e-02, -9.302024406590158279e+00
3.550999999999999990e-02, -9.205724607634905965e+00
3.633399999999999824e-02, -9.109848483087954918e+00
3.717199999999999671e-02, -9.013857826511898708e+00
3.794399999999999856e-02, -8.917891656848201620e+00
3.881400000000000128e-02, -8.822306928192773512e+00
3.965400000000000175e-02, -8.726162176614000288e+00
4.050200000000000328e-02, -8.630604457946745356e+00
4.136399999999999799e-02, -8.534527161884126301e+00
4.229399999999999826e-02, -8.438810265582404213e+00
4.327000000000000290e-02, -8.342594348984725627e+00
4.410800000000000137e-02, -8.247196965506979893e+00
4.505800000000000083e-02, -8.151234670906458035e+00
4.595400000000000179e-02, -8.055211877689853139e+00
4.685999999999999888e-02, -7.959499137934886726e+00
4.788599999999999801e-02, -7.863481532958838116e+00
4.889199999999999796e-02, -7.767656558749875373e+00
4.996799999999999853e-02, -7.671997458788505142e+00
5.099200000000000260e-02, -7.576230402635831140e+00
5.215800000000000297e-02, -7.480073011472515354e+00
5.321200000000000235e-02, -7.384086268165077627e+00
5.428600000000000092e-02, -7.288415024169518475e+00
5.540400000000000186e-02, -7.192722041594848292e+00
5.650999999999999773e-02, -7.096538362842884418e+00
5.767800000000000010e-02, -7.000658211324771507e+00
5.884199999999999847e-02, -6.904680468168475471e+00
6.005200000000000121e-02, -6.809066236795261240e+00
6.133799999999999669e-02, -6.713075370050867186e+00
6.257799999999999474e-02, -6.617267770102004398e+00
6.384399999999999797e-02, -6.521291030359481766e+00
6.513599999999999945e-02, -6.425463654257157486e+00
6.640400000000000469e-02, -6.329441027328726932e+00
6.770600000000000229e-02, -6.233683248582650549e+00
6.905600000000000627e-02, -6.137932364538620789e+00
7.039800000000000224e-02, -6.042034398191772127e+00
7.163600000000000523e-02, -5.946274248430547971e+00
7.292800000000000671e-02, -5.850296661508580520e+00
7.444199999999999429e-02, -5.754338026589016053e+00
7.592000000000000137e-02, -5.658549467106135822e+00
7.740199999999999858e-02, -5.562682595986292000e+00
7.896000000000000241e-02, -5.466794592883289283e+00
8.044600000000000362e-02, -5.371019923979590160e+00
8.198199999999999932e-02, -5.275140080533665454e+00
8.365200000000000413e-02, -5.179026339989544425e+00
8.534400000000000319e-02, -5.083313039186345250e+00
8.700199999999999600e-02, -4.987595825637906266e+00
8.871400000000000119e-02, -4.891618354275334646e+00
9.048200000000000687e-02, -4.795746234626267146e+00
9.223599999999999854e-02, -4.699887479134433832e+00
9.398600000000000010e-02, -4.603956578619614604e+00
9.564000000000000279e-02, -4.508099910168232860e+00
9.747599999999999321e-02, -4.412399765614449798e+00
9.939199999999999424e-02, -4.316389513587947313e+00
1.011839999999999962e-01, -4.220540092890287198e+00
1.030719999999999970e-01, -4.124667197831729304e+00
1.049660000000000037e-01, -4.028717527635114592e+00
1.068439999999999945e-01, -3.932938771431515157e+00
1.087240000000000012e-01, -3.837058903442123636e+00
1.107859999999999956e-01, -3.741136688817272571e+00
1.127459999999999990e-01, -3.645291319160564925e+00
1.147340000000000027e-01, -3.549567565822444593e+00
1.167360000000000064e-01, -3.453540522035381422e+00
1.186819999999999958e-01, -3.357701303079594801e+00
1.208879999999999955e-01, -3.261808208203544446e+00
1.229920000000000041e-01, -3.165977941445903721e+00
1.252520000000000022e-01, -3.070150570854341954e+00
1.273680000000000090e-01, -2.974329832349529745e+00
1.296319999999999972e-01, -2.878420042763736308e+00
1.319059999999999955e-01, -2.782449353720310548e+00
1.341320000000000012e-01, -2.686655074990043079e+00
1.364319999999999977e-01, -2.590699646306402482e+00
1.387919999999999987e-01, -2.494878858683074352e+00
1.410399999999999987e-01, -2.399029008537220342e+00
1.434719999999999884e-01, -2.303039323619470835e+00
1.459080000000000099e-01, -2.207285940809463831e+00
1.482439999999999869e-01, -2.111302409977541483e+00
1.506560000000000121e-01, -2.015668833282381556e+00
1.531599999999999906e-01, -1.919622848768678391e+00
1.556339999999999946e-01, -1.823816870530695633e+00
1.580739999999999923e-01, -1.727966709260577716e+00
1.607059999999999877e-01, -1.632039591193194861e+00
1.633340000000000070e-01, -1.536247602066468598e+00
1.658679999999999877e-01, -1.440324738959230189e+00
1.685039999999999871e-01, -1.344394700107161000e+00
1.710840000000000138e-01, -1.248613736683672926e+00
1.738599999999999868e-01, -1.152822802771918065e+00
1.766340000000000132e-01, -1.056886217369607861e+00
1.793839999999999879e-01, -9.609672371895606746e-01
1.821440000000000003e-01, -8.651438584678716737e-01
1.848539999999999905e-01, -7.692201732612038434e-01
1.875519999999999965e-01, -6.732353385732327000e-01
1.902800000000000047e-01, -5.775187030025904500e-01
1.931879999999999986e-01, -4.816470896520520517e-01
1.960820000000000063e-01, -3.858134409464084036e-01
1.988939999999999875e-01, -2.899029021120242411e-01
2.018099999999999894e-01, -1.941300335147952971e-01
2.049080000000000068e-01, -9.816613176810497221e-02
2.079719999999999902e-01, -2.315700557414561520e-03
2.109880000000000089e-01, 9.352551108680909331e-02
2.141180000000000028e-01, 1.894114333686509888e-01
2.170439999999999869e-01, 2.852175186613352675e-01
2.201440000000000063e-01, 3.812543909106171913e-01
2.232899999999999885e-01, 4.769963435993041512e-01
2.264539999999999886e-01, 5.729485507546245859e-01
2.296080000000000065e-01, 6.687792154107738973e-01
2.328979999999999939e-01, 7.646285018272622747e-01
2.359999999999999876e-01, 8.605265050904340463e-01
2.392940000000000067e-01, 9.563618618194738019e-01
2.425980000000000081e-01, 1.052217447724423049e+00
2.458639999999999992e-01, 1.148166149966825200e+00
2.492800000000000016e-01, 1.243966909818341682e+00
2.526340000000000252e-01, 1.339883187533966957e+00
2.559279999999999888e-01, 1.435730181716007525e+00
2.593520000000000270e-01, 1.531604907406398430e+00
2.627499999999999836e-01, 1.627432792923888982e+00
2.662300000000000222e-01, 1.723329140646677526e+00
2.698119999999999963e-01, 1.819190774649620534e+00
2.732220000000000204e-01, 1.914965494129363233e+00
2.767299999999999760e-01, 2.010879903768063137e+00
2.801440000000000041e-01, 2.106797993179804429e+00
2.836659999999999737e-01, 2.202602982226915973e+00
2.870759999999999978e-01, 2.298471109861722095e+00
2.908419999999999894e-01, 2.394414752662685775e+00
2.944959999999999800e-01, 2.490299785919593667e+00
2.981119999999999881e-01, 2.586088875560072609e+00
3.017219999999999902e-01, 2.682013197597371779e+00
3.053739999999999788e-01, 2.777867206241626530e+00
3.090180000000000149e-01, 2.873778236667472008e+00
3.126900000000000235e-01, 2.969591037020966162e+00
3.163000000000000256e-01, 3.065497029185406230e+00
3.200120000000000187e-01, 3.161312625220343175e+00
3.238400000000000167e-01, 3.257227513089882898e+00
3.275319999999999898e-01, 3.353151271399493538e+00
3.312999999999999834e-01, 3.448966013668795405e+00
3.349800000000000000e-01, 3.544838864597446459e+00
3.386060000000000181e-01, 3.640682718810612339e+00
3.424760000000000026e-01, 3.736503785237119679e+00
3.462759999999999727e-01, 3.832424293224365730e+00
3.499059999999999948e-01, 3.928293443039714727e+00
3.538060000000000094e-01, 4.024136852519760943e+00
3.576659999999999839e-01, 4.119997666184644025e+00
3.615840000000000165e-01, 4.215936845157293611e+00
3.653759999999999786e-01, 4.311756335706569132e+00
3.691840000000000122e-01, 4.407644683001362473e+00
3.731579999999999897e-01, 4.503541536751983543e+00
3.769179999999999753e-01, 4.599408726802792557e+00
3.807940000000000214e-01, 4.695230072776219288e+00
3.847499999999999809e-01, 4.791294237542513379e+00
3.889119999999999799e-01, 4.886965814340878289e+00
3.929579999999999740e-01, 4.982835018104781355e+00
3.970440000000000080e-01, 5.078668445158813327e+00
4.009380000000000166e-01, 5.174575550525240430e+00
4.050259999999999971e-01, 5.270538051232578347e+00
4.088359999999999772e-01, 5.366312326732243676e+00
4.126739999999999853e-01, 5.462229040924135859e+00
4.165479999999999738e-01, 5.558045099798486710e+00
4.205099999999999949e-01, 5.653911344641922021e+00
4.244379999999999820e-01, 5.749770683978255192e+00
4.283779999999999810e-01, 5.845640826124141043e+00
4.326340000000000185e-01, 5.941549044658116507e+00
4.365720000000000156e-01, 6.037379726133234037e+00
4.406140000000000057e-01, 6.133291017557020552e+00
4.446300000000000252e-01, 6.229122691754325203e+00
4.485379999999999923e-01, 6.324969471067837468e+00
4.525460000000000038e-01, 6.420871078266619847e+00
4.565440000000000054e-01, 6.516697938835939397e+00
4.604059999999999819e-01, 6.612612042452785666e+00
4.643240000000000145e-01, 6.708476637721761726e+00
4.684200000000000030e-01, 6.804329869299845512e+00
4.724720000000000031e-01, 6.900203937268654997e+00
4.764920000000000266e-01, 6.996032908235630288e+00
4.805960000000000232e-01, 7.091942232999247864e+00
4.845439999999999747e-01, 7.187802928707307970e+00
4.886320000000000108e-01, 7.283674511080237224e+00
4.925999999999999823e-01, 7.379522851591935328e+00
4.966599999999999904e-01, 7.475380302412686362e+00
5.006000000000000449e-01, 7.571284907169808065e+00
5.044819999999999860e-01, 7.667142671438066159e+00
5.086420000000000385e-01, 7.762998735236670278e+00
5.125380000000000491e-01, 7.858914042909413311e+00
5.165579999999999616e-01, 7.954775875884765313e+00
5.205199999999999827e-01, 8.050644099769311168e+00
5.244839999999999502e-01, 8.146453668183401220e+00
5.284659999999999913e-01, 8.242365298830716114e+00
5.324360000000000204e-01, 8.338252969516123159e+00
5.364520000000000399e-01, 8.434099679674902816e+00
5.403719999999999635e-01, 8.530042073788210999e+00
5.442900000000000515e-01, 8.625826343226121296e+00
5.482820000000000471e-01, 8.721722500267503619e+00
5.520639999999999992e-01, 8.817560331767635873e+00
5.560859999999999692e-01, 8.913463304334943160e+00
5.600019999999999998e-01, 9.009318745475823675e+00
5.638100000000000334e-01, 9.105157575059177333e+00
5.676179999999999559e-01, 9.201059213465685005e+00
5.715219999999999745e-01, 9.296895020243708174e+00
5.752819999999999601e-01, 9.392777717181562736e+00
5.791840000000000321e-01, 9.488659759461530285e+00
5.829379999999999562e-01, 9.584502569854672416e+00
5.867580000000000018e-01, 9.680407145969718741e+00
5.906679999999999708e-01, 9.776237571485030031e+00
5.945700000000000429e-01, 9.872100365667584754e+00
5.983239999999999670e-01, 9.967979087457623066e+00
6.018660000000000121e-01, 1.006386800577221230e+01
6.055920000000000192e-01, 1.015969953248048796e+01
6.092579999999999663e-01, 1.025558274879012366e+01
6.129360000000000364e-01, 1.035142680746330512e+01
6.166639999999999899e-01, 1.044731993460438879e+01
6.204659999999999620e-01, 1.054318097922362085e+01
6.242119999999999891e-01, 1.063904672591879574e+01
6.277960000000000207e-01, 1.073489791019410333e+01
6.313239999999999963e-01, 1.083086274216879197e+01
6.350639999999999619e-01, 1.092680546783614481e+01
6.386500000000000510e-01, 1.102253560754918915e+01
6.421879999999999811e-01, 1.111838730650922713e+01
6.457260000000000222e-01, 1.121420691280230919e+01
6.494259999999999478e-01, 1.131010467584167500e+01
6.529660000000000464e-01, 1.140600859955330826e+01
6.564999999999999725e-01, 1.150189608034527922e+01
6.600059999999999816e-01, 1.159788285736902402e+01
6.634919999999999707e-01, 1.169359662480157169e+01
6.670840000000000103e-01, 1.178947685113212351e+01
6.706659999999999844e-01, 1.188519283128233184e+01
6.741939999999999600e-01, 1.198118609923116296e+01
6.774559999999999471e-01, 1.207705342746773702e+01
6.808079999999999687e-01, 1.217295661789860439e+01
6.842200000000000504e-01, 1.226879326965963735e+01
6.875700000000000145e-01, 1.236467617921898743e+01
6.909279999999999866e-01, 1.246053917417317081e+01
6.942639999999999922e-01, 1.255644114666242750e+01
6.976780000000000204e-01, 1.265230707375792818e+01
7.009539999999999660e-01, 1.274817927640869364e+01
7.042680000000000051e-01, 1.284409923923640306e+01
7.076040000000000108e-01, 1.293993555137397422e+01
7.107700000000000129e-01, 1.303575115144349184e+01
7.140119999999999800e-01, 1.313165569444377745e+01
7.172500000000000542e-01, 1.322748888002056589e+01
7.203659999999999508e-01, 1.332332525427769099e+01
7.234979999999999745e-01, 1.341924138223965457e+01
7.265800000000000036e-01, 1.351508330090839394e+01
7.297439999999999483e-01, 1.361101942971093770e+01
7.329560000000000519e-01, 1.370683559746174218e+01
7.359900000000000331e-01, 1.380270289049273202e+01
7.389940000000000397e-01, 1.389859398492070142e+01
7.420259999999999634e-01, 1.399441970022682824e+01
7.449879999999999836e-01, 1.409032689266240013e+01
7.477500000000000258e-01, 1.418613881129150300e+01
7.506580000000000474e-01, 1.428208905129680240e+01
7.535359999999999836e-01, 1.437792438911568738e+01
7.564579999999999638e-01, 1.447381296090449787e+01
7.592619999999999925e-01, 1.456968496780210032e+01
7.620799999999999796e-01, 1.466552513131080104e+01
7.649439999999999573e-01, 1.476148805377266449e+01
7.678359999999999630e-01, 1.485729715744673030e+01
7.704900000000000082e-01, 1.495315085251747078e+01
7.732179999999999609e-01, 1.504904584701750281e+01
7.759439999999999671e-01, 1.514489279486534556e+01
7.786020000000000163e-01, 1.524072812355171713e+01
7.812839999999999785e-01, 1.533653736483387142e+01
7.839519999999999822e-01, 1.543248487736704710e+01
7.866579999999999684e-01, 1.552833626352034457e+01
7.891620000000000301e-01, 1.562432995553156623e+01
7.917579999999999618e-01, 1.572009399027848886e+01
7.942700000000000315e-01, 1.581587125209077804e+01
7.969039999999999457e-01, 1.591175896468397610e+01
7.995079999999999965e-01, 1.600742626717916650e+01
8.020220000000000127e-01, 1.610351264520917525e+01
8.045240000000000169e-01, 1.619942037617108355e+01
8.069399999999999906e-01, 1.629537946011272709e+01
8.095620000000000038e-01, 1.639122493882872789e+01
8.120659999999999545e-01, 1.648709846324486961e+01
8.144259999999999833e-01, 1.658277784220711837e+01
8.167240000000000055e-01, 1.667870715244336921e+01
8.191199999999999593e-01, 1.677462741913180366e+01
8.215280000000000360e-01, 1.687051388146537079e+01
8.239239999999999897e-01, 1.696640807561990982e+01
8.263319999999999554e-01, 1.706222632671864048e+01
8.285780000000000367e-01, 1.715811329428540333e+01
8.308280000000000109e-01, 1.725398947281800588e+01
8.331399999999999917e-01, 1.734982025902228742e+01
8.354279999999999484e-01, 1.744569371344839226e+01
8.376120000000000232e-01, 1.754157115167016912e+01
8.398499999999999854e-01, 1.763743592208306765e+01
8.419579999999999842e-01, 1.773326500699851138e+01
8.441959999999999464e-01, 1.782913635986671608e+01
8.461819999999999897e-01, 1.792496081320884471e+01
8.482220000000000315e-01, 1.802090580641049300e+01
8.502720000000000278e-01, 1.811681219634449747e+01
8.522819999999999840e-01, 1.821259744815434090e+01
8.541959999999999553e-01, 1.830851100205343229e+01
8.562459999999999516e-01, 1.840436982426529866e+01
8.582340000000000524e-01, 1.850040279006810451e+01
8.601419999999999622e-01, 1.859606647477122365e+01
8.620560000000000445e-01, 1.869201090395470644e+01
8.638919999999999932e-01, 1.878784542010105696e+01
8.658200000000000340e-01, 1.888370363777815442e+01
8.678080000000000238e-01, 1.897908481170219019e+01
8.696019999999999861e-01, 1.907544405163634238e+01
8.713300000000000489e-01, 1.917144787810408602e+01
8.732079999999999842e-01, 1.926718531730969275e+01
8.749059999999999615e-01, 1.936305252039075242e+01
8.767500000000000293e-01, 1.945891818734261847e+01
8.784499999999999531e-01, 1.955477519987170965e+01
8.801080000000000014e-01, 1.965068898909386519e+01
8.818040000000000322e-01, 1.974662078205325599e+01
8.835119999999999640e-01, 1.984235113088614355e+01
8.851219999999999644e-01, 1.993830357889791571e+01
8.867899999999999672e-01, 2.003408523841735089e+01
8.884880000000000555e-01, 2.013003650008263179e+01
8.900979999999999448e-01, 2.022587870495112128e+01
8.916939999999999866e-01, 2.032180948359256334e+01
8.932860000000000245e-01, 2.041764318519065924e+01
8.949660000000000393e-01, 2.051335483966787976e+01
8.965220000000000411e-01, 2.060937101392119786e+01
8.980059999999999709e-01, 2.070521798410631575e+01
8.994220000000000548e-01, 2.080122134341179674e+01
9.009059999999999846e-01, 2.089696679531107293e+01
9.023679999999999479e-01, 2.099294782991929864e+01
9.037260000000000293e-01, 2.108863104857127269e+01
9.051219999999999821e-01, 2.118450310714426266e+01
9.065379999999999550e-01, 2.128057257146902614e+01
9.079700000000000548e-01, 2.137630423496890231e+01
9.093620000000000037e-01, 2.147222201255913632e+01
9.106360000000000010e-01, 2.156799448864841295e+01
9.119680000000000009e-01, 2.166386549127794936e+01
9.132799999999999807e-01, 2.175965039022661074e+01
9.147420000000000551e-01, 2.185570960140670138e+01
9.159580000000000499e-01, 2.195145950163276183e+01
9.172599999999999643e-01, 2.204760962177241268e+01
9.185480000000000311e-01, 2.214308801075006627e+01
9.197279999999999900e-01, 2.223904412725239155e+01
9.209619999999999473e-01, 2.233507000687328414e+01
9.221939999999999582e-01, 2.243089795987013702e+01
9.234759999999999636e-01, 2.252668587554770951e+01
9.246320000000000094e-01, 2.262266429057321204e+01
9.258819999999999828e-01, 2.271839706082005605e+01
9.269640000000000102e-01, 2.281435027562556428e+01
9.280819999999999625e-01, 2.291016648507039122e+01
9.292340000000000044e-01, 2.300590869238714831e+01
9.303580000000000183e-01, 2.310201367892113922e+01
9.314599999999999547e-01, 2.319745332214438349e+01
9.324780000000000291e-01, 2.329348599332481839e+01
9.336039999999999894e-01, 2.338957468347130231e+01
9.346119999999999983e-01, 2.348544650371954035e+01
9.356820000000000137e-01, 2.358129910738098545e+01
9.367579999999999796e-01, 2.367714131627232987e+01
9.377720000000000500e-01, 2.377297836345615778e+01
9.387539999999999774e-01, 2.386887442102359813e+01
9.397659999999999902e-01, 2.396477003254685201e+01
9.407739999999999991e-01, 2.406057169060671441e+01
9.416999999999999815e-01, 2.415652833207946060e+01
9.426240000000000174e-01, 2.425234594765372620e+01
9.435700000000000198e-01, 2.434830777541312585e+01
9.444399999999999462e-01, 2.444414859419281782e+01
9.453639999999999821e-01, 2.453996772361468715e+01
9.461619999999999475e-01, 2.463589618500606804e+01
9.470100000000000184e-01, 2.473178765820377123e+01
9.478959999999999608e-01, 2.482757930868692142e+01
9.487259999999999582e-01, 2.492335656710741887e+01
9.495820000000000372e-01, 2.501925214177878942e+01
9.503939999999999610e-01, 2.511516992774874169e+01
9.512279999999999625e-01, 2.521101005764472092e+01
9.519919999999999494e-01, 2.530681562266213547e+01
9.527959999999999763e-01, 2.540268591824244027e+01
9.536639999999999562e-01, 2.549862517545681584e+01
9.543399999999999661e-01, 2.559449489983377646e+01
9.551119999999999610e-01, 2.569015400728799392e+01
9.558459999999999734e-01, 2.578638700397961259e+01
9.566419999999999924e-01, 2.588208115869936421e+01
9.573479999999999768e-01, 2.597789251752577400e+01
9.581039999999999557e-01, 2.607372411558438685e+01
9.587780000000000191e-01, 2.616971149865079838e+01
9.594620000000000370e-01, 2.626563164283951224e+01
9.601380000000000470e-01, 2.636146674853015526e+01
9.608079999999999954e-01, 2.645794853361059040e+01
9.614000000000000323e-01, 2.655332909482797987e+01
9.620480000000000143e-01, 2.664865611186856142e+01
9.626679999999999682e-01, 2.674477839629426512e+01
9.633159999999999501e-01, 2.684127601614089542e+01
9.639379999999999615e-01, 2.693671491297677889e+01
9.645179999999999865e-01, 2.703262085745551246e+01
9.651520000000000099e-01, 2.712832027544916969e+01
9.656780000000000364e-01, 2.722433228218103807e+01
9.662399999999999878e-01, 2.732002426466736722e+01
9.668700000000000072e-01, 2.741600825549164000e+01
9.674120000000000497e-01, 2.751057928540660313e+01
9.679860000000000131e-01, 2.760773192085618533e+01
9.685460000000000180e-01, 2.770362633910944794e+01
9.690919999999999535e-01, 2.779953567919036672e+01
9.696479999999999544e-01, 2.789524207958253044e+01
9.701579999999999648e-01, 2.799125207795575676e+01
9.706320000000000503e-01, 2.808705134805573067e+01
9.710919999999999552e-01, 2.818294282955911001e+01
9.715899999999999537e-01, 2.827890376946204043e+01
9.720959999999999601e-01, 2.837484143928368496e+01
9.726320000000000521e-01, 2.847008987274264769e+01
9.731239999999999890e-01, 2.856578600730235706e+01
9.735920000000000130e-01, 2.866227931381629190e+01
9.740699999999999914e-01, 2.875807713990301195e+01
9.745139999999999914e-01, 2.885399483492808415e+01
9.749360000000000248e-01, 2.894952583464187157e+01
9.754159999999999497e-01, 2.904612708155657330e+01
9.758360000000000367e-01, 2.914170794073614701e+01
9.762720000000000287e-01, 2.923749606680752322e+01
9.767580000000000151e-01, 2.933343976278317200e+01
9.771320000000000006e-01, 2.942925101237697305e+01
9.775500000000000300e-01, 2.952510484888986397e+01
9.779499999999999860e-01, 2.962157421563589565e+01
9.783720000000000194e-01, 2.971722502032820046e+01
9.787639999999999674e-01, 2.981280446324636202e+01
9.791419999999999568e-01, 2.990858874394654521e+01
9.795080000000000453e-01, 3.000424301244310499e+01
9.799200000000000133e-01, 3.010052943052950880e+01
9.802760000000000362e-01, 3.019630180259700580e+01
9.806259999999999977e-01, 3.029199308719176287e+01
9.809700000000000086e-01, 3.038801296312855271e+01
9.813239999999999741e-01, 3.048558280254825448e+01
9.816799999999999971e-01, 3.057915083288554570e+01
9.819860000000000255e-01, 3.067571710968423560e+01
9.822819999999999885e-01, 3.077125296714271840e+01
9.826160000000000450e-01, 3.086719585061642235e+01
9.829440000000000399e-01, 3.096313962031183920e+01
9.832560000000000189e-01, 3.105946466168418496e+01
9.835979999999999723e-01, 3.115420737591358602e+01
9.839240000000000208e-01, 3.125088654403975852e+01
9.842300000000000493e-01, 3.134612327371272400e+01
9.845340000000000202e-01, 3.144183190700902486e+01
9.848360000000000447e-01, 3.153872025587322625e+01
9.851239999999999997e-01, 3.163415849049809481e+01
9.854020000000000001e-01, 3.172942882379059881e+01
9.856700000000000461e-01, 3.182588767917675909e+01
9.859459999999999891e-01, 3.192163489905651019e+01
9.861779999999999990e-01, 3.201916272595394730e+01
9.864020000000000010e-01, 3.211339926372056652e+01
9.866580000000000350e-01, 3.220941184502477483e+01
9.868959999999999955e-01, 3.230574725878005893e+01
9.871360000000000134e-01, 3.240108905399043948e+01
9.874100000000000099e-01, 3.249549639550170355e+01
9.876359999999999584e-01, 3.259224918754954103e+01
9.879099999999999548e-01, 3.268895373069140931e+01
9.881419999999999648e-01, 3.278475504392009299e+01
9.883600000000000163e-01, 3.287994533645573370e+01
9.885859999999999648e-01, 3.297577525766180173e+01
9.888120000000000243e-01, 3.307205774138891741e+01
9.890179999999999527e-01, 3.316759484257782731e+01
9.892600000000000282e-01, 3.326410543464857028e+01
9.894420000000000437e-01, 3.336103285549970110e+01
9.896599999999999842e-01, 3.345670443187459142e+01
9.898519999999999541e-01, 3.355178794770579742e+01
9.900120000000000031e-01, 3.364683699595892818e+01
9.901919999999999611e-01, 3.374260263910527868e+01
9.903880000000000461e-01, 3.383771155786195095e+01
9.906279999999999530e-01, 3.393484533687878724e+01
9.908139999999999725e-01, 3.403104509435322456e+01
9.909980000000000455e-01, 3.412724016232918700e+01
9.911759999999999460e-01, 3.422236460317546403e+01
9.913480000000000070e-01, 3.431875685386457064e+01
9.914899999999999824e-01, 3.441553887254179500e+01
9.916439999999999699e-01, 3.451185871094754987e+01
9.918160000000000309e-01, 3.460502450046901401e+01
9.919700000000000184e-01, 3.470172695516509975e+01
9.921219999999999484e-01, 3.479741447428710188e+01
9.922940000000000094e-01, 3.489418010308204998e+01
9.924539999999999473e-01, 3.499065552005981061e+01
9.926040000000000418e-01, 3.508315428447222928e+01
9.927979999999999583e-01, 3.518144937090151814e+01
9.929480000000000528e-01, 3.527626090634625911e+01
9.931020000000000403e-01, 3.537255040101504733e+01
9.932499999999999662e-01, 3.546989226501187176e+01
9.933920000000000528e-01, 3.556678824061177835e+01
9.935340000000000282e-01, 3.566168742529112023e+01
9.936439999999999717e-01, 3.575652726297906270e+01
9.937639999999999807e-01, 3.585240515232796810e+01
9.939120000000000177e-01, 3.594776560272143229e+01
9.940520000000000467e-01, 3.604364719483402268e+01
9.941799999999999526e-01, 3.613988103027560328e+01
9.942879999999999496e-01, 3.623545107553348288e+01
9.944180000000000241e-01, 3.633208048598294937e+01
9.945180000000000131e-01, 3.642485867058367432e+01
9.946260000000000101e-01, 3.652383857276584678e+01
9.947200000000000486e-01, 3.661693558967341033e+01
9.948139999999999761e-01, 3.671485386170721910e+01
9.949139999999999651e-01, 3.681075427526441501e+01
9.950419999999999821e-01, 3.690638429965976997e+01
9.951520000000000366e-01, 3.700485634987528982e+01
9.952699999999999880e-01, 3.709834670420810454e+01
9.953760000000000385e-01, 3.719354584316459977e+01
9.954699999999999660e-01, 3.728958444818621842e+01
9.955880000000000285e-01, 3.738585800675381421e+01
9.956960000000000255e-01, 3.748237599389132413e+01
9.957880000000000065e-01, 3.757811695626099890e+01
9.958719999999999795e-01, 3.767453099968846431e+01
9.959599999999999564e-01, 3.777051473189368380e+01
9.960299999999999709e-01, 3.786526771865694485e+01
9.961240000000000094e-01, 3.796258375687678921e+01
9.962320000000000064e-01, 3.805810237547987640e+01
9.963400000000000034e-01, 3.815275076184246927e+01
9.964220000000000299e-01, 3.825012433021237257e+01
9.965300000000000269e-01, 3.834575935086079568e+01
9.966139999999999999e-01, 3.844125189956854172e+01
9.966800000000000104e-01, 3.853705635230784310e+01
9.967540000000000289e-01, 3.863428142398498011e+01
9.968200000000000394e-01, 3.872811626314254596e+01
9.969040000000000123e-01, 3.882524501482532742e+01
9.969759999999999733e-01, 3.892035006645913597e+01
9.970499999999999918e-01, 3.901595781848960343e+01
9.971139999999999448e-01, 3.911217960842491692e+01
9.971820000000000128e-01, 3.921254273287816972e+01
9.972520000000000273e-01, 3.930449353423863101e+01
9.973260000000000458e-01, 3.939912820717606223e+01
9.973980000000000068e-01, 3.949439035474822646e+01
9.974539999999999518e-01, 3.959077880841413588e+01
9.975319999999999743e-01, 3.968804983089888339e+01
9.975880000000000303e-01, 3.978336802419178042e+01
9.976500000000000368e-01, 3.987866339499418444e+01
9.976960000000000273e-01, 3.997621795507453868e+01
9.977599999999999802e-01, 4.006888688301810220e+01
9.978019999999999667e-01, 4.017084381190419151e+01
9.978719999999999812e-01, 4.026202191411003639e+01
9.979099999999999637e-01, 4.035809480345137246e+01
9.979660000000000197e-01, 4.045319885775838031e+01
9.980040000000000022e-01, 4.054992828866988930e+01
9.980520000000000502e-01, 4.064520517033634661e+01
9.981259999999999577e-01, 4.074096700291536877e+01
9.981579999999999897e-01, 4.083602640176617626e+01
9.981940000000000257e-01, 4.093469927329530123e+01
9.982440000000000202e-01, 4.102964534515962924e+01
9.982799999999999452e-01, 4.112047534932878534e+01
9.983159999999999812e-01, 4.121883863531824943e+01
9.983640000000000292e-01, 4.131755346642459870e+01
9.984079999999999622e-01, 4.141271666721705458e+01
9.984560000000000102e-01, 4.151130200598817765e+01
9.984979999999999967e-01, 4.160837931931720135e+01
9.985279999999999712e-01, 4.170035107878584313e+01
9.985720000000000152e-01, 4.179191625571536406e+01
9.986040000000000472e-01, 4.189290710863443223e+01
9.986340000000000217e-01, 4.198429438095555355e+01
9.986680000000000001e-01, 4.208043002369747398e+01
9.987019999999999786e-01, 4.217952074873997503e+01
9.987319999999999531e-01, 4.227474864814455202e+01
9.987700000000000466e-01, 4.237786818928476862e+01
9.988059999999999716e-01, 4.246557080100464532e+01
9.988359999999999461e-01, 4.256339627936611691e+01
9.988580000000000236e-01, 4.266511287225292648e+01
9.988920000000000021e-01, 4.275156591538287643e+01
9.989160000000000261e-01, 4.284816966681087536e+01
9.989580000000000126e-01, 4.294631672871638273e+01
9.989839999999999831e-01, 4.304755738446603175e+01
9.990259999999999696e-01, 4.313800047312091124e+01
9.990360000000000351e-01, 4.322831539760757380e+01
9.990599999999999481e-01, 4.333934785173747173e+01
9.990799999999999681e-01, 4.342230560790576988e+01
9.990999999999999881e-01, 4.352589097532883500e+01
9.991280000000000161e-01, 4.361734463410903118e+01
9.991499999999999826e-01, 4.371220666209828920e+01
9.991659999999999986e-01, 4.380777028842956611e+01
9.991999999999999771e-01, 4.390330060327430317e+01
9.992299999999999516e-01, 4.400041469265154603e+01
9.992440000000000211e-01, 4.409156573647975819e+01
9.992659999999999876e-01, 4.419449726037057502e+01
9.992739999999999956e-01, 4.428283638180393211e+01
9.992900000000000116e-01, 4.439063158397494391e+01
9.992999999999999661e-01, 4.448391577610189529e+01
9.993079999999999741e-01, 4.457713047399143136e+01
9.993220000000000436e-01, 4.467193261994894016e+01
9.993360000000000021e-01, 4.475357801450650186e+01
9.993459999999999566e-01, 4.486565344539742739e+01
9.993560000000000221e-01, 4.496697306281764384e+01
9.993659999999999766e-01, 4.504261356194017196e+01
9.993779999999999886e-01, 4.515197510133237557e+01
9.993919999999999471e-01, 4.524548413238533584e+01
9.994060000000000166e-01, 4.534741108908325202e+01
9.994199999999999751e-01, 4.543034063698273428e+01
9.994319999999999871e-01, 4.553442559864480188e+01
9.994499999999999496e-01, 4.562802489154309171e+01
9.994619999999999616e-01, 4.573436545154365263e+01
9.994739999999999736e-01, 4.584086345086066672e+01
9.994800000000000351e-01, 4.592213613649118997e+01
9.994859999999999856e-01, 4.601383531485853950e+01
9.994920000000000471e-01, 4.611110084233813211e+01
9.995000000000000551e-01, 4.620104645485733386e+01
9.995100000000000096e-01, 4.630505317144292121e+01
9.995300000000000296e-01, 4.639961486991326467e+01
9.995359999999999800e-01, 4.649956486279928924e+01
9.995399999999999840e-01, 4.659526816799307625e+01
9.995519999999999960e-01, 4.669154207921864952e+01
9.995659999999999545e-01, 4.678027270716370367e+01
9.995720000000000161e-01, 4.688589433705799792e+01
9.995819999999999705e-01, 4.697297377308460398e+01
9.995920000000000361e-01, 4.707604794837172335e+01
9.996000000000000441e-01, 4.715463913017543973e+01
9.996099999999999985e-01, 4.726099457235527268e+01
9.996180000000000065e-01, 4.735978402782703256e+01
9.996300000000000185e-01, 4.746535039759885422e+01
9.996439999999999770e-01, 4.754358502322222790e+01
9.996540000000000425e-01, 4.763325181424252719e+01
9.996639999999999970e-01, 4.773922759026962126e+01
9.996720000000000050e-01, 4.784465853531411028e+01
9.996760000000000090e-01, 4.795452002168723027e+01
9.996779999999999555e-01, 4.802691340413672094e+01
9.996880000000000210e-01, 4.812159248449297166e+01
9.996880000000000210e-01, 4.812159248449297166e+01
9.996899999999999675e-01, 4.831716194877266446e+01
9.996960000000000290e-01, 4.838729601034177108e+01
9.997040000000000370e-01, 4.849879458686296374e+01
9.997120000000000450e-01, 4.859261292555711975e+01
9.997160000000000490e-01, 4.869575672898513830e+01
9.997200000000000530e-01, 4.877535734397052636e+01
9.997279999999999500e-01, 4.888215315900158231e+01
9.997319999999999540e-01, 4.898380420437446503e+01
9.997359999999999580e-01, 4.910277276809946301e+01
9.997479999999999700e-01, 4.917389153498292131e+01
9.997559999999999780e-01, 4.933426662623440961e+01
9.997599999999999820e-01, 4.936173135867365147e+01
9.997660000000000435e-01, 4.948673644174572672e+01
9.997759999999999980e-01, 4.957410436951037980e+01
9.997819999999999485e-01, 4.966356002904316114e+01
9.997840000000000060e-01, 4.976890981134605596e+01
9.997880000000000100e-01, 4.984414291206856973e+01
9.997939999999999605e-01, 4.995860586251990298e+01
9.997979999999999645e-01, 5.004970158882894538e+01
9.998059999999999725e-01, 5.014546144814100614e+01
9.998120000000000340e-01, 5.023333943673939217e+01
9.998179999999999845e-01, 5.033096579159762030e+01
9.998219999999999885e-01, 5.040032758812411373e+01
9.998259999999999925e-01, 5.052707435524749258e+01
9.998299999999999965e-01, 5.059338377648491303e+01
9.998359999999999470e-01, 5.069419676142732811e+01
9.998420000000000085e-01, 5.077410298590837812e+01
9.998500000000000165e-01, 5.094194938650182536e+01
9.998519999999999630e-01, 5.102814063203415174e+01
9.998559999999999670e-01, 5.107236963049337675e+01
9.998599999999999710e-01, 5.118810403090542138e+01
9.998639999999999750e-01, 5.123476696042867218e+01
9.998700000000000365e-01, 5.138620376847519822e+01
9.998780000000000445e-01, 5.146095077637997406e+01
9.998820000000000485e-01, 5.155803861539720145e+01
9.998879999999999990e-01, 5.168313738014770564e+01
9.998899999999999455e-01, 5.175506456701664604e+01
9.998939999999999495e-01, 5.187169231675031256e+01
9.999000000000000110e-01, 5.192211419708477393e+01
9.999040000000000150e-01, 5.205217873236053094e+01
9.999059999999999615e-01, 5.221794420267879389e+01
9.999080000000000190e-01, 5.224256382731488912e+01
9.999160000000000270e-01, 5.234794868956818448e+01
9.999200000000000310e-01, 5.244578358469980373e+01
9.999240000000000350e-01, 5.254804748981015194e+01
9.999280000000000390e-01, 5.260893144477839911e+01
9.999320000000000430e-01, 5.268471977352929514e+01
9.999360000000000470e-01, 5.282140670626616696e+01
9.999400000000000510e-01, 5.294312980610961716e+01
9.999419999999999975e-01, 5.306265960696811845e+01
9.999440000000000550e-01, 5.309251760660643527e+01
9.999460000000000015e-01, 5.324246421748340197e+01
9.999500000000000055e-01, 5.331312360928741612e+01
9.999540000000000095e-01, 5.341658928736498524e+01
9.999559999999999560e-01, 5.345811399776878403e+01
9.999580000000000135e-01, 5.356602830488641587e+01
9.999580000000000135e-01, 5.356602830488641587e+01
9.999599999999999600e-01, 5.380380614947040385e+01
9.999639999999999640e-01, 5.388380281542281836e+01
9.999660000000000215e-01, 5.395418231970475631e+01
9.999679999999999680e-01, 5.416311120672759216e+01
9.999679999999999680e-01, 5.416311120672759216e+01
9.999719999999999720e-01, 5.426990626074024249e+01
9.999740000000000295e-01, 5.432279945721943193e+01
9.999759999999999760e-01, 5.442363878360734475e+01
9.999780000000000335e-01, 5.459015061203703567e+01
9.999820000000000375e-01, 5.461753452050703572e+01
9.999839999999999840e-01, 5.467849806921226730e+01
9.999860000000000415e-01, 5.485990888546687927e+01
9.999860000000000415e-01, 5.485990888546687927e+01
9.999879999999999880e-01, 5.514004019671475731e+01
9.999879999999999880e-01, 5.514004019671475731e+01
9.999900000000000455e-01, 5.522816040594499754e+01
9.999900000000000455e-01, 5.522816040594499754e+01
9.999900000000000455e-01, 5.522816040594499754e+01
9.999919999999999920e-01, 5.560211978686741219e+01
9.999919999999999920e-01, 5.560211978686741219e+01
9.999919999999999920e-01, 5.560211978686741219e+01
9.999919999999999920e-01, 5.560211978686741219e+01
9.999919999999999920e-01, 5.560211978686741219e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999940000000000495e-01, 5.623392795784756260e+01
9.999959999999999960e-01, 5.690073091498536684e+01
9.999959999999999960e-01, 5.690073091498536684e+01
9.999959999999999960e-01, 5.690073091498536684e+01
9.999980000000000535e-01, 5.694342531299170673e+01


==> figures/data-for-paper/smart-coloring-snr1.dat <==
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
0.000000000000000000e+00, -4.979981774208005163e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
1.999999999999999909e-06, -4.794113209232547490e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
3.999999999999999819e-06, -4.753772637006763091e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
6.000000000000000152e-06, -4.647182740288962322e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
7.999999999999999638e-06, -4.565145707809555375e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.000000000000000082e-05, -4.484342990881850710e+01
1.200000000000000030e-05, -4.413606555337564430e+01
1.200000000000000030e-05, -4.413606555337564430e+01
1.200000000000000030e-05, -4.413606555337564430e+01
1.399999999999999979e-05, -4.408516129901516933e+01
1.599999999999999928e-05, -4.400182529390215791e+01
1.800000000000000046e-05, -4.380689950088481055e+01
1.800000000000000046e-05, -4.380689950088481055e+01
1.800000000000000046e-05, -4.380689950088481055e+01
2.000000000000000164e-05, -4.344684112375873042e+01
2.000000000000000164e-05, -4.344684112375873042e+01
2.000000000000000164e-05, -4.344684112375873042e+01
2.199999999999999943e-05, -4.324241362687836698e+01
2.599999999999999840e-05, -4.313477437429062888e+01
2.599999999999999840e-05, -4.313477437429062888e+01
2.799999999999999958e-05, -4.277067396710098279e+01
2.799999999999999958e-05, -4.277067396710098279e+01
3.199999999999999855e-05, -4.271266307250499494e+01
3.399999999999999973e-05, -4.262279435430131969e+01
3.399999999999999973e-05, -4.262279435430131969e+01
3.399999999999999973e-05, -4.262279435430131969e+01
3.600000000000000091e-05, -4.218854548771435731e+01
3.600000000000000091e-05, -4.218854548771435731e+01
3.600000000000000091e-05, -4.218854548771435731e+01
3.800000000000000209e-05, -4.197374190145910688e+01
4.199999999999999768e-05, -4.186588916008845018e+01
4.600000000000000004e-05, -4.175923132136890104e+01
4.600000000000000004e-05, -4.175923132136890104e+01
4.800000000000000122e-05, -4.154723940884536404e+01
5.199999999999999680e-05, -4.149845048278082515e+01
5.800000000000000034e-05, -4.133097701647106703e+01
6.000000000000000152e-05, -4.129141627260590752e+01
6.200000000000000270e-05, -4.112391176946698579e+01
6.600000000000000506e-05, -4.105678348269459832e+01
7.200000000000000182e-05, -4.095952678504087174e+01
7.600000000000000418e-05, -4.083140433329096197e+01
7.799999999999999859e-05, -4.066976465236720628e+01
8.000000000000000654e-05, -4.058806579111924862e+01
8.000000000000000654e-05, -4.058806579111924862e+01
8.200000000000000095e-05, -4.040493215738483457e+01
8.399999999999999535e-05, -4.028669571663872517e+01
8.600000000000000331e-05, -4.018422728073482375e+01
8.799999999999999771e-05, -4.015922343283033769e+01
9.000000000000000567e-05, -3.991993613762127779e+01
9.600000000000000243e-05, -3.987968128041418225e+01
1.000000000000000048e-04, -3.980617289689397609e+01
1.019999999999999992e-04, -3.957728176491526995e+01
1.019999999999999992e-04, -3.957728176491526995e+01
1.100000000000000039e-04, -3.946955635885040437e+01
1.119999999999999983e-04, -3.934245859669898948e+01
1.160000000000000007e-04, -3.924663931423416585e+01
1.240000000000000054e-04, -3.906221302730973832e+01
1.240000000000000054e-04, -3.906221302730973832e+01
1.259999999999999998e-04, -3.891286062653434641e+01
1.279999999999999942e-04, -3.880246047935590070e+01
1.359999999999999989e-04, -3.868526834197245989e+01
1.379999999999999933e-04, -3.865883005407167161e+01
1.420000000000000092e-04, -3.851231043237238794e+01
1.459999999999999981e-04, -3.840673866601274966e+01
1.499999999999999869e-04, -3.831634744098878542e+01
1.520000000000000084e-04, -3.819633811708805382e+01
1.559999999999999972e-04, -3.807306204213340095e+01
1.600000000000000131e-04, -3.803146722352477838e+01
1.640000000000000019e-04, -3.785773177412869472e+01
1.659999999999999963e-04, -3.776751092655904074e+01
1.700000000000000122e-04, -3.764345941636933190e+01
1.720000000000000066e-04, -3.752526133107659234e+01
1.779999999999999898e-04, -3.747872703398407168e+01
1.820000000000000057e-04, -3.734623631716139158e+01
1.859999999999999945e-04, -3.719262115179279249e+01
1.920000000000000049e-04, -3.715910727480305553e+01
1.959999999999999937e-04, -3.699321856088243266e+01
1.979999999999999881e-04, -3.686714681363345392e+01
2.039999999999999984e-04, -3.681687111818237668e+01
2.079999999999999872e-04, -3.671355855861845896e+01
2.180000000000000134e-04, -3.662291864545734654e+01
2.239999999999999966e-04, -3.650377844035576658e+01
2.359999999999999902e-04, -3.639599936251529755e+01
2.519999999999999996e-04, -3.629814898895376984e+01
2.539999999999999940e-04, -3.618034214851298458e+01
2.700000000000000035e-04, -3.610522690160153303e+01
2.739999999999999923e-04, -3.602481884242416754e+01
2.820000000000000241e-04, -3.586234735704828580e+01
2.880000000000000073e-04, -3.576158067492723092e+01
2.939999999999999905e-04, -3.565410470248824737e+01
2.999999999999999737e-04, -3.553774479305957357e+01
3.080000000000000055e-04, -3.542439540264101083e+01
3.139999999999999888e-04, -3.535628243607527565e+01
3.159999999999999832e-04, -3.517574408968752664e+01
3.179999999999999776e-04, -3.512811874054407468e+01
3.220000000000000206e-04, -3.502218959534091880e+01
3.280000000000000038e-04, -3.493249571468898296e+01
3.379999999999999758e-04, -3.481070523976790554e+01
3.499999999999999964e-04, -3.473389884474250522e+01
3.600000000000000227e-04, -3.459175442420675495e+01
3.660000000000000059e-04, -3.446658478708589257e+01
3.699999999999999947e-04, -3.436458496359284709e+01
3.759999999999999779e-04, -3.428337465029574105e+01
3.860000000000000041e-04, -3.420399873521793666e+01
3.939999999999999817e-04, -3.406966661747161140e+01
4.040000000000000080e-04, -3.392218520181518926e+01
4.079999999999999968e-04, -3.387390327373970678e+01
4.180000000000000230e-04, -3.377160603932698280e+01
4.279999999999999950e-04, -3.364191006931807237e+01
4.400000000000000157e-04, -3.354665982350242359e+01
4.539999999999999765e-04, -3.343285608623680361e+01
4.580000000000000195e-04, -3.334411742778699050e+01
4.640000000000000027e-04, -3.323622673071177758e+01
4.800000000000000122e-04, -3.312239395316790080e+01
5.060000000000000478e-04, -3.301698654001632605e+01
5.180000000000000143e-04, -3.292501294310918070e+01
5.259999999999999919e-04, -3.280272186874707074e+01
5.339999999999999695e-04, -3.271191232808353533e+01
5.460000000000000443e-04, -3.261350412152384592e+01
5.559999999999999621e-04, -3.252266466957591717e+01
5.659999999999999884e-04, -3.239478658794148203e+01
5.720000000000000258e-04, -3.229465378718030877e+01
5.820000000000000520e-04, -3.217310382760128107e+01
5.940000000000000184e-04, -3.205887616729980749e+01
6.120000000000000223e-04, -3.196317450535986637e+01
6.199999999999999999e-04, -3.185959841821514971e+01
6.419999999999999925e-04, -3.175399822917161430e+01
6.620000000000000450e-04, -3.164052948182685654e+01
6.800000000000000488e-04, -3.154418081088743975e+01
7.079999999999999705e-04, -3.143390585715875929e+01
7.280000000000000230e-04, -3.132889467189180621e+01
7.519999999999999558e-04, -3.122517612856759328e+01
7.720000000000000083e-04, -3.111850886859377496e+01
7.860000000000000233e-04, -3.101279154969716245e+01
8.040000000000000271e-04, -3.091642660609177540e+01
8.279999999999999600e-04, -3.080137110209732754e+01
8.540000000000000499e-04, -3.069098917752009470e+01
8.779999999999999827e-04, -3.059224985443787403e+01
9.060000000000000128e-04, -3.047822594061852897e+01
9.340000000000000429e-04, -3.038423507685457992e+01
9.600000000000000243e-04, -3.027175527684525136e+01
9.740000000000000394e-04, -3.016819631624162312e+01
1.010000000000000047e-03, -3.006336332076833884e+01
1.036000000000000029e-03, -2.995660893762889287e+01
1.067999999999999939e-03, -2.985277793167178828e+01
1.101999999999999898e-03, -2.974337145797540671e+01
1.136000000000000074e-03, -2.964493598450815881e+01
1.172000000000000082e-03, -2.953565931195146987e+01
1.216000000000000067e-03, -2.943002231855535200e+01
1.245999999999999929e-03, -2.931981597020094199e+01
1.280000000000000105e-03, -2.922108591840459013e+01
1.319999999999999993e-03, -2.911439953271464631e+01
1.337999999999999997e-03, -2.901478656655352850e+01
1.381999999999999982e-03, -2.890290221146583960e+01
1.413999999999999892e-03, -2.879402064769525893e+01
1.456000000000000046e-03, -2.868910797100526366e+01
1.505999999999999960e-03, -2.859291345387957151e+01
1.562000000000000020e-03, -2.848073366486631386e+01
1.621999999999999961e-03, -2.837522183744255599e+01
1.670000000000000043e-03, -2.827494495648904760e+01
1.734000000000000081e-03, -2.816540983950023147e+01
1.788000000000000093e-03, -2.805841084133648522e+01
1.827999999999999981e-03, -2.795691727726428866e+01
1.876000000000000063e-03, -2.784978149092598443e+01
1.920000000000000049e-03, -2.773911904989834198e+01
1.969999999999999963e-03, -2.763469848170877441e+01
2.017999999999999829e-03, -2.752837354197271580e+01
2.076000000000000154e-03, -2.742162220094170522e+01
2.132000000000000214e-03, -2.732285825150290393e+01
2.187999999999999841e-03, -2.721427056543389966e+01
2.273999999999999980e-03, -2.710832510270637741e+01
2.356000000000000021e-03, -2.700305716506402831e+01
2.403999999999999887e-03, -2.690088385806146931e+01
2.459999999999999947e-03, -2.679314070319500729e+01
2.507999999999999813e-03, -2.668592059079646361e+01
2.573999999999999899e-03, -2.658125339467733994e+01
2.634000000000000057e-03, -2.647770957550375215e+01
2.696000000000000046e-03, -2.636793128402672437e+01
2.784000000000000016e-03, -2.625790679735388622e+01
2.847999999999999837e-03, -2.616016337900873268e+01
2.907999999999999995e-03, -2.605054944558600027e+01
2.975999999999999913e-03, -2.594834331572511132e+01
3.047999999999999928e-03, -2.584180584787276658e+01
3.151999999999999854e-03, -2.573511193879333447e+01
3.217999999999999940e-03, -2.563022579431771675e+01
3.330000000000000061e-03, -2.552425217207546382e+01
3.419999999999999863e-03, -2.541256247882819252e+01
3.520000000000000125e-03, -2.531325862165059704e+01
3.631999999999999812e-03, -2.520779389510341417e+01
3.752000000000000127e-03, -2.510123775326946571e+01
3.883999999999999866e-03, -2.499770197093906887e+01
3.977999999999999765e-03, -2.489279425277587521e+01
4.080000000000000293e-03, -2.478762045943515346e+01
4.167999999999999830e-03, -2.468075481416574846e+01
4.268000000000000092e-03, -2.457528142864085297e+01
4.406000000000000194e-03, -2.447245930208283227e+01
4.519999999999999712e-03, -2.436420529762593290e+01
4.657999999999999814e-03, -2.425829800564763872e+01
4.778000000000000129e-03, -2.415174619408120549e+01
4.891999999999999647e-03, -2.404702444054325738e+01
5.017999999999999891e-03, -2.394221412179923192e+01
5.172000000000000382e-03, -2.383606087067553503e+01
5.316000000000000413e-03, -2.373042915521963181e+01
5.455999999999999912e-03, -2.362837197070557238e+01
5.588000000000000085e-03, -2.352126801944217860e+01
5.740000000000000310e-03, -2.341480582557251111e+01
5.867999999999999952e-03, -2.330888506001274152e+01
6.021999999999999575e-03, -2.320144990970329246e+01
6.187999999999999924e-03, -2.309765816930230642e+01
6.343999999999999813e-03, -2.299145911156656297e+01
6.501999999999999967e-03, -2.288651824043886052e+01
6.648000000000000263e-03, -2.278071084590415651e+01
6.838000000000000328e-03, -2.267566410180573655e+01
7.006000000000000075e-03, -2.256933259369381162e+01
7.204000000000000334e-03, -2.246347170494416901e+01
7.415999999999999849e-03, -2.235862684764064667e+01
7.605999999999999914e-03, -2.225294256062645815e+01
7.825999999999999623e-03, -2.214860298293748642e+01
8.005999999999999228e-03, -2.204027060884434519e+01
8.184000000000000302e-03, -2.193717763416928790e+01
8.423999999999999197e-03, -2.183118370735966352e+01
8.595999999999999475e-03, -2.172670466469080353e+01
8.781999999999999876e-03, -2.162155583579570717e+01
8.985999999999999197e-03, -2.151418485346117393e+01
9.209999999999999437e-03, -2.140766806767699393e+01
9.468000000000000721e-03, -2.130381702769129504e+01
9.712000000000000147e-03, -2.119817956083836208e+01
9.917999999999999733e-03, -2.109268626934495572e+01
1.014199999999999997e-02, -2.098832650931733212e+01
1.035600000000000062e-02, -2.088088217886259201e+01
1.058599999999999992e-02, -2.077643653948916125e+01
1.079600000000000004e-02, -2.067129089242118667e+01
1.104400000000000000e-02, -2.056426223312411139e+01
1.135399999999999951e-02, -2.045883757370574685e+01
1.163800000000000077e-02, -2.035364470882833032e+01
1.185600000000000022e-02, -2.024764184964826796e+01
1.209999999999999964e-02, -2.014141058278769947e+01
1.232199999999999962e-02, -2.003633050199110954e+01
1.263399999999999940e-02, -1.993215838324079314e+01
1.287400000000000003e-02, -1.982579226491344571e+01
1.316600000000000062e-02, -1.971982531808622952e+01
1.345000000000000015e-02, -1.961467388037612380e+01
1.377600000000000005e-02, -1.950925129423593773e+01
1.407599999999999997e-02, -1.940361955375669822e+01
1.446599999999999969e-02, -1.929812861939667812e+01
1.480599999999999972e-02, -1.919245994312642623e+01
1.511799999999999949e-02, -1.908722258955860696e+01
1.547600000000000017e-02, -1.898193190497355332e+01
1.584199999999999844e-02, -1.887519404938381484e+01
1.615199999999999969e-02, -1.877026029164016308e+01
1.649199999999999972e-02, -1.866464129455285814e+01
1.686999999999999958e-02, -1.855948788601692456e+01
1.720800000000000107e-02, -1.845369250879747725e+01
1.757799999999999987e-02, -1.834825753549774419e+01
1.793000000000000149e-02, -1.824189877679458860e+01
1.834600000000000120e-02, -1.813729994445435167e+01
1.872199999999999906e-02, -1.803155717061120811e+01
1.908599999999999880e-02, -1.792578007891309255e+01
1.944800000000000001e-02, -1.782094744734110137e+01
1.985200000000000159e-02, -1.771532223521669636e+01
2.028800000000000048e-02, -1.760934721430026073e+01
2.067400000000000140e-02, -1.750387251674047207e+01
2.109799999999999870e-02, -1.739847041880814871e+01
2.154800000000000118e-02, -1.729289859517057693e+01
2.197199999999999848e-02, -1.718643852829669072e+01
2.244200000000000014e-02, -1.708158345304308767e+01
2.289199999999999915e-02, -1.697637909998709205e+01
2.333000000000000004e-02, -1.687054966576796033e+01
2.376599999999999893e-02, -1.676518872670675719e+01
2.424000000000000113e-02, -1.665959308639218861e+01
2.479400000000000007e-02, -1.655374102553586724e+01
2.529199999999999851e-02, -1.644890051518404661e+01
2.576600000000000071e-02, -1.634273010493609490e+01
2.625200000000000103e-02, -1.623768541926116171e+01
2.675999999999999907e-02, -1.613190032011574360e+01
2.726599999999999857e-02, -1.602640402301860689e+01
2.778200000000000114e-02, -1.592078605444849870e+01
2.833400000000000155e-02, -1.581571814001503995e+01
2.893000000000000085e-02, -1.570988337727608375e+01
2.943199999999999983e-02, -1.560418068899502408e+01
3.002799999999999914e-02, -1.549892859676680068e+01
3.056599999999999942e-02, -1.539278184605674582e+01
3.115400000000000114e-02, -1.528744171289637421e+01
3.177200000000000163e-02, -1.518148798567302116e+01
3.238200000000000106e-02, -1.507688640402585634e+01
3.302599999999999980e-02, -1.497016075447816519e+01
3.366600000000000148e-02, -1.486526775099226150e+01
3.429200000000000303e-02, -1.475978082011938142e+01
3.492200000000000165e-02, -1.465443272052442936e+01
3.560399999999999676e-02, -1.454884845505058877e+01
3.621599999999999819e-02, -1.444328997491696498e+01
3.687800000000000106e-02, -1.433800712094222440e+01
3.757800000000000029e-02, -1.423158406081070915e+01
3.828199999999999659e-02, -1.412602142339924427e+01
3.894600000000000145e-02, -1.402118351590909739e+01
3.964600000000000068e-02, -1.391613603536898935e+01
4.040599999999999747e-02, -1.380971265269966253e+01
4.108400000000000246e-02, -1.370445292831801254e+01
4.186399999999999844e-02, -1.359883859765648850e+01
4.264799999999999841e-02, -1.349344432261492699e+01
4.343999999999999945e-02, -1.338775829923361194e+01
4.418400000000000105e-02, -1.328235596342384994e+01
4.495799999999999796e-02, -1.317673841071123064e+01
4.577200000000000019e-02, -1.307149612658083271e+01
4.655399999999999816e-02, -1.296584127638799266e+01
4.735600000000000226e-02, -1.286007419734509050e+01
4.825999999999999734e-02, -1.275460514901497788e+01
4.915200000000000125e-02, -1.264856502773486824e+01
5.004399999999999821e-02, -1.254340506792228460e+01
5.088600000000000068e-02, -1.243786460937686122e+01
5.179600000000000176e-02, -1.233232209884573827e+01
5.270199999999999885e-02, -1.222704356487450283e+01
5.368599999999999761e-02, -1.212137931580031847e+01
5.457800000000000151e-02, -1.201577566152697685e+01
5.550000000000000072e-02, -1.191019284755206797e+01
5.660199999999999954e-02, -1.180484036550064175e+01
5.756000000000000005e-02, -1.169933994436363101e+01
5.854800000000000282e-02, -1.159376420967369370e+01
5.958399999999999808e-02, -1.148800905757902946e+01
6.067199999999999677e-02, -1.138253148622800204e+01
6.186200000000000032e-02, -1.127702425236249262e+01
6.291599999999999970e-02, -1.117134574285518589e+01
6.405800000000000383e-02, -1.106592468696203646e+01
6.520399999999999807e-02, -1.096076357329932449e+01
6.637999999999999456e-02, -1.085479213719206726e+01
6.757599999999999718e-02, -1.074926206959338515e+01
6.869400000000000506e-02, -1.064369345778350961e+01
6.990799999999999792e-02, -1.053825827059569242e+01
7.127200000000000202e-02, -1.043263989844189865e+01
7.254399999999999737e-02, -1.032682735762645621e+01
7.375600000000000211e-02, -1.022132792207978724e+01
7.513599999999999446e-02, -1.011598579098270889e+01
7.641599999999999782e-02, -1.001050588794289098e+01
7.781200000000000616e-02, -9.904901244736324273e+00
7.917399999999999438e-02, -9.799339870067200309e+00
8.055199999999999860e-02, -9.693759905045457259e+00
8.197400000000000519e-02, -9.588449159024785118e+00
8.338199999999999779e-02, -9.482798267243005341e+00
8.490200000000000524e-02, -9.377178358408759351e+00
8.630799999999999583e-02, -9.271756967689100293e+00
8.781799999999999329e-02, -9.166013760669763144e+00
8.928400000000000225e-02, -9.060429940855357245e+00
9.083800000000000208e-02, -8.955139698089212175e+00
9.226800000000000279e-02, -8.849492737714871993e+00
9.389999999999999736e-02, -8.743972383379825075e+00
9.560000000000000442e-02, -8.638366996295250289e+00
9.719999999999999474e-02, -8.532850510175967074e+00
9.875799999999999856e-02, -8.427413667911689998e+00
1.004260000000000014e-01, -8.321777417609164118e+00
1.021060000000000023e-01, -8.216186964298559658e+00
1.038319999999999937e-01, -8.110941463685319874e+00
1.055419999999999969e-01, -8.005209298577177890e+00
1.072580000000000061e-01, -7.899574805349010020e+00
1.089559999999999973e-01, -7.793893384762366594e+00
1.107159999999999950e-01, -7.688440110583192322e+00
1.125479999999999953e-01, -7.582972253671535157e+00
1.142859999999999987e-01, -7.477755170185156786e+00
1.161139999999999950e-01, -7.371981887253516774e+00
1.180800000000000044e-01, -7.266392880973015167e+00
1.199680000000000052e-01, -7.160874164570198985e+00
1.220060000000000033e-01, -7.055248353864466360e+00
1.238380000000000036e-01, -6.949815428801723982e+00
1.257820000000000049e-01, -6.844248686653388702e+00
1.277619999999999867e-01, -6.738632496341194766e+00
1.299480000000000079e-01, -6.633161817813977734e+00
1.319120000000000015e-01, -6.527641700954703197e+00
1.340179999999999982e-01, -6.422049843787118739e+00
1.360939999999999928e-01, -6.316484311618008718e+00
1.382099999999999995e-01, -6.211118305016894325e+00
1.404680000000000095e-01, -6.105405632698607477e+00
1.427059999999999995e-01, -5.999887461499313623e+00
1.448780000000000068e-01, -5.894372954936581976e+00
1.471560000000000090e-01, -5.788908352989040829e+00
1.493140000000000023e-01, -5.683288047320306013e+00
1.515779999999999905e-01, -5.577736827332689273e+00
1.539739999999999998e-01, -5.472132793768869519e+00
1.563279999999999947e-01, -5.366628255625444766e+00
1.586480000000000112e-01, -5.261212585961965615e+00
1.610040000000000082e-01, -5.155543511263418921e+00
1.633960000000000135e-01, -5.050091999180867930e+00
1.658759999999999957e-01, -4.944472929983037446e+00
1.684239999999999904e-01, -4.838969467367747690e+00
1.710119999999999973e-01, -4.733399077782856068e+00
1.733359999999999901e-01, -4.627875233804740418e+00
1.758720000000000006e-01, -4.522205292380040653e+00
1.783879999999999910e-01, -4.416757294136592904e+00
1.809419999999999917e-01, -4.311167059026423942e+00
1.836760000000000059e-01, -4.205717859454339624e+00
1.864119999999999944e-01, -4.100168718740872187e+00
1.891619999999999968e-01, -3.994481261043421938e+00
1.917800000000000060e-01, -3.889089885785093070e+00
1.945939999999999892e-01, -3.783498187148498282e+00
1.973320000000000074e-01, -3.678040170690474842e+00
2.000379999999999936e-01, -3.572410774030214675e+00
2.028939999999999910e-01, -3.466903658285443335e+00
2.057519999999999905e-01, -3.361339915052029781e+00
2.087019999999999986e-01, -3.255785941756586421e+00
2.117279999999999995e-01, -3.150202642791544605e+00
2.146260000000000112e-01, -3.044739109728981763e+00
2.175940000000000096e-01, -2.939151783544230234e+00
2.206339999999999968e-01, -2.833576629728709051e+00
2.238459999999999894e-01, -2.728076913811524840e+00
2.269279999999999908e-01, -2.622576506529445961e+00
2.301420000000000132e-01, -2.517008469102131940e+00
2.332720000000000071e-01, -2.411469743098507035e+00
2.364380000000000093e-01, -2.305893003292784016e+00
2.396500000000000019e-01, -2.200408818404858025e+00
2.428800000000000125e-01, -2.094789782242642673e+00
2.461359999999999937e-01, -1.989305157472845975e+00
2.494339999999999891e-01, -1.883697036525298962e+00
2.527479999999999727e-01, -1.778258456518108988e+00
2.560419999999999918e-01, -1.672689137957209748e+00
2.593619999999999814e-01, -1.567114856100559006e+00
2.627079999999999971e-01, -1.461561935720785854e+00
2.661640000000000117e-01, -1.356037940649359674e+00
2.695379999999999998e-01, -1.250514226989990707e+00
2.729340000000000099e-01, -1.144944928226806047e+00
2.764559999999999795e-01, -1.039395818940394234e+00
2.800400000000000111e-01, -9.338734350280475383e-01
2.836099999999999732e-01, -8.282496390930170760e-01
2.871099999999999763e-01, -7.227350072671491210e-01
2.906880000000000019e-01, -6.171069796560415543e-01
2.941739999999999911e-01, -5.117618251541562469e-01
2.978359999999999896e-01, -4.061461185634695492e-01
3.012980000000000103e-01, -3.005520478533152962e-01
3.048739999999999783e-01, -1.950696336512080797e-01
3.084759999999999724e-01, -8.950759169244568159e-02
3.122360000000000135e-01, 1.603218676413398214e-02
3.158659999999999801e-01, 1.215562743841586690e-01
3.195700000000000207e-01, 2.270964927968311398e-01
3.232700000000000018e-01, 3.326157688783856758e-01
3.270939999999999959e-01, 4.382279234300073822e-01
3.310139999999999749e-01, 5.437507585640701802e-01
3.348079999999999945e-01, 6.492601762392256060e-01
3.386779999999999791e-01, 7.547772338022916694e-01
3.424340000000000162e-01, 8.603271407498109813e-01
3.461339999999999972e-01, 9.658194739026505493e-01
3.500139999999999918e-01, 1.071410862034297029e+00
3.538959999999999884e-01, 1.176940346420922712e+00
3.578359999999999874e-01, 1.282494518604194500e+00
3.616659999999999875e-01, 1.388001801513316424e+00
3.655999999999999805e-01, 1.493585383534645983e+00
3.694500000000000006e-01, 1.599179859069451703e+00
3.734100000000000197e-01, 1.704692469414758049e+00
3.774580000000000157e-01, 1.810256174222074854e+00
3.814020000000000188e-01, 1.915772337366422384e+00
3.853239999999999998e-01, 2.021244135126032404e+00
3.892760000000000109e-01, 2.126787359531885802e+00
3.932760000000000145e-01, 2.232389403362784908e+00
3.974300000000000055e-01, 2.337913411850029544e+00
4.015259999999999940e-01, 2.443543708657306635e+00
4.055460000000000176e-01, 2.548976884896224426e+00
4.095880000000000076e-01, 2.654561140840391076e+00
4.136859999999999982e-01, 2.760098630867724001e+00
4.177960000000000007e-01, 2.865605412915011474e+00
4.219379999999999797e-01, 2.971181317432535884e+00
4.260019999999999918e-01, 3.076701768167108497e+00
4.302500000000000213e-01, 3.182327228374842498e+00
4.344560000000000088e-01, 3.287932083301494668e+00
4.386680000000000024e-01, 3.393338681346494745e+00
4.428420000000000134e-01, 3.498894449518140881e+00
4.470560000000000089e-01, 3.604401176294690146e+00
4.512760000000000105e-01, 3.709948881256541764e+00
4.554400000000000115e-01, 3.815516213631129805e+00
4.596819999999999795e-01, 3.921171067412006828e+00
4.638599999999999945e-01, 4.026660481233862221e+00
4.679900000000000171e-01, 4.132138663110874965e+00
4.721480000000000121e-01, 4.237688500191785224e+00
4.764180000000000081e-01, 4.343233952660460417e+00
4.806520000000000237e-01, 4.448777374918041261e+00
4.846239999999999992e-01, 4.554315460986082087e+00
4.888319999999999887e-01, 4.659881383799066690e+00
4.928739999999999788e-01, 4.765400787948991024e+00
4.971280000000000143e-01, 4.870856673762606448e+00
5.014779999999999793e-01, 4.976478419178490320e+00
5.055939999999999879e-01, 5.082026283066297445e+00
5.097319999999999629e-01, 5.187546603295885461e+00
5.140919999999999934e-01, 5.293130797510996466e+00
5.181519999999999460e-01, 5.398637641032886236e+00
5.222759999999999625e-01, 5.504084292233940801e+00
5.263480000000000381e-01, 5.609714081439021172e+00
5.305499999999999661e-01, 5.715331929250789145e+00
5.348359999999999781e-01, 5.820816674835422866e+00
5.389559999999999906e-01, 5.926353305421724116e+00
5.431460000000000177e-01, 6.031915386480171115e+00
5.474459999999999882e-01, 6.137453608795960136e+00
5.515400000000000302e-01, 6.242949795825765591e+00
5.557320000000000038e-01, 6.348527434671194847e+00
5.599060000000000148e-01, 6.454046704321610761e+00
5.639260000000000383e-01, 6.559626740931757460e+00
5.681699999999999529e-01, 6.665150181471947377e+00
5.722720000000000029e-01, 6.770651073297978328e+00
5.764599999999999724e-01, 6.876148438224768178e+00
5.803439999999999710e-01, 6.981769057281303148e+00
5.846000000000000085e-01, 7.087329520537151595e+00
5.886719999999999731e-01, 7.192906673875337553e+00
5.926320000000000476e-01, 7.298408934748215948e+00
5.967679999999999652e-01, 7.403929616677501713e+00
6.008999999999999897e-01, 7.509464867442177116e+00
6.048440000000000483e-01, 7.615023226968782311e+00
6.088259999999999783e-01, 7.720585547670825832e+00
6.127899999999999459e-01, 7.826163417525572541e+00
6.167460000000000164e-01, 7.931631282154820717e+00
6.205439999999999845e-01, 8.037234848785432817e+00
6.244560000000000111e-01, 8.142750324986407051e+00
6.285519999999999996e-01, 8.248293369273284270e+00
6.323999999999999622e-01, 8.353813377841380117e+00
6.361139999999999572e-01, 8.459338681741675359e+00
6.400000000000000133e-01, 8.564908950404232613e+00
6.438460000000000294e-01, 8.670452626566781618e+00
6.476739999999999720e-01, 8.775977075232530566e+00
6.516159999999999730e-01, 8.881548375854498190e+00
6.554020000000000401e-01, 8.987084075269548222e+00
6.590759999999999952e-01, 9.092606334409570223e+00
6.629880000000000217e-01, 9.198154028418963790e+00
6.665699999999999958e-01, 9.303699698863987066e+00
6.703259999999999774e-01, 9.409218503652317267e+00
6.740699999999999470e-01, 9.514830574945367658e+00
6.777079999999999771e-01, 9.620280372287853154e+00
6.815160000000000107e-01, 9.725889392844393910e+00
6.851679999999999993e-01, 9.831412462715944045e+00
6.888459999999999583e-01, 9.936931738828915783e+00
6.924759999999999804e-01, 1.004248004467998889e+01
6.961000000000000520e-01, 1.014802569981070235e+01
6.995200000000000307e-01, 1.025356640988849222e+01
7.031039999999999512e-01, 1.035910250850963621e+01
7.066160000000000219e-01, 1.046467397110287934e+01
7.101199999999999735e-01, 1.057018825842876453e+01
7.135939999999999506e-01, 1.067568564630776606e+01
7.169860000000000122e-01, 1.078118622278102734e+01
7.204180000000000028e-01, 1.088684306426579163e+01
7.238259999999999694e-01, 1.099237619279686129e+01
7.270980000000000221e-01, 1.109792148989994587e+01
7.304760000000000142e-01, 1.120347681331064216e+01
7.339520000000000488e-01, 1.130896095775824506e+01
7.373680000000000234e-01, 1.141451090995171924e+01
7.407280000000000530e-01, 1.152008549526986414e+01
7.438299999999999912e-01, 1.162565327503698143e+01
7.470059999999999478e-01, 1.173117264590549169e+01
7.503079999999999750e-01, 1.183675273307000708e+01
7.533879999999999466e-01, 1.194225161153714865e+01
7.565640000000000143e-01, 1.204778972212969990e+01
7.596819999999999684e-01, 1.215328420216932059e+01
7.627040000000000486e-01, 1.225877339812614863e+01
7.657359999999999722e-01, 1.236443585821221269e+01
7.687840000000000229e-01, 1.247002906728580740e+01
7.718000000000000416e-01, 1.257551448665310545e+01
7.747840000000000282e-01, 1.268103005953402729e+01
7.777819999999999734e-01, 1.278652656477967753e+01
7.808159999999999545e-01, 1.289215511463848785e+01
7.837859999999999827e-01, 1.299766290073397457e+01
7.866779999999999884e-01, 1.310325704789353907e+01
7.896520000000000206e-01, 1.320885926491867934e+01
7.924499999999999877e-01, 1.331432636200938724e+01
7.951799999999999979e-01, 1.341977131480780372e+01
7.980859999999999621e-01, 1.352542655790426807e+01
8.008619999999999628e-01, 1.363094191035452951e+01
8.036259999999999515e-01, 1.373647377226858168e+01
8.063240000000000407e-01, 1.384200619214809080e+01
8.091019999999999879e-01, 1.394758664857047492e+01
8.118060000000000276e-01, 1.405302497565194386e+01
8.144759999999999778e-01, 1.415859025713725927e+01
8.170960000000000445e-01, 1.426418994967324672e+01
8.197320000000000162e-01, 1.436964435686753205e+01
8.222040000000000459e-01, 1.447525212054835642e+01
8.248100000000000431e-01, 1.458082110435111822e+01
8.272800000000000153e-01, 1.468619353125792237e+01
8.296120000000000161e-01, 1.479183023210427805e+01
8.321039999999999548e-01, 1.489741722143214275e+01
8.345759999999999845e-01, 1.500300154784013884e+01
8.369760000000000533e-01, 1.510835607679549319e+01
8.393920000000000270e-01, 1.521406973114481254e+01
8.418179999999999552e-01, 1.531967835609152573e+01
8.441579999999999639e-01, 1.542520889202292622e+01
8.464260000000000117e-01, 1.553060577689138455e+01
8.487160000000000259e-01, 1.563620736823784263e+01
8.510060000000000402e-01, 1.574183242260389370e+01
8.532480000000000064e-01, 1.584727337520510204e+01
8.554880000000000262e-01, 1.595280631640645908e+01
8.575660000000000505e-01, 1.605838178865213450e+01
8.596639999999999837e-01, 1.616398330346852319e+01
8.617820000000000480e-01, 1.626953702823953307e+01
8.639799999999999702e-01, 1.637488886579100011e+01
8.660820000000000185e-01, 1.648046938810852069e+01
8.680759999999999588e-01, 1.658624427846637417e+01
8.700219999999999620e-01, 1.669152627524600874e+01
8.720999999999999863e-01, 1.679720379561567967e+01
8.740360000000000351e-01, 1.690268406815318869e+01
8.760179999999999634e-01, 1.700838312883477244e+01
8.778979999999999562e-01, 1.711383186150312952e+01
8.797960000000000225e-01, 1.721937082617736792e+01
8.817319999999999602e-01, 1.732497715841327590e+01
8.834959999999999480e-01, 1.743054383641883476e+01
8.853079999999999838e-01, 1.753583032285400733e+01
8.870599999999999596e-01, 1.764156714292211348e+01
8.888040000000000385e-01, 1.774705800549820722e+01
8.904940000000000078e-01, 1.785257888531214832e+01
8.921139999999999626e-01, 1.795816490741998805e+01
8.938080000000000469e-01, 1.806368651214950205e+01
8.954539999999999722e-01, 1.816909745296189271e+01
8.971360000000000445e-01, 1.827473907166432809e+01
8.987439999999999873e-01, 1.838033921556836958e+01
9.002400000000000402e-01, 1.848571441720238084e+01
9.017659999999999565e-01, 1.859131857984920444e+01
9.033299999999999663e-01, 1.869691628492507007e+01
9.049859999999999571e-01, 1.880249059554228808e+01
9.066199999999999815e-01, 1.890815700530981047e+01
9.082320000000000393e-01, 1.901359688795663772e+01
9.097279999999999811e-01, 1.911928931376467844e+01
9.112799999999999789e-01, 1.922476921624302548e+01
9.127979999999999983e-01, 1.933029842241947449e+01
9.142519999999999536e-01, 1.943564248757424906e+01
9.156919999999999504e-01, 1.954128794704659811e+01
9.171179999999999888e-01, 1.964688432005488039e+01
9.185820000000000096e-01, 1.975229082699252814e+01
9.198640000000000150e-01, 1.985794127760944860e+01
9.211939999999999573e-01, 1.996346119334112146e+01
9.224740000000000162e-01, 2.006902869153256219e+01
9.237480000000000135e-01, 2.017454072541436005e+01
9.250080000000000524e-01, 2.027995718372397960e+01
9.262340000000000018e-01, 2.038575770328205294e+01
9.274879999999999791e-01, 2.049114934977286140e+01
9.287339999999999485e-01, 2.059681262958300252e+01
9.300000000000000488e-01, 2.070218293004213450e+01
9.312479999999999647e-01, 2.080777532605562641e+01
9.325299999999999701e-01, 2.091290231299898039e+01
9.336360000000000214e-01, 2.101854150154396805e+01
9.347560000000000313e-01, 2.112456304215534431e+01
9.359199999999999742e-01, 2.122992700670913635e+01
9.370140000000000136e-01, 2.133545952200670115e+01
9.380640000000000089e-01, 2.144083682760244614e+01
9.391260000000000163e-01, 2.154643094156934779e+01
9.402300000000000102e-01, 2.165239198430746370e+01
9.413780000000000481e-01, 2.175751737642826455e+01
9.424519999999999564e-01, 2.186304460293763796e+01
9.434120000000000283e-01, 2.196873824177232137e+01
9.443500000000000227e-01, 2.207404893300903126e+01
9.453319999999999501e-01, 2.218012565243421719e+01
9.462300000000000155e-01, 2.228532911631485547e+01
9.472380000000000244e-01, 2.239099104052959532e+01
9.482099999999999973e-01, 2.249694927917273546e+01
9.491300000000000292e-01, 2.260235663053522970e+01
9.500279999999999836e-01, 2.270755149704942610e+01
9.509119999999999795e-01, 2.281312623668703310e+01
9.517860000000000209e-01, 2.291832250594122300e+01
9.526700000000000168e-01, 2.302459341920537028e+01
9.535299999999999887e-01, 2.312950343390532737e+01
9.543739999999999446e-01, 2.323529581131900557e+01
9.552260000000000195e-01, 2.334097360638478946e+01
9.560659999999999714e-01, 2.344616542294956929e+01
9.568999999999999728e-01, 2.355174490257647690e+01
9.577259999999999662e-01, 2.365740581285763255e+01
9.584780000000000522e-01, 2.376294350390036314e+01
9.592439999999999856e-01, 2.386834008041896027e+01
9.599739999999999940e-01, 2.397419885476812951e+01
9.606980000000000519e-01, 2.407948884892207531e+01
9.614219999999999988e-01, 2.418487000958181454e+01
9.621180000000000287e-01, 2.429135016740547215e+01
9.628160000000000052e-01, 2.439645746658889891e+01
9.634979999999999656e-01, 2.450163462918260393e+01
9.641960000000000530e-01, 2.460719023521827253e+01
9.648759999999999559e-01, 2.471238588696796157e+01
9.655099999999999794e-01, 2.481831941328103142e+01
9.661560000000000148e-01, 2.492435672942401226e+01
9.667519999999999447e-01, 2.502948689935402626e+01
9.673479999999999857e-01, 2.513499363470451442e+01
9.679320000000000146e-01, 2.524048950693931204e+01
9.685200000000000475e-01, 2.534614760709857961e+01
9.691459999999999519e-01, 2.545157378023177230e+01
9.697999999999999954e-01, 2.555739345976714461e+01
9.703939999999999788e-01, 2.566210269385980425e+01
9.709200000000000053e-01, 2.576839576970490597e+01
9.714979999999999727e-01, 2.587390461237234618e+01
9.720839999999999481e-01, 2.597952375635268041e+01
9.726000000000000201e-01, 2.608521151465711796e+01
9.731279999999999930e-01, 2.619046668950753443e+01
9.736240000000000450e-01, 2.629589999503572528e+01
9.741180000000000394e-01, 2.640149345602668873e+01
9.746700000000000363e-01, 2.650741212757409571e+01
9.751300000000000523e-01, 2.661242851869740988e+01
9.755800000000000027e-01, 2.671846760557871647e+01
9.760619999999999852e-01, 2.682391442882116195e+01
9.765139999999999931e-01, 2.692940657420975725e+01
9.770180000000000531e-01, 2.703493505248960460e+01
9.774739999999999540e-01, 2.714012367766560274e+01
9.779139999999999500e-01, 2.724609658792387279e+01
9.783340000000000369e-01, 2.735167221750611333e+01
9.787400000000000544e-01, 2.745697117009718369e+01
9.791640000000000343e-01, 2.756247849871921574e+01
9.796160000000000423e-01, 2.766763289575844453e+01
9.800100000000000477e-01, 2.777326690039891588e+01
9.804180000000000117e-01, 2.787911060784958650e+01
9.808040000000000092e-01, 2.798486945050745689e+01
9.811680000000000401e-01, 2.808960360287970559e+01
9.815899999999999626e-01, 2.819575293561705820e+01
9.819400000000000350e-01, 2.830124488081781919e+01
9.822880000000000500e-01, 2.840683757596746162e+01
9.826479999999999659e-01, 2.851283666636528835e+01
9.829219999999999624e-01, 2.861780736264132230e+01
9.832359999999999989e-01, 2.872166251007604387e+01
9.835000000000000409e-01, 2.882900236793923199e+01
9.838360000000000438e-01, 2.893456390898886355e+01
9.841739999999999933e-01, 2.904070371533633121e+01
9.844939999999999802e-01, 2.914520113935136791e+01
9.847939999999999472e-01, 2.925118820048092871e+01
9.850919999999999677e-01, 2.935692055835065872e+01
9.853699999999999681e-01, 2.946189021656621776e+01
9.856479999999999686e-01, 2.956804742311537382e+01
9.859440000000000426e-01, 2.967322158346363281e+01
9.862199999999999855e-01, 2.977887591096111919e+01
9.865500000000000380e-01, 2.988446598558979517e+01
9.867939999999999490e-01, 2.999000493656238575e+01
9.870640000000000525e-01, 3.009580561406192345e+01
9.873399999999999954e-01, 3.020107731964403186e+01
9.875960000000000294e-01, 3.030726460550361523e+01
9.878919999999999924e-01, 3.041279237953680692e+01
9.881680000000000463e-01, 3.051764380097200657e+01
9.884279999999999733e-01, 3.062355986409052733e+01
9.886679999999999913e-01, 3.072859752293552305e+01
9.889200000000000212e-01, 3.083458570540205912e+01
9.891499999999999737e-01, 3.094115381712341417e+01
9.893859999999999877e-01, 3.104527150289094806e+01
9.896420000000000217e-01, 3.115076783781439573e+01
9.898620000000000196e-01, 3.125677832260047495e+01
9.900919999999999721e-01, 3.136067982936317478e+01
9.903140000000000276e-01, 3.146838681742604393e+01
9.905260000000000176e-01, 3.157325046402874236e+01
9.907179999999999875e-01, 3.167844861738872453e+01
9.909259999999999735e-01, 3.178406892899091929e+01
9.911119999999999930e-01, 3.188942492248987293e+01
9.913119999999999710e-01, 3.199420348986644314e+01
9.914880000000000360e-01, 3.210000530447273093e+01
9.916639999999999899e-01, 3.220844529510209497e+01
9.918559999999999599e-01, 3.231223423352971480e+01
9.920400000000000329e-01, 3.241705112962978319e+01
9.922079999999999789e-01, 3.252214514312503013e+01
9.924060000000000104e-01, 3.262822841790083572e+01
9.925920000000000298e-01, 3.273298141242430859e+01
9.927580000000000293e-01, 3.284171310654942033e+01
9.929219999999999713e-01, 3.294475454492701516e+01
9.930780000000000163e-01, 3.305066652152598294e+01
9.932400000000000118e-01, 3.315623826482976000e+01
9.933840000000000447e-01, 3.326155098287327405e+01
9.935239999999999627e-01, 3.336730798577644919e+01
9.936920000000000197e-01, 3.347271512852131536e+01
9.938519999999999577e-01, 3.357891058155776420e+01
9.939879999999999827e-01, 3.368328825818351646e+01
9.941400000000000237e-01, 3.378939355109724829e+01
9.942760000000000487e-01, 3.389527113045595996e+01
9.944199999999999706e-01, 3.400109287880444242e+01
9.945420000000000371e-01, 3.410760278899371656e+01
9.946679999999999966e-01, 3.421153391733638927e+01
9.947740000000000471e-01, 3.431834239845764500e+01
9.948939999999999451e-01, 3.442282219096244944e+01
9.950120000000000076e-01, 3.452796006456958366e+01
9.951339999999999630e-01, 3.463224908190627360e+01
9.952600000000000335e-01, 3.473852801730085105e+01
9.953619999999999690e-01, 3.484405874660100011e+01
9.955039999999999445e-01, 3.495034550810547103e+01
9.956220000000000070e-01, 3.505499106317309810e+01
9.957519999999999705e-01, 3.516000126741613485e+01
9.958580000000000210e-01, 3.526712857951095970e+01
9.959780000000000300e-01, 3.537200175725312334e+01
9.960740000000000149e-01, 3.547710283326057379e+01
9.961780000000000079e-01, 3.558391361409776010e+01
9.962600000000000344e-01, 3.568972266313468822e+01
9.963819999999999899e-01, 3.579505935107501102e+01
9.964699999999999669e-01, 3.589879858665415213e+01
9.965420000000000389e-01, 3.600528237797941955e+01
9.966359999999999664e-01, 3.611145170659320769e+01
9.967219999999999969e-01, 3.621639652199390014e+01
9.968120000000000314e-01, 3.632274568483179422e+01
9.968939999999999468e-01, 3.642957812914231397e+01
9.969999999999999973e-01, 3.653312451534774397e+01
9.970719999999999583e-01, 3.664083127131588924e+01
9.971480000000000343e-01, 3.674426514868119398e+01
9.972459999999999658e-01, 3.685175288991268872e+01
9.973260000000000458e-01, 3.695867750579114386e+01
9.973800000000000443e-01, 3.706043958102843305e+01
9.974619999999999598e-01, 3.716495693422845648e+01
9.975140000000000118e-01, 3.727118201935227404e+01
9.975840000000000263e-01, 3.737744158575443265e+01
9.976699999999999458e-01, 3.748379460424696674e+01
9.977160000000000473e-01, 3.758715506395296302e+01
9.977660000000000418e-01, 3.769818720784655142e+01
9.978359999999999452e-01, 3.779939371351363064e+01
9.978939999999999477e-01, 3.790671977396655024e+01
9.979540000000000077e-01, 3.801627844548305291e+01
9.979959999999999942e-01, 3.811555175501094794e+01
9.980499999999999927e-01, 3.821990717120848302e+01
9.981079999999999952e-01, 3.832916561222815233e+01
9.981619999999999937e-01, 3.843541832560009652e+01
9.981919999999999682e-01, 3.853702882200779101e+01
9.982440000000000202e-01, 3.864532084606361195e+01
9.982779999999999987e-01, 3.875657732473409567e+01
9.983279999999999932e-01, 3.885795487035030504e+01
9.983779999999999877e-01, 3.895814663017831947e+01
9.984340000000000437e-01, 3.906547631576442825e+01
9.984840000000000382e-01, 3.917522637163776977e+01
9.985159999999999592e-01, 3.927337138480976364e+01
9.985460000000000447e-01, 3.938478283308268146e+01
9.985899999999999777e-01, 3.948870643375689582e+01
9.986380000000000257e-01, 3.958650626251082372e+01
9.986739999999999506e-01, 3.968784952493849971e+01
9.987099999999999866e-01, 3.981159085719863100e+01
9.987500000000000266e-01, 3.991051463837499114e+01
9.987840000000000051e-01, 4.001736045017712229e+01
9.988139999999999796e-01, 4.012280034986017085e+01
9.988519999999999621e-01, 4.021705702742886501e+01
9.988979999999999526e-01, 4.032736079760709913e+01
9.989179999999999726e-01, 4.042752017959860211e+01
9.989379999999999926e-01, 4.054683574647941668e+01
9.989719999999999711e-01, 4.065084836419966763e+01
9.990059999999999496e-01, 4.075455473211057722e+01
9.990240000000000231e-01, 4.086226477639484500e+01
9.990580000000000016e-01, 4.096560276504247611e+01
9.990799999999999681e-01, 4.107196728377391537e+01
9.991060000000000496e-01, 4.118095533321817214e+01
9.991299999999999626e-01, 4.129460708782752931e+01
9.991419999999999746e-01, 4.137961065198452104e+01
9.991700000000000026e-01, 4.149611931998344261e+01
9.991900000000000226e-01, 4.160055433645485579e+01
9.992039999999999811e-01, 4.171206276741976637e+01
9.992299999999999516e-01, 4.181060283305332348e+01
9.992560000000000331e-01, 4.191989245158726618e+01
9.992760000000000531e-01, 4.202272264486607867e+01
9.992879999999999541e-01, 4.212113747955464760e+01
9.993119999999999781e-01, 4.223606482035904719e+01
9.993239999999999901e-01, 4.234114257244897317e+01
9.993319999999999981e-01, 4.244063166107328300e+01
9.993459999999999566e-01, 4.254540643451881010e+01
9.993619999999999726e-01, 4.264612681505845160e+01
9.993800000000000461e-01, 4.275578589293588294e+01
9.993900000000000006e-01, 4.287801451501967165e+01
9.994060000000000166e-01, 4.299069547962897531e+01
9.994180000000000286e-01, 4.308230644763719397e+01
9.994279999999999831e-01, 4.318331729950011066e+01
9.994399999999999951e-01, 4.329183140957223941e+01
9.994579999999999576e-01, 4.338152945524800685e+01
9.994699999999999696e-01, 4.351957351114950967e+01
9.994800000000000351e-01, 4.360756222106169844e+01
9.994880000000000431e-01, 4.370663813524213026e+01
9.995020000000000016e-01, 4.381368277880483930e+01
9.995180000000000176e-01, 4.392786954040740710e+01
9.995279999999999720e-01, 4.405736269599189114e+01
9.995300000000000296e-01, 4.412472556453450778e+01
9.995460000000000456e-01, 4.424275783664522521e+01
9.995579999999999465e-01, 4.436820111840115999e+01
9.995659999999999545e-01, 4.444229531764620589e+01
9.995739999999999625e-01, 4.454812267708254581e+01
9.995819999999999705e-01, 4.466463574102768064e+01
9.995880000000000321e-01, 4.474961191066660149e+01
9.995960000000000401e-01, 4.486753275555408038e+01
9.996019999999999905e-01, 4.496798076030461289e+01
9.996199999999999530e-01, 4.508146662786543857e+01
9.996279999999999610e-01, 4.519775830758837998e+01
9.996300000000000185e-01, 4.530960313755660707e+01
9.996380000000000265e-01, 4.542299686836615535e+01
9.996439999999999770e-01, 4.550714562521051931e+01
9.996580000000000465e-01, 4.561573958825810138e+01
9.996699999999999475e-01, 4.572792339225652825e+01
9.996739999999999515e-01, 4.583368565080373003e+01
9.996779999999999555e-01, 4.589234274287892390e+01
9.996819999999999595e-01, 4.604274120470136467e+01
9.996880000000000210e-01, 4.612998268857644035e+01
9.996939999999999715e-01, 4.623177516799044895e+01
9.996960000000000290e-01, 4.629136073512520255e+01
9.997000000000000330e-01, 4.645864545197276385e+01
9.997040000000000370e-01, 4.652872481311872832e+01
9.997080000000000410e-01, 4.668874650038412710e+01
9.997139999999999915e-01, 4.680550352635400913e+01
9.997200000000000530e-01, 4.691405055224427656e+01
9.997260000000000035e-01, 4.698721462678243199e+01
9.997300000000000075e-01, 4.709030482135014495e+01
9.997420000000000195e-01, 4.718281557167981077e+01
9.997460000000000235e-01, 4.730384109867639353e+01
9.997559999999999780e-01, 4.744112450876086484e+01
9.997580000000000355e-01, 4.746073444917119843e+01
9.997620000000000395e-01, 4.766228760810015075e+01
9.997639999999999860e-01, 4.775701276686024954e+01
9.997679999999999900e-01, 4.785423193759581295e+01
9.997819999999999485e-01, 4.793373255990183424e+01
9.997880000000000100e-01, 4.801917722254620458e+01
9.997920000000000140e-01, 4.813780359745457815e+01
9.997939999999999605e-01, 4.829743871796137000e+01
9.997979999999999645e-01, 4.837212469282582816e+01
9.998019999999999685e-01, 4.846195894759496525e+01
9.998099999999999765e-01, 4.857917066843238274e+01
9.998160000000000380e-01, 4.867161671386792676e+01
9.998200000000000420e-01, 4.877938487464397355e+01
9.998259999999999925e-01, 4.885408755349335763e+01
9.998320000000000540e-01, 4.900198397286375496e+01
9.998340000000000005e-01, 4.910219512341296166e+01
9.998399999999999510e-01, 4.920916495766724097e+01
9.998460000000000125e-01, 4.928365420546235498e+01
9.998500000000000165e-01, 4.939472455239162940e+01
9.998559999999999670e-01, 4.952844605346265894e+01
9.998580000000000245e-01, 4.961578784995297298e+01
9.998679999999999790e-01, 4.972860441191560454e+01
9.998740000000000405e-01, 4.983511782566876036e+01
9.998780000000000445e-01, 4.987180723381020186e+01
9.998799999999999910e-01, 5.005432269285117286e+01
9.998820000000000485e-01, 5.014351880634422542e+01
9.998839999999999950e-01, 5.033719087598919373e+01
9.998839999999999950e-01, 5.033719087598919373e+01
9.998920000000000030e-01, 5.046316411327707385e+01
9.998939999999999495e-01, 5.059982850745558380e+01
9.998960000000000070e-01, 5.066811824085046823e+01
9.999000000000000110e-01, 5.078016553586921589e+01
9.999040000000000150e-01, 5.083051331881498669e+01
9.999059999999999615e-01, 5.094823512274587785e+01
9.999099999999999655e-01, 5.108915843896124187e+01
9.999200000000000310e-01, 5.116081650327130603e+01
9.999219999999999775e-01, 5.134445029647392289e+01
9.999280000000000390e-01, 5.143898198034015934e+01
9.999339999999999895e-01, 5.152094345758352745e+01
9.999419999999999975e-01, 5.163781742273940978e+01
9.999500000000000055e-01, 5.172610207346021127e+01
9.999580000000000135e-01, 5.186301034262026377e+01
9.999639999999999640e-01, 5.196475656026552770e+01
9.999660000000000215e-01, 5.201885570547177196e+01
9.999679999999999680e-01, 5.217730729651074029e+01
9.999679999999999680e-01, 5.217730729651074029e+01
9.999700000000000255e-01, 5.237911127492946406e+01
9.999719999999999720e-01, 5.242447237649045633e+01
9.999740000000000295e-01, 5.257823002706352611e+01
9.999780000000000335e-01, 5.260793504677282328e+01
9.999780000000000335e-01, 5.260793504677282328e+01
9.999799999999999800e-01, 5.306883147661464761e+01
9.999799999999999800e-01, 5.306883147661464761e+01
9.999799999999999800e-01, 5.306883147661464761e+01
9.999820000000000375e-01, 5.317639918530140619e+01
9.999839999999999840e-01, 5.328165802788693384e+01
9.999879999999999880e-01, 5.345305733811974847e+01
9.999900000000000455e-01, 5.354214611577201310e+01
9.999900000000000455e-01, 5.354214611577201310e+01
9.999900000000000455e-01, 5.354214611577201310e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999919999999999920e-01, 5.406147805078731494e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999940000000000495e-01, 5.531850645003950007e+01
9.999959999999999960e-01, 5.532978057976905717e+01
9.999980000000000535e-01, 5.563664378886600304e+01
9.999980000000000535e-01, 5.563664378886600304e+01


==> figures/data-for-paper/smart-coloring-snr2.dat <==
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
0.000000000000000000e+00, -3.840953285924787508e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
1.999999999999999909e-06, -3.732309817203877600e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
3.999999999999999819e-06, -3.665028419149680872e+01
6.000000000000000152e-06, -3.589052586672277556e+01
6.000000000000000152e-06, -3.589052586672277556e+01
6.000000000000000152e-06, -3.589052586672277556e+01
6.000000000000000152e-06, -3.589052586672277556e+01
6.000000000000000152e-06, -3.589052586672277556e+01
7.999999999999999638e-06, -3.562806572236001301e+01
7.999999999999999638e-06, -3.562806572236001301e+01
1.000000000000000082e-05, -3.560264369779938676e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.200000000000000030e-05, -3.542365041519821744e+01
1.399999999999999979e-05, -3.453001274407770893e+01
1.399999999999999979e-05, -3.453001274407770893e+01
1.399999999999999979e-05, -3.453001274407770893e+01
1.399999999999999979e-05, -3.453001274407770893e+01
1.399999999999999979e-05, -3.453001274407770893e+01
1.599999999999999928e-05, -3.427939102894686840e+01
1.599999999999999928e-05, -3.427939102894686840e+01
1.599999999999999928e-05, -3.427939102894686840e+01
1.599999999999999928e-05, -3.427939102894686840e+01
1.800000000000000046e-05, -3.393659410848816549e+01
1.800000000000000046e-05, -3.393659410848816549e+01
1.800000000000000046e-05, -3.393659410848816549e+01
2.000000000000000164e-05, -3.355486614856565808e+01
2.000000000000000164e-05, -3.355486614856565808e+01
2.000000000000000164e-05, -3.355486614856565808e+01
2.199999999999999943e-05, -3.342378656760698874e+01
2.400000000000000061e-05, -3.332999433595786343e+01
2.400000000000000061e-05, -3.332999433595786343e+01
2.400000000000000061e-05, -3.332999433595786343e+01
2.599999999999999840e-05, -3.298157812215530527e+01
2.599999999999999840e-05, -3.298157812215530527e+01
3.000000000000000076e-05, -3.286046571840071806e+01
3.199999999999999855e-05, -3.284464357254863387e+01
3.399999999999999973e-05, -3.265422435596865114e+01
3.399999999999999973e-05, -3.265422435596865114e+01
3.600000000000000091e-05, -3.240663641767410752e+01
3.600000000000000091e-05, -3.240663641767410752e+01
3.800000000000000209e-05, -3.235588504039185409e+01
4.000000000000000327e-05, -3.224670856512666006e+01
4.199999999999999768e-05, -3.206534599413414099e+01
4.399999999999999886e-05, -3.200529914232357243e+01
5.199999999999999680e-05, -3.193199008372977232e+01
5.399999999999999798e-05, -3.176672026117005032e+01
5.599999999999999916e-05, -3.172615921469209610e+01
5.800000000000000034e-05, -3.162326161998758778e+01
6.000000000000000152e-05, -3.157553933764720711e+01
6.000000000000000152e-05, -3.157553933764720711e+01
6.200000000000000270e-05, -3.124874387958200828e+01
6.200000000000000270e-05, -3.124874387958200828e+01
6.399999999999999710e-05, -3.112550689939384085e+01
6.600000000000000506e-05, -3.112335473513266138e+01
6.799999999999999946e-05, -3.094197993923517487e+01
6.799999999999999946e-05, -3.094197993923517487e+01
6.799999999999999946e-05, -3.094197993923517487e+01
6.999999999999999387e-05, -3.057302698696842569e+01
6.999999999999999387e-05, -3.057302698696842569e+01
7.600000000000000418e-05, -3.048016369194474962e+01
8.000000000000000654e-05, -3.043413142959261819e+01
8.399999999999999535e-05, -3.028807533592157242e+01
8.799999999999999771e-05, -3.019104938150942274e+01
9.000000000000000567e-05, -3.010698693729778341e+01
9.200000000000000007e-05, -2.998925773983056331e+01
9.399999999999999448e-05, -2.991727000294347505e+01
9.799999999999999684e-05, -2.980632751423849669e+01
1.019999999999999992e-04, -2.974653764293934799e+01
1.039999999999999936e-04, -2.968660375698163989e+01
1.060000000000000016e-04, -2.945210306701655156e+01
1.060000000000000016e-04, -2.945210306701655156e+01
1.079999999999999960e-04, -2.929356247927018586e+01
1.079999999999999960e-04, -2.929356247927018586e+01
1.119999999999999983e-04, -2.916276168963609905e+01
1.140000000000000063e-04, -2.908416614502270292e+01
1.140000000000000063e-04, -2.908416614502270292e+01
1.160000000000000007e-04, -2.882060537622854923e+01
1.219999999999999974e-04, -2.880498351733406182e+01
1.240000000000000054e-04, -2.867442222695394705e+01
1.320000000000000101e-04, -2.859548470547085586e+01
1.379999999999999933e-04, -2.848585656622809381e+01
1.420000000000000092e-04, -2.836265860170993491e+01
1.499999999999999869e-04, -2.829318090429470445e+01
1.540000000000000028e-04, -2.818672302739221180e+01
1.620000000000000075e-04, -2.809385600255997417e+01
1.700000000000000122e-04, -2.800127822398241406e+01
1.759999999999999954e-04, -2.791377313942499683e+01
1.779999999999999898e-04, -2.779002439768774124e+01
1.820000000000000057e-04, -2.773068794195229358e+01
1.859999999999999945e-04, -2.761419446781660980e+01
1.879999999999999890e-04, -2.760658896494418713e+01
1.900000000000000105e-04, -2.739907069948934648e+01
1.939999999999999993e-04, -2.736996907365864118e+01
1.979999999999999881e-04, -2.725320064865280045e+01
2.159999999999999919e-04, -2.713517539662991140e+01
2.259999999999999910e-04, -2.704391034637017910e+01
2.320000000000000014e-04, -2.698140974767952827e+01
2.359999999999999902e-04, -2.688882558419731339e+01
2.480000000000000108e-04, -2.677988799546709231e+01
2.500000000000000052e-04, -2.670906920320177136e+01
2.559999999999999884e-04, -2.658096535160144569e+01
2.599999999999999772e-04, -2.648170264991212264e+01
2.660000000000000146e-04, -2.641910914652454778e+01
2.759999999999999867e-04, -2.629044332208115264e+01
2.840000000000000185e-04, -2.617185663520888639e+01
2.939999999999999905e-04, -2.608361557542973586e+01
3.040000000000000167e-04, -2.600521970251399395e+01
3.159999999999999832e-04, -2.589716367336378511e+01
3.200000000000000262e-04, -2.581475594957550967e+01
3.220000000000000206e-04, -2.569625722008528257e+01
3.299999999999999982e-04, -2.562693141527336138e+01
3.359999999999999814e-04, -2.553646786849875383e+01
3.499999999999999964e-04, -2.542667128637699392e+01
3.539999999999999853e-04, -2.533124532963931586e+01
3.600000000000000227e-04, -2.523077720901987320e+01
3.719999999999999891e-04, -2.515082437222858402e+01
3.780000000000000265e-04, -2.501719585690049286e+01
3.879999999999999985e-04, -2.496098098357160566e+01
3.899999999999999929e-04, -2.483279297108143524e+01
3.939999999999999817e-04, -2.476995625538762980e+01
4.139999999999999800e-04, -2.466399952691185860e+01
4.299999999999999894e-04, -2.457751338891686999e+01
4.380000000000000213e-04, -2.447344255103583066e+01
4.499999999999999877e-04, -2.437968922416283490e+01
4.699999999999999859e-04, -2.428141663297742170e+01
4.780000000000000178e-04, -2.419356654381949312e+01
4.879999999999999898e-04, -2.409277089142654660e+01
4.960000000000000216e-04, -2.398678399771969083e+01
5.060000000000000478e-04, -2.390156561668284496e+01
5.100000000000000366e-04, -2.381763043053982898e+01
5.220000000000000031e-04, -2.371087778848950478e+01
5.360000000000000181e-04, -2.359451793716770851e+01
5.439999999999999957e-04, -2.351467511899082652e+01
5.680000000000000370e-04, -2.342635971100850867e+01
5.900000000000000296e-04, -2.333705099327345778e+01
6.179999999999999513e-04, -2.323623756181567046e+01
6.340000000000000149e-04, -2.313884065289848380e+01
6.599999999999999964e-04, -2.305013125494706827e+01
6.740000000000000114e-04, -2.295406115225340571e+01
6.880000000000000265e-04, -2.284040140360878013e+01
7.039999999999999817e-04, -2.275361077157965539e+01
7.320000000000000118e-04, -2.266253672409656161e+01
7.460000000000000268e-04, -2.256690812584032102e+01
7.640000000000000306e-04, -2.246814571343151812e+01
7.759999999999999971e-04, -2.238357724230987600e+01
8.019999999999999785e-04, -2.228008737544944040e+01
8.360000000000000460e-04, -2.218473745677715669e+01
8.639999999999999677e-04, -2.208932985597251530e+01
8.800000000000000313e-04, -2.199666530311564472e+01
9.179999999999999792e-04, -2.190788069564349883e+01
9.399999999999999719e-04, -2.180388981840558316e+01
9.479999999999999495e-04, -2.170816830387838792e+01
9.719999999999999907e-04, -2.161486050316904084e+01
1.000000000000000021e-03, -2.151625335798272332e+01
1.028000000000000051e-03, -2.142028774886341225e+01
1.066000000000000107e-03, -2.132917536976595230e+01
1.100000000000000066e-03, -2.122895034048719154e+01
1.129999999999999928e-03, -2.113357380497028259e+01
1.173999999999999913e-03, -2.103983615983437971e+01
1.206000000000000041e-03, -2.093246816064853988e+01
1.242000000000000048e-03, -2.085179953949415577e+01
1.288000000000000082e-03, -2.075291988520009312e+01
1.314000000000000064e-03, -2.065840427494077858e+01
1.358000000000000049e-03, -2.056301495781862343e+01
1.410000000000000012e-03, -2.046838289734003169e+01
1.461999999999999975e-03, -2.036803932629821290e+01
1.492000000000000054e-03, -2.027093851391942536e+01
1.541999999999999968e-03, -2.018092649095863322e+01
1.603999999999999957e-03, -2.008297282806263695e+01
1.642000000000000013e-03, -1.999156135614026653e+01
1.690000000000000096e-03, -1.989575513184508893e+01
1.753999999999999917e-03, -1.979563500346760563e+01
1.814000000000000074e-03, -1.970628920925867789e+01
1.874000000000000015e-03, -1.960978768448474696e+01
1.951999999999999959e-03, -1.951351497424377968e+01
2.015999999999999997e-03, -1.941754169107128902e+01
2.077999999999999986e-03, -1.932370487192383379e+01
2.144000000000000072e-03, -1.922751752200967346e+01
2.206000000000000062e-03, -1.913188211185661558e+01
2.288000000000000103e-03, -1.903604588084727922e+01
2.351999999999999924e-03, -1.893995356169354594e+01
2.438000000000000063e-03, -1.884552878095892581e+01
2.505999999999999981e-03, -1.874974603097855663e+01
2.589999999999999854e-03, -1.865506743142089618e+01
2.661999999999999870e-03, -1.855774053350583230e+01
2.737999999999999982e-03, -1.845908065255576602e+01
2.808000000000000166e-03, -1.836871011054726921e+01
2.896000000000000137e-03, -1.827247537713850534e+01
2.981999999999999842e-03, -1.817714051705718958e+01
3.056000000000000123e-03, -1.807928842265753389e+01
3.125999999999999873e-03, -1.798668387018066284e+01
3.246000000000000187e-03, -1.789229818823002560e+01
3.337999999999999821e-03, -1.779921394566190429e+01
3.448000000000000110e-03, -1.770024623715345058e+01
3.546000000000000107e-03, -1.760523165166403103e+01
3.641999999999999838e-03, -1.750812571135470108e+01
3.768000000000000082e-03, -1.741375004910753788e+01
3.897999999999999989e-03, -1.731875739307858098e+01
3.980000000000000031e-03, -1.722290935909641973e+01
4.100000000000000346e-03, -1.712680171475371083e+01
4.245999999999999774e-03, -1.703210501332136317e+01
4.368000000000000355e-03, -1.693656204139258747e+01
4.479999999999999608e-03, -1.684132866760093350e+01
4.611999999999999780e-03, -1.674636153345478462e+01
4.723999999999999901e-03, -1.665074885470923860e+01
4.858000000000000339e-03, -1.655479880103100143e+01
4.974000000000000123e-03, -1.645934383153755221e+01
5.121999999999999817e-03, -1.636478477432906686e+01
5.263999999999999582e-03, -1.626931836358459549e+01
5.426000000000000267e-03, -1.617337062020266103e+01
5.577999999999999625e-03, -1.607679840357805290e+01
5.734000000000000381e-03, -1.598067108565045302e+01
5.876000000000000147e-03, -1.588699564866324465e+01
6.066000000000000211e-03, -1.579143465808992630e+01
6.236000000000000223e-03, -1.569564505682037137e+01
6.418000000000000094e-03, -1.560053481431929079e+01
6.599999999999999964e-03, -1.550493009648840292e+01
6.767999999999999711e-03, -1.540845607914123150e+01
6.930000000000000396e-03, -1.531644407427472032e+01
7.119999999999999593e-03, -1.521840238206362272e+01
7.343999999999999834e-03, -1.512213934837228280e+01
7.550000000000000287e-03, -1.502805202677237162e+01
7.760000000000000404e-03, -1.493254568356571887e+01
7.962000000000000327e-03, -1.483681876460451754e+01
8.172000000000000444e-03, -1.474114234405817569e+01
8.375999999999999765e-03, -1.464594570850273492e+01
8.595999999999999475e-03, -1.455068670439922585e+01
8.807999999999999857e-03, -1.445528686230429294e+01
9.043999999999999956e-03, -1.435977175776509362e+01
9.270000000000000462e-03, -1.426350892027459416e+01
9.534000000000000807e-03, -1.416896877669751831e+01
9.839999999999999789e-03, -1.407324793634250604e+01
1.009400000000000054e-02, -1.397803954563792672e+01
1.037199999999999928e-02, -1.388268736788749891e+01
1.063399999999999936e-02, -1.378616137826478649e+01
1.091999999999999915e-02, -1.369171143480250485e+01
1.122399999999999960e-02, -1.359651001114392699e+01
1.151199999999999966e-02, -1.350094182239802265e+01
1.184200000000000010e-02, -1.340548687951745244e+01
1.220399999999999957e-02, -1.331053897807804809e+01
1.253199999999999974e-02, -1.321468422860353442e+01
1.282800000000000086e-02, -1.311948957841093488e+01
1.315999999999999982e-02, -1.302359957883493990e+01
1.352399999999999956e-02, -1.292809898319007189e+01
1.390399999999999969e-02, -1.283315923106436784e+01
1.425200000000000078e-02, -1.273680646290844010e+01
1.460599999999999919e-02, -1.264202001636447470e+01
1.493200000000000083e-02, -1.254642833376242983e+01
1.528000000000000018e-02, -1.245126151682262972e+01
1.569999999999999868e-02, -1.235596935298311827e+01
1.609400000000000067e-02, -1.226019375319275184e+01
1.649000000000000118e-02, -1.216479926492913144e+01
1.691799999999999901e-02, -1.206960748568786457e+01
1.728999999999999981e-02, -1.197448598946708920e+01
1.770199999999999899e-02, -1.187854159284225730e+01
1.816800000000000012e-02, -1.178271570927478962e+01
1.854599999999999999e-02, -1.168804365893951669e+01
1.898199999999999887e-02, -1.159261882063104565e+01
1.942999999999999935e-02, -1.149665801354619532e+01
1.991199999999999914e-02, -1.140169967925777428e+01
2.039399999999999893e-02, -1.130576559953381732e+01
2.089200000000000085e-02, -1.121046470323497068e+01
2.137599999999999917e-02, -1.111512766325652990e+01
2.189599999999999880e-02, -1.101960129528105803e+01
2.237600000000000006e-02, -1.092385818717428947e+01
2.294399999999999912e-02, -1.082953561731275016e+01
2.350999999999999965e-02, -1.073310392243317679e+01
2.407600000000000018e-02, -1.063797902837401921e+01
2.465200000000000030e-02, -1.054304118145556401e+01
2.520999999999999977e-02, -1.044668142936172828e+01
2.580999999999999961e-02, -1.035141631669538853e+01
2.637400000000000161e-02, -1.025632106496850326e+01
2.697199999999999945e-02, -1.016065463299082872e+01
2.765400000000000150e-02, -1.006523592955137758e+01
2.830399999999999930e-02, -9.968927219224379854e+00
2.896599999999999869e-02, -9.874200098964035277e+00
2.966799999999999993e-02, -9.778908159537868627e+00
3.031599999999999920e-02, -9.683510795548073702e+00
3.097799999999999859e-02, -9.587996645993028366e+00
3.173600000000000032e-02, -9.492299963464668977e+00
3.247200000000000086e-02, -9.397252458318829937e+00
3.325600000000000084e-02, -9.300675406598656991e+00
3.400600000000000150e-02, -9.206329394350966311e+00
3.478599999999999748e-02, -9.110872001645578422e+00
3.558000000000000052e-02, -9.015436448387932344e+00
3.642600000000000005e-02, -8.919956882130398057e+00
3.719000000000000083e-02, -8.824797834700127908e+00
3.797400000000000081e-02, -8.729206058819505287e+00
3.878399999999999903e-02, -8.633672345477219068e+00
3.965799999999999881e-02, -8.538364714344218953e+00
4.058400000000000202e-02, -8.442612388897915210e+00
4.145200000000000273e-02, -8.347454580706299865e+00
4.227999999999999814e-02, -8.251612803604292168e+00
4.320199999999999735e-02, -8.156489040864187245e+00
4.411600000000000243e-02, -8.061045084113001025e+00
4.500200000000000033e-02, -7.965650923481110368e+00
4.596000000000000085e-02, -7.870318700268779111e+00
4.685399999999999981e-02, -7.774798116053669439e+00
4.779200000000000115e-02, -7.679386113170987294e+00
4.877399999999999791e-02, -7.583744499700737052e+00
4.972800000000000137e-02, -7.488486330364615640e+00
5.073600000000000332e-02, -7.392970042857061941e+00
5.179199999999999776e-02, -7.297535196839366023e+00
5.289800000000000058e-02, -7.202360327472216106e+00
5.395400000000000196e-02, -7.106749079247470569e+00
5.512999999999999845e-02, -7.011524701189580711e+00
5.626199999999999951e-02, -6.916028513379083975e+00
5.741999999999999882e-02, -6.820442540101017137e+00
5.863800000000000262e-02, -6.724943708969890466e+00
5.979799999999999699e-02, -6.629571373518986732e+00
6.112399999999999778e-02, -6.534147008642554155e+00
6.242400000000000032e-02, -6.438555545621112763e+00
6.362600000000000200e-02, -6.343230348906216065e+00
6.501400000000000234e-02, -6.247814939668046463e+00
6.627399999999999958e-02, -6.152314845173044944e+00
6.758000000000000118e-02, -6.056874693380393637e+00
6.890200000000000491e-02, -5.961480925595083136e+00
7.023400000000000476e-02, -5.866041132108294143e+00
7.163999999999999535e-02, -5.770619118718056662e+00
7.299600000000000533e-02, -5.675295367551922432e+00
7.440599999999999992e-02, -5.579748605818366514e+00
7.586800000000000488e-02, -5.484346884445146841e+00
7.742200000000000470e-02, -5.388879952020777964e+00
7.899000000000000465e-02, -5.293538554195542645e+00
8.045800000000000174e-02, -5.197996491869347757e+00
8.201200000000000156e-02, -5.102643566591517299e+00
8.364000000000000601e-02, -5.007351932136367978e+00
8.528800000000000270e-02, -4.911887584343513247e+00
8.695600000000000551e-02, -4.816342991182761324e+00
8.868399999999999894e-02, -4.720837651991165451e+00
9.029199999999999726e-02, -4.625459613928462055e+00
9.196400000000000408e-02, -4.530050553511230760e+00
9.377800000000000025e-02, -4.434586373993281150e+00
9.570199999999999541e-02, -4.339107194436515158e+00
9.754200000000000370e-02, -4.243557506528976120e+00
9.942600000000000049e-02, -4.148260097008281022e+00
1.013280000000000014e-01, -4.052819927476707385e+00
1.031839999999999979e-01, -3.957363080111282905e+00
1.049559999999999937e-01, -3.861981784714633825e+00
1.069159999999999971e-01, -3.766538548956229082e+00
1.087260000000000032e-01, -3.671071898963700342e+00
1.107140000000000069e-01, -3.575666771418418932e+00
1.127240000000000048e-01, -3.480168426835724027e+00
1.147939999999999933e-01, -3.384763714934142520e+00
1.168320000000000053e-01, -3.289293371969803204e+00
1.189759999999999984e-01, -3.193852078475512446e+00
1.210780000000000051e-01, -3.098424731037843660e+00
1.233000000000000068e-01, -3.002969386860938172e+00
1.253380000000000050e-01, -2.907539331624571233e+00
1.275399999999999867e-01, -2.812231319050133127e+00
1.296879999999999977e-01, -2.716666376202683253e+00
1.319740000000000080e-01, -2.621221301186595909e+00
1.342740000000000045e-01, -2.525798085115884994e+00
1.365520000000000067e-01, -2.430404970799250997e+00
1.387400000000000022e-01, -2.335004167970248012e+00
1.409799999999999942e-01, -2.239582811879229141e+00
1.433540000000000092e-01, -2.144076373962687132e+00
1.456699999999999939e-01, -2.048604558905265272e+00
1.480980000000000074e-01, -1.953373647362574905e+00
1.506180000000000019e-01, -1.857773170270101692e+00
1.530960000000000099e-01, -1.762426093625233614e+00
1.556619999999999948e-01, -1.666786080021560812e+00
1.582280000000000075e-01, -1.571587898187493781e+00
1.607300000000000118e-01, -1.476188901101048723e+00
1.631799999999999917e-01, -1.380586883115972441e+00
1.658300000000000052e-01, -1.285181352948822964e+00
1.684319999999999984e-01, -1.189730178821396755e+00
1.710879999999999901e-01, -1.094265999139401258e+00
1.738119999999999943e-01, -9.988762841701870343e-01
1.764759999999999940e-01, -9.034511479085969299e-01
1.792620000000000047e-01, -8.080353251181078278e-01
1.820219999999999894e-01, -7.125127335589719335e-01
1.846460000000000046e-01, -6.171230906820137641e-01
1.875060000000000060e-01, -5.217136983760908286e-01
1.904319999999999902e-01, -4.262486221328286584e-01
1.932000000000000106e-01, -3.308310720127833893e-01
1.960800000000000043e-01, -2.353867318041076850e-01
1.990480000000000027e-01, -1.399387706205773296e-01
2.019120000000000081e-01, -4.444333222502190595e-02
2.048079999999999901e-01, 5.092661207927173111e-02
2.078579999999999872e-01, 1.463303401234473111e-01
2.108599999999999919e-01, 2.417688166340110911e-01
2.140219999999999900e-01, 3.372229177457933269e-01
2.172360000000000124e-01, 4.326792355380711941e-01
2.203459999999999863e-01, 5.280759565432662228e-01
2.234440000000000037e-01, 6.235049301999541216e-01
2.264579999999999926e-01, 7.189964514205203772e-01
2.297359999999999958e-01, 8.144021669396601659e-01
2.330180000000000029e-01, 9.098097249531854613e-01
2.362080000000000013e-01, 1.005242984861571154e+00
2.395039999999999947e-01, 1.100702701927193328e+00
2.427680000000000116e-01, 1.196128686214100734e+00
2.462020000000000042e-01, 1.291575347090287762e+00
2.496019999999999905e-01, 1.386886347068943204e+00
2.529779999999999807e-01, 1.482460661279128900e+00
2.562719999999999998e-01, 1.577990326651365738e+00
2.596439999999999859e-01, 1.673198276326215872e+00
2.630279999999999840e-01, 1.768733892352712944e+00
2.666560000000000041e-01, 1.864221920004177635e+00
2.701700000000000212e-01, 1.959636184241897228e+00
2.734860000000000069e-01, 2.055045671229034365e+00
2.770540000000000225e-01, 2.150592445672425246e+00
2.806339999999999946e-01, 2.246005776983154956e+00
2.841199999999999837e-01, 2.341332309710034032e+00
2.874459999999999793e-01, 2.436791358733950474e+00
2.910679999999999934e-01, 2.532240446663683198e+00
2.946159999999999890e-01, 2.627701725746882655e+00
2.983080000000000176e-01, 2.723065972229524068e+00
3.019220000000000237e-01, 2.818543085931381142e+00
3.054979999999999918e-01, 2.913970690134302099e+00
3.091559999999999864e-01, 3.009495831513397945e+00
3.128139999999999810e-01, 3.104805112846065196e+00
3.164899999999999936e-01, 3.200227756641418342e+00
3.202479999999999771e-01, 3.295738508814265888e+00
3.240660000000000207e-01, 3.391163222913144981e+00
3.276379999999999848e-01, 3.486597652478657938e+00
3.314119999999999844e-01, 3.581984231915193995e+00
3.351560000000000095e-01, 3.677437502594264274e+00
3.390659999999999785e-01, 3.772883923797372141e+00
3.428499999999999881e-01, 3.868278485250304488e+00
3.466759999999999842e-01, 3.963773666921801997e+00
3.505360000000000142e-01, 4.059200961649780837e+00
3.542279999999999873e-01, 4.154643855999019308e+00
3.579479999999999884e-01, 4.250104981973590768e+00
3.617580000000000240e-01, 4.345519472048549936e+00
3.654839999999999756e-01, 4.440983771816436665e+00
3.693060000000000231e-01, 4.536414556641802598e+00
3.732980000000000187e-01, 4.631843282498946834e+00
3.771019999999999928e-01, 4.727335907551516669e+00
3.810520000000000018e-01, 4.822740764289644488e+00
3.848559999999999759e-01, 4.918156195353898141e+00
3.888099999999999890e-01, 5.013573649983243286e+00
3.926640000000000130e-01, 5.108969537233033265e+00
3.966959999999999931e-01, 5.204438905444471075e+00
4.008920000000000261e-01, 5.299859584165860227e+00
4.047740000000000227e-01, 5.395310831855537614e+00
4.086119999999999752e-01, 5.490761715679200350e+00
4.126059999999999728e-01, 5.586229112761218474e+00
4.165039999999999853e-01, 5.681631453628098072e+00
4.203540000000000054e-01, 5.777003087607727849e+00
4.242179999999999840e-01, 5.872518322903143684e+00
4.282239999999999935e-01, 5.967882998377751491e+00
4.322179999999999911e-01, 6.063341736998610898e+00
4.361979999999999746e-01, 6.158776576800319091e+00
4.400899999999999812e-01, 6.254185831783500404e+00
4.441499999999999893e-01, 6.349723541687767536e+00
4.481220000000000203e-01, 6.445143782353061290e+00
4.522860000000000213e-01, 6.540572767865779014e+00
4.562660000000000049e-01, 6.635896590581527477e+00
4.603960000000000274e-01, 6.731328433231418273e+00
4.646219999999999795e-01, 6.826817637090879742e+00
4.686879999999999935e-01, 6.922266281957918821e+00
4.727600000000000136e-01, 7.017735275288339736e+00
4.766139999999999821e-01, 7.113140109018659452e+00
4.806400000000000117e-01, 7.208525022580496433e+00
4.846139999999999892e-01, 7.304009471520195973e+00
4.886599999999999833e-01, 7.399436064034519589e+00
4.924959999999999893e-01, 7.494892144931229794e+00
4.963099999999999734e-01, 7.590313925066487499e+00
5.003940000000000055e-01, 7.685750031091529877e+00
5.042480000000000295e-01, 7.781193827465341606e+00
5.082780000000000076e-01, 7.876640043203860131e+00
5.122799999999999576e-01, 7.972082420472290210e+00
5.162799999999999612e-01, 8.067488163163732295e+00
5.201480000000000548e-01, 8.162972893922573192e+00
5.241160000000000263e-01, 8.258355528280766578e+00
5.280120000000000369e-01, 8.353835636284207666e+00
5.320439999999999614e-01, 8.449294743913833727e+00
5.360120000000000440e-01, 8.544693212390601644e+00
5.399599999999999955e-01, 8.640108216216393799e+00
5.439880000000000271e-01, 8.735545324302565362e+00
5.478600000000000136e-01, 8.830986404939929812e+00
5.516839999999999522e-01, 8.926391148178021595e+00
5.555459999999999843e-01, 9.021863782417920419e+00
5.594740000000000268e-01, 9.117281720645859622e+00
5.634580000000000144e-01, 9.212747163668652206e+00
5.674979999999999469e-01, 9.308160183069233540e+00
5.714099999999999735e-01, 9.403569419252487904e+00
5.752960000000000296e-01, 9.499071296162526323e+00
5.789680000000000382e-01, 9.594449352087599081e+00
5.828579999999999872e-01, 9.689886713758728121e+00
5.868060000000000498e-01, 9.785312241786416010e+00
5.906799999999999828e-01, 9.880776987011442358e+00
5.945019999999999749e-01, 9.976225369696912537e+00
5.982680000000000220e-01, 1.007164875898205025e+01
6.019539999999999891e-01, 1.016706895005734168e+01
6.057620000000000227e-01, 1.026256658248020770e+01
6.094319999999999737e-01, 1.035794420540295135e+01
6.132159999999999833e-01, 1.045338109760951539e+01
6.170959999999999779e-01, 1.054879531242098700e+01
6.207719999999999905e-01, 1.064424757167462054e+01
6.244899999999999896e-01, 1.073965212480985976e+01
6.281600000000000517e-01, 1.083515029464349766e+01
6.317660000000000498e-01, 1.093055031692799872e+01
6.354940000000000033e-01, 1.102594843534768998e+01
6.389780000000000459e-01, 1.112159233250805634e+01
6.426640000000000130e-01, 1.121687851893069521e+01
6.461820000000000341e-01, 1.131232063287097311e+01
6.497279999999999722e-01, 1.140768186070046752e+01
6.531759999999999788e-01, 1.150317532065995074e+01
6.566819999999999879e-01, 1.159867461412865808e+01
6.601019999999999666e-01, 1.169405116002305078e+01
6.637300000000000422e-01, 1.178940781667877502e+01
6.671740000000000448e-01, 1.188491139898669857e+01
6.706619999999999804e-01, 1.198034369513009345e+01
6.740660000000000540e-01, 1.207577789774861010e+01
6.773839999999999861e-01, 1.217121802366916761e+01
6.807459999999999622e-01, 1.226665759997179705e+01
6.842160000000000464e-01, 1.236204269660753141e+01
6.875679999999999570e-01, 1.245752687172976714e+01
6.909300000000000441e-01, 1.255294521892774995e+01
6.942620000000000458e-01, 1.264839307175067518e+01
6.975780000000000314e-01, 1.274384396888623705e+01
7.007700000000000040e-01, 1.283928318054556250e+01
7.041180000000000216e-01, 1.293465866953949650e+01
7.073580000000000423e-01, 1.303016534350364353e+01
7.105780000000000429e-01, 1.312555254162451668e+01
7.137799999999999701e-01, 1.322100811233072193e+01
7.170800000000000507e-01, 1.331643041038697106e+01
7.201539999999999608e-01, 1.341182600959518290e+01
7.231779999999999875e-01, 1.350729512613583161e+01
7.262939999999999952e-01, 1.360270391443515692e+01
7.294359999999999733e-01, 1.369817743992807202e+01
7.325880000000000170e-01, 1.379353872915656432e+01
7.357540000000000191e-01, 1.388908496210197541e+01
7.386599999999999833e-01, 1.398442911729734917e+01
7.417380000000000084e-01, 1.407987067649114721e+01
7.446779999999999511e-01, 1.417531305922507201e+01
7.476960000000000273e-01, 1.427076414107998126e+01
7.505819999999999714e-01, 1.436621313441046865e+01
7.534960000000000546e-01, 1.446172115888014886e+01
7.562699999999999978e-01, 1.455706304759139158e+01
7.591259999999999675e-01, 1.465253909178697711e+01
7.618920000000000137e-01, 1.474789608245882988e+01
7.647180000000000089e-01, 1.484351746548408357e+01
7.675419999999999465e-01, 1.493888372355720584e+01
7.704199999999999937e-01, 1.503428536105873192e+01
7.730700000000000349e-01, 1.512971470280051989e+01
7.758599999999999941e-01, 1.522516202305849475e+01
7.786079999999999668e-01, 1.532061994163516516e+01
7.812759999999999705e-01, 1.541603886199198037e+01
7.838760000000000172e-01, 1.551142522037855898e+01
7.865659999999999874e-01, 1.560690362064462811e+01
7.890779999999999461e-01, 1.570231622347490585e+01
7.917800000000000393e-01, 1.579775153521606512e+01
7.943980000000000485e-01, 1.589320844318568504e+01
7.969439999999999857e-01, 1.598856750460466358e+01
7.994459999999999900e-01, 1.608403522120616458e+01
8.020239999999999592e-01, 1.617949286968111622e+01
8.046039999999999859e-01, 1.627494519428595154e+01
8.070420000000000371e-01, 1.637038219974802900e+01
8.094740000000000268e-01, 1.646584003067142277e+01
8.120680000000000121e-01, 1.656122370324078119e+01
8.145219999999999683e-01, 1.665665460382589558e+01
8.169659999999999700e-01, 1.675212000413027624e+01
8.192800000000000082e-01, 1.684751592583159052e+01
8.215719999999999690e-01, 1.694300278453790298e+01
8.239959999999999507e-01, 1.703857369522762255e+01
8.262359999999999705e-01, 1.713391231183443253e+01
8.286200000000000232e-01, 1.722933886660968028e+01
8.309459999999999624e-01, 1.732481877643517620e+01
8.333019999999999872e-01, 1.742017712013127095e+01
8.356179999999999719e-01, 1.751555994274889727e+01
8.377419999999999867e-01, 1.761103102819075872e+01
8.399020000000000374e-01, 1.770640999663108772e+01
8.421819999999999862e-01, 1.780189004030878408e+01
8.443580000000000529e-01, 1.789730264852574138e+01
8.464479999999999782e-01, 1.799275165753207162e+01
8.486320000000000530e-01, 1.808823170165851835e+01
8.506660000000000332e-01, 1.818365411976493817e+01
8.526899999999999480e-01, 1.827905174056134996e+01
8.546939999999999538e-01, 1.837445898485010076e+01
8.568580000000000085e-01, 1.846992114459576584e+01
8.589820000000000233e-01, 1.856532335826973679e+01
8.608719999999999706e-01, 1.866088603796922740e+01
8.627299999999999969e-01, 1.875652757513894642e+01
8.646960000000000202e-01, 1.885169746322466011e+01
8.665300000000000225e-01, 1.894711440426781124e+01
8.683140000000000303e-01, 1.904306307251255959e+01
8.700400000000000356e-01, 1.913810608794098300e+01
8.719040000000000123e-01, 1.923338577999772525e+01
8.736979999999999746e-01, 1.932887258587229695e+01
8.754680000000000240e-01, 1.942427170443932027e+01
8.771780000000000133e-01, 1.951974680488181235e+01
8.789259999999999851e-01, 1.961509775374695863e+01
8.806540000000000479e-01, 1.971074067992905654e+01
8.822980000000000267e-01, 1.980610711605818608e+01
8.840759999999999730e-01, 1.990144817793116516e+01
8.857359999999999678e-01, 1.999690933832251716e+01
8.874840000000000506e-01, 2.009236606079587872e+01
8.889899999999999469e-01, 2.018786215053616218e+01
8.905680000000000263e-01, 2.028321036377187880e+01
8.921240000000000281e-01, 2.037880081444532365e+01
8.937300000000000244e-01, 2.047404021394510210e+01
8.952980000000000382e-01, 2.056957044722995320e+01
8.967880000000000296e-01, 2.066502023689864842e+01
8.982919999999999794e-01, 2.076040735875046650e+01
8.997819999999999707e-01, 2.085572830204445438e+01
9.011919999999999931e-01, 2.095134833370274663e+01
9.025959999999999539e-01, 2.104673937555588381e+01
9.040380000000000082e-01, 2.114211782089514458e+01
9.054280000000000106e-01, 2.123750611858891446e+01
9.067979999999999929e-01, 2.133305019202568076e+01
9.082519999999999483e-01, 2.142848095172922740e+01
9.095760000000000511e-01, 2.152392165832694459e+01
9.108460000000000445e-01, 2.161937182944754454e+01
9.121899999999999453e-01, 2.171478630987669689e+01
9.134860000000000202e-01, 2.181014633298996230e+01
9.148159999999999625e-01, 2.190523577453434712e+01
9.161500000000000199e-01, 2.200103070725936050e+01
9.173559999999999492e-01, 2.209593016833063217e+01
9.186600000000000321e-01, 2.219187089779179800e+01
9.199439999999999840e-01, 2.228735234806211452e+01
9.212700000000000333e-01, 2.238276462143797474e+01
9.224539999999999962e-01, 2.247823822227976365e+01
9.236480000000000246e-01, 2.257364873705381569e+01
9.248779999999999779e-01, 2.266903673282212850e+01
9.260180000000000078e-01, 2.276455843781993593e+01
9.270819999999999617e-01, 2.285996476878354500e+01
9.281679999999999930e-01, 2.295542769965418017e+01
9.293339999999999934e-01, 2.305080663353260562e+01
9.304099999999999593e-01, 2.314630283348229156e+01
9.314280000000000337e-01, 2.324150034183717395e+01
9.324240000000000306e-01, 2.333726028092271676e+01
9.334719999999999684e-01, 2.343252545225381311e+01
9.345299999999999718e-01, 2.352812842996311815e+01
9.356419999999999737e-01, 2.362343335545371659e+01
9.366200000000000081e-01, 2.371890880042990091e+01
9.375919999999999810e-01, 2.381400638689372684e+01
9.385419999999999874e-01, 2.390977013028338405e+01
9.395540000000000003e-01, 2.400521344704042903e+01
9.405520000000000547e-01, 2.410059582211817997e+01
9.415240000000000276e-01, 2.419609405962786042e+01
9.424139999999999739e-01, 2.429153587536837833e+01
9.433920000000000083e-01, 2.438709116165627577e+01
9.442599999999999882e-01, 2.448240140801818754e+01
9.451739999999999586e-01, 2.457760183680439781e+01
9.460520000000000040e-01, 2.467284524107970256e+01
9.468999999999999639e-01, 2.476874356525360099e+01
9.477079999999999949e-01, 2.486407831945011893e+01
9.485339999999999883e-01, 2.495950571744658930e+01
9.493620000000000392e-01, 2.505516871174287985e+01
9.501519999999999966e-01, 2.515044445764096537e+01
9.509459999999999580e-01, 2.524596440689249022e+01
9.517719999999999514e-01, 2.534076900396265231e+01
9.525820000000000398e-01, 2.543658846388207451e+01
9.533819999999999517e-01, 2.553209507613581764e+01
9.540880000000000472e-01, 2.562723142369901197e+01
9.549339999999999495e-01, 2.572305899211498570e+01
9.556620000000000115e-01, 2.581843306365463064e+01
9.563979999999999704e-01, 2.591431815404231642e+01
9.571239999999999748e-01, 2.601008282723870479e+01
9.578600000000000447e-01, 2.610506965655477529e+01
9.585580000000000211e-01, 2.620015319795059838e+01
9.592939999999999801e-01, 2.629578224422536437e+01
9.600199999999999845e-01, 2.639065550575422492e+01
9.606679999999999664e-01, 2.648676954994159871e+01
9.612739999999999618e-01, 2.658169087358889371e+01
9.618659999999999988e-01, 2.667753100683588841e+01
9.624939999999999607e-01, 2.677312265754736842e+01
9.631420000000000536e-01, 2.686834059462996294e+01
9.637639999999999540e-01, 2.696370098201664689e+01
9.643599999999999950e-01, 2.705864823098044880e+01
9.649539999999999784e-01, 2.715443293565952843e+01
9.655420000000000114e-01, 2.724996332624732176e+01
9.661939999999999973e-01, 2.734525976824613025e+01
9.668139999999999512e-01, 2.744083699439109836e+01
9.673220000000000152e-01, 2.753613735619980574e+01
9.678719999999999546e-01, 2.763160796752326931e+01
9.684139999999999970e-01, 2.772718379284905055e+01
9.689499999999999780e-01, 2.782261328983310733e+01
9.695420000000000149e-01, 2.791800999373531766e+01
9.701020000000000199e-01, 2.801324814216630799e+01
9.705500000000000238e-01, 2.810880836727488230e+01
9.710419999999999607e-01, 2.820421491867561770e+01
9.715500000000000247e-01, 2.829966139556615801e+01
9.720720000000000471e-01, 2.839510750144732398e+01
9.725979999999999626e-01, 2.849082035481961839e+01
9.730480000000000240e-01, 2.858590311920190175e+01
9.735160000000000480e-01, 2.868220013198936513e+01
9.739560000000000439e-01, 2.877696599960255597e+01
9.744239999999999569e-01, 2.887234949612544455e+01
9.748980000000000423e-01, 2.896755271991192160e+01
9.753220000000000223e-01, 2.906272647341577553e+01
9.757559999999999567e-01, 2.915892522472766757e+01
9.761619999999999742e-01, 2.925422746720620637e+01
9.765859999999999541e-01, 2.934985334464448670e+01
9.770100000000000451e-01, 2.944497571813974446e+01
9.774140000000000050e-01, 2.954022812175357160e+01
9.778339999999999810e-01, 2.963609265377249002e+01
9.782380000000000519e-01, 2.973121676649442691e+01
9.786179999999999879e-01, 2.982680941890258808e+01
9.789839999999999653e-01, 2.992236267879222567e+01
9.793479999999999963e-01, 3.001751527767745387e+01
9.797900000000000498e-01, 3.011386945140549898e+01
9.800940000000000207e-01, 3.020903311974119632e+01
9.804619999999999447e-01, 3.030380850826573891e+01
9.807599999999999651e-01, 3.039862305725781511e+01
9.811159999999999881e-01, 3.049460763990943235e+01
9.814500000000000446e-01, 3.059029889793094981e+01
9.818379999999999885e-01, 3.068635575055856890e+01
9.821459999999999635e-01, 3.078087981060831169e+01
9.825099999999999945e-01, 3.087731933068070944e+01
9.828759999999999719e-01, 3.097174767346347224e+01
9.832140000000000324e-01, 3.106780562843571047e+01
9.835359999999999658e-01, 3.116267199340063243e+01
9.838900000000000423e-01, 3.125821253980298664e+01
9.841400000000000148e-01, 3.135336132304749057e+01
9.844580000000000553e-01, 3.144939011383885230e+01
9.847399999999999487e-01, 3.154389032168593587e+01
9.850659999999999972e-01, 3.164033728315207838e+01
9.853420000000000512e-01, 3.173545180442373947e+01
9.856319999999999526e-01, 3.183073979494074024e+01
9.858820000000000361e-01, 3.192664599079740384e+01
9.861579999999999790e-01, 3.202201301213835194e+01
9.863920000000000465e-01, 3.211733494573883263e+01
9.866559999999999775e-01, 3.221328658451581362e+01
9.869080000000000075e-01, 3.230776055383203982e+01
9.871220000000000550e-01, 3.240381632000901391e+01
9.873840000000000394e-01, 3.249898398190388349e+01
9.876179999999999959e-01, 3.259411218950034339e+01
9.878540000000000099e-01, 3.268994066897376882e+01
9.880619999999999958e-01, 3.278513814471448740e+01
9.883039999999999603e-01, 3.288119940631929694e+01
9.885159999999999503e-01, 3.297784205923151291e+01
9.887040000000000273e-01, 3.307181617617271741e+01
9.889080000000000092e-01, 3.316803939773385679e+01
9.891280000000000072e-01, 3.326243634343545352e+01
9.893119999999999692e-01, 3.335676194163091424e+01
9.895180000000000087e-01, 3.345397720103758132e+01
9.897219999999999906e-01, 3.354822917422498563e+01
9.899480000000000501e-01, 3.364412223622240106e+01
9.901379999999999626e-01, 3.374029424648389863e+01
9.903600000000000181e-01, 3.383460576291112432e+01
9.905899999999999705e-01, 3.393005669814307623e+01
9.907859999999999445e-01, 3.402615022323048777e+01
9.909480000000000510e-01, 3.412244126490071494e+01
9.911379999999999635e-01, 3.421673269127598616e+01
9.912919999999999510e-01, 3.431250296118138721e+01
9.914619999999999544e-01, 3.440786260096533056e+01
9.916139999999999954e-01, 3.450202772681095098e+01
9.917620000000000324e-01, 3.459645552667535640e+01
9.919240000000000279e-01, 3.469412582452849847e+01
9.921020000000000394e-01, 3.478952694068475893e+01
9.922739999999999894e-01, 3.488305420274385682e+01
9.923880000000000479e-01, 3.498038387594735354e+01
9.925479999999999858e-01, 3.507567796016591899e+01
9.926840000000000108e-01, 3.517100551606604597e+01
9.928360000000000518e-01, 3.526679636145293273e+01
9.929799999999999738e-01, 3.536189789950419993e+01
9.931680000000000508e-01, 3.545753669706088829e+01
9.933220000000000383e-01, 3.555297458258704779e+01
9.934779999999999722e-01, 3.564836791519923764e+01
9.935920000000000307e-01, 3.574228325799633410e+01
9.937279999999999447e-01, 3.583920951753890449e+01
9.938639999999999697e-01, 3.593543032008711435e+01
9.939940000000000442e-01, 3.603033668643930554e+01
9.941259999999999541e-01, 3.612348817854399385e+01
9.942459999999999631e-01, 3.622111791044234508e+01
9.943579999999999641e-01, 3.631921131894377908e+01
9.944520000000000026e-01, 3.641182422679659680e+01
9.945599999999999996e-01, 3.650711462914398453e+01
9.946639999999999926e-01, 3.660247725716794776e+01
9.947939999999999561e-01, 3.669675102665919297e+01
9.948839999999999906e-01, 3.679494016049998351e+01
9.949860000000000371e-01, 3.688806760392807860e+01
9.951160000000000005e-01, 3.698525988323665104e+01
9.952280000000000015e-01, 3.707804370895460266e+01
9.953279999999999905e-01, 3.717415934530522037e+01
9.954319999999999835e-01, 3.727028969555826166e+01
9.955439999999999845e-01, 3.736730353556189499e+01
9.956559999999999855e-01, 3.746094739639070070e+01
9.957700000000000440e-01, 3.755762986120296176e+01
9.958599999999999675e-01, 3.765364819974953292e+01
9.959540000000000060e-01, 3.774861550312359526e+01
9.960560000000000525e-01, 3.784412001098318967e+01
9.961480000000000334e-01, 3.793876993933542963e+01
9.962560000000000304e-01, 3.803466694949083404e+01
9.963579999999999659e-01, 3.812731642944578425e+01
9.964399999999999924e-01, 3.822516729863035323e+01
9.965279999999999694e-01, 3.832137062891288792e+01
9.966120000000000534e-01, 3.841612924925434669e+01
9.966939999999999689e-01, 3.851191070739040612e+01
9.967540000000000289e-01, 3.860553107680199503e+01
9.968200000000000394e-01, 3.870261627176856223e+01
9.968879999999999963e-01, 3.879320485668168317e+01
9.969679999999999653e-01, 3.889643000364137038e+01
9.970480000000000453e-01, 3.898952216302248530e+01
9.971119999999999983e-01, 3.908424269615999691e+01
9.971700000000000008e-01, 3.917913496441666865e+01
9.972320000000000073e-01, 3.927622509040624266e+01
9.973119999999999763e-01, 3.937029666478311185e+01
9.973659999999999748e-01, 3.946567791287476012e+01
9.974279999999999813e-01, 3.955957822239879818e+01
9.974960000000000493e-01, 3.965609245578870201e+01
9.975659999999999528e-01, 3.975201555185431346e+01
9.976180000000000048e-01, 3.984875499418414080e+01
9.976739999999999498e-01, 3.994295298541225492e+01
9.977420000000000178e-01, 4.003772963723193357e+01
9.977859999999999507e-01, 4.013472609935761426e+01
9.978359999999999452e-01, 4.023147584541625577e+01
9.978820000000000467e-01, 4.032327244132658706e+01
9.979320000000000412e-01, 4.042182735605948096e+01
9.979719999999999702e-01, 4.051570160549117361e+01
9.980120000000000102e-01, 4.061394436770456906e+01
9.980879999999999752e-01, 4.070425135556227758e+01
9.981320000000000192e-01, 4.079651748011858103e+01
9.981799999999999562e-01, 4.089617076961225450e+01
9.982240000000000002e-01, 4.099235941995324595e+01
9.982739999999999947e-01, 4.109225915664889328e+01
9.983140000000000347e-01, 4.118261568346822799e+01
9.983520000000000172e-01, 4.127777836989027094e+01
9.983999999999999542e-01, 4.136861272695077929e+01
9.984359999999999902e-01, 4.146615091571347733e+01
9.984840000000000382e-01, 4.156004747154953094e+01
9.985420000000000407e-01, 4.166262712226174614e+01
9.985880000000000312e-01, 4.175532158724305276e+01
9.986140000000000017e-01, 4.185794733951232161e+01
9.986359999999999681e-01, 4.195644600946685898e+01
9.986620000000000497e-01, 4.204198688865753297e+01
9.986880000000000202e-01, 4.214311172789425086e+01
9.987200000000000522e-01, 4.222843433537558155e+01
9.987540000000000306e-01, 4.232756929184124317e+01
9.987939999999999596e-01, 4.242184202211585387e+01
9.988259999999999916e-01, 4.252251979642594648e+01
9.988639999999999741e-01, 4.262053312002419148e+01
9.988899999999999446e-01, 4.271148094615524826e+01
9.989240000000000341e-01, 4.280527528925861702e+01
9.989379999999999926e-01, 4.289998092386987594e+01
9.989679999999999671e-01, 4.299555593557791866e+01
9.990139999999999576e-01, 4.309358810075842428e+01
9.990379999999999816e-01, 4.319160342503153771e+01
9.990560000000000551e-01, 4.328716513555185941e+01
9.990740000000000176e-01, 4.338395113561865202e+01
9.990999999999999881e-01, 4.347167552831009374e+01
9.991200000000000081e-01, 4.357185501803165550e+01
9.991499999999999826e-01, 4.366480403116117515e+01
9.991679999999999451e-01, 4.376009795832641203e+01
9.991919999999999691e-01, 4.385644557985504832e+01
9.992140000000000466e-01, 4.394599401349054801e+01
9.992280000000000051e-01, 4.407284172891869645e+01
9.992459999999999676e-01, 4.413349167914694249e+01
9.992579999999999796e-01, 4.423287468587893301e+01
9.992739999999999956e-01, 4.432483817787912983e+01
9.992900000000000116e-01, 4.442721860584457261e+01
9.993119999999999781e-01, 4.450765342070945252e+01
9.993300000000000516e-01, 4.462344391064301874e+01
9.993419999999999526e-01, 4.470256249873391141e+01
9.993539999999999646e-01, 4.479897828846088714e+01
9.993640000000000301e-01, 4.488923061546999094e+01
9.993699999999999806e-01, 4.499442549147558168e+01
9.993840000000000501e-01, 4.509542993628514296e+01
9.993959999999999511e-01, 4.519592245779055162e+01
9.994079999999999631e-01, 4.528920576095119088e+01
9.994159999999999711e-01, 4.539075333872349916e+01
9.994300000000000406e-01, 4.547707381447579422e+01
9.994359999999999911e-01, 4.556358910502262205e+01
9.994600000000000151e-01, 4.566733037264004480e+01
9.994720000000000271e-01, 4.575910548204700490e+01
9.994800000000000351e-01, 4.589088554762706451e+01
9.994880000000000431e-01, 4.596022054223154640e+01
9.995020000000000016e-01, 4.604256730965723676e+01
9.995140000000000136e-01, 4.615975412036640790e+01
9.995220000000000216e-01, 4.620891197604027667e+01
9.995260000000000256e-01, 4.632932507662941646e+01
9.995399999999999840e-01, 4.645329814824378900e+01
9.995460000000000456e-01, 4.652455181545150964e+01
9.995579999999999465e-01, 4.661990591910684145e+01
9.995739999999999625e-01, 4.671649631873518160e+01
9.995880000000000321e-01, 4.683333165254648378e+01
9.996040000000000481e-01, 4.690039359418585008e+01
9.996099999999999985e-01, 4.701601410175092610e+01
9.996140000000000025e-01, 4.713247267149518649e+01
9.996220000000000105e-01, 4.718035532990457170e+01
9.996319999999999650e-01, 4.730005533853584865e+01
9.996380000000000265e-01, 4.739253150810885984e+01
9.996420000000000305e-01, 4.748623721545109788e+01
9.996540000000000425e-01, 4.754501710121596147e+01
9.996580000000000465e-01, 4.767698527967569078e+01
9.996680000000000010e-01, 4.774942493910400998e+01
9.996720000000000050e-01, 4.788970479183070950e+01
9.996779999999999555e-01, 4.795951158673562986e+01
9.996880000000000210e-01, 4.805653765224882790e+01
9.996920000000000250e-01, 4.814527244366512804e+01
9.996979999999999755e-01, 4.826934818126411386e+01
9.997040000000000370e-01, 4.834223075170136497e+01
9.997120000000000450e-01, 4.844745012434788833e+01
9.997160000000000490e-01, 4.859402711282154996e+01
9.997160000000000490e-01, 4.859402711282154996e+01
9.997200000000000530e-01, 4.869915932533697855e+01
9.997279999999999500e-01, 4.881664127820119603e+01
9.997319999999999540e-01, 4.891456879315047956e+01
9.997380000000000155e-01, 4.899873784730985449e+01
9.997420000000000195e-01, 4.916003748517294270e+01
9.997460000000000235e-01, 4.919411307685721368e+01
9.997599999999999820e-01, 4.930031310877603801e+01
9.997679999999999900e-01, 4.934433119494350706e+01
9.997700000000000475e-01, 4.948115382217323344e+01
9.997759999999999980e-01, 4.956759151024571963e+01
9.997819999999999485e-01, 4.967309596393654658e+01
9.997859999999999525e-01, 4.978734867566950584e+01
9.997920000000000140e-01, 4.988828778189193969e+01
9.997979999999999645e-01, 4.996272952928740096e+01
9.998059999999999725e-01, 5.004903778534127667e+01
9.998139999999999805e-01, 5.014459308204988019e+01
9.998200000000000420e-01, 5.023324511649004620e+01
9.998259999999999925e-01, 5.032382810697348674e+01
9.998280000000000500e-01, 5.043147584900233937e+01
9.998359999999999470e-01, 5.053710225092325459e+01
9.998439999999999550e-01, 5.067033564170189663e+01
9.998500000000000165e-01, 5.072760079444806536e+01
9.998519999999999630e-01, 5.078817238822003333e+01
9.998559999999999670e-01, 5.091097870073674159e+01
9.998639999999999750e-01, 5.100956917564175797e+01
9.998700000000000365e-01, 5.111078546550515966e+01
9.998799999999999910e-01, 5.121821235207684708e+01
9.998839999999999950e-01, 5.135046341903475309e+01
9.998879999999999990e-01, 5.139087523949697811e+01
9.998899999999999455e-01, 5.143474579193981100e+01
9.998960000000000070e-01, 5.155800910922219771e+01
9.998979999999999535e-01, 5.162618795905434865e+01
9.999019999999999575e-01, 5.177723514723667364e+01
9.999059999999999615e-01, 5.189486280657160222e+01
9.999080000000000190e-01, 5.198745690934980246e+01
9.999139999999999695e-01, 5.208437953940163112e+01
9.999160000000000270e-01, 5.215060363165979140e+01
9.999200000000000310e-01, 5.224804391092322930e+01
9.999259999999999815e-01, 5.235224271762855608e+01
9.999320000000000430e-01, 5.242892068822562379e+01
9.999360000000000470e-01, 5.259455420509657131e+01
9.999400000000000510e-01, 5.263386931327741536e+01
9.999440000000000550e-01, 5.277246627200415929e+01
9.999460000000000015e-01, 5.280675367752323979e+01
9.999479999999999480e-01, 5.289391390526291303e+01
9.999500000000000055e-01, 5.306854775639074973e+01
9.999500000000000055e-01, 5.306854775639074973e+01
9.999519999999999520e-01, 5.321716292724911312e+01
9.999519999999999520e-01, 5.321716292724911312e+01
9.999540000000000095e-01, 5.339142982488085920e+01
9.999580000000000135e-01, 5.346966455423519449e+01
9.999620000000000175e-01, 5.356004613054599872e+01
9.999639999999999640e-01, 5.368090671472516107e+01
9.999679999999999680e-01, 5.380529403137327193e+01
9.999700000000000255e-01, 5.387262891789325892e+01
9.999700000000000255e-01, 5.387262891789325892e+01
9.999719999999999720e-01, 5.415878469158834463e+01
9.999719999999999720e-01, 5.415878469158834463e+01
9.999740000000000295e-01, 5.425718605674100559e+01
9.999759999999999760e-01, 5.429961502223510195e+01
9.999780000000000335e-01, 5.444715342443218020e+01
9.999799999999999800e-01, 5.456615551406894582e+01
9.999839999999999840e-01, 5.465683033684329928e+01
9.999839999999999840e-01, 5.465683033684329928e+01
9.999839999999999840e-01, 5.465683033684329928e+01
9.999860000000000415e-01, 5.506238053575428637e+01
9.999860000000000415e-01, 5.506238053575428637e+01
9.999860000000000415e-01, 5.506238053575428637e+01
9.999879999999999880e-01, 5.521027913424430267e+01
9.999900000000000455e-01, 5.534533787522058645e+01
9.999900000000000455e-01, 5.534533787522058645e+01
9.999900000000000455e-01, 5.534533787522058645e+01
9.999900000000000455e-01, 5.534533787522058645e+01
9.999919999999999920e-01, 5.584785310761806443e+01
9.999919999999999920e-01, 5.584785310761806443e+01
9.999919999999999920e-01, 5.584785310761806443e+01
9.999919999999999920e-01, 5.584785310761806443e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999940000000000495e-01, 5.621323176599571525e+01
9.999959999999999960e-01, 5.687596824640019122e+01
9.999959999999999960e-01, 5.687596824640019122e+01
9.999959999999999960e-01, 5.687596824640019122e+01
9.999980000000000535e-01, 5.693040467970382679e+01


==> figures/data-for-paper/smart-coloring-snr3.dat <==
0.000000000000000000e+00, -4.937266818560600967e+01
0.000000000000000000e+00, -4.937266818560600967e+01
1.999999999999999909e-06, -4.914298960571087349e+01
1.999999999999999909e-06, -4.914298960571087349e+01
1.999999999999999909e-06, -4.914298960571087349e+01
1.999999999999999909e-06, -4.914298960571087349e+01
1.999999999999999909e-06, -4.914298960571087349e+01
1.999999999999999909e-06, -4.914298960571087349e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
3.999999999999999819e-06, -4.812255361636783135e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
6.000000000000000152e-06, -4.502374160399895686e+01
7.999999999999999638e-06, -4.481027110289690540e+01
1.000000000000000082e-05, -4.477801586488587304e+01
1.200000000000000030e-05, -4.469619596374624848e+01
1.200000000000000030e-05, -4.469619596374624848e+01
1.399999999999999979e-05, -4.435232061432552086e+01
1.399999999999999979e-05, -4.435232061432552086e+01
1.399999999999999979e-05, -4.435232061432552086e+01
1.599999999999999928e-05, -4.395050485902280002e+01
1.599999999999999928e-05, -4.395050485902280002e+01
1.599999999999999928e-05, -4.395050485902280002e+01
1.800000000000000046e-05, -4.385510377074146504e+01
2.000000000000000164e-05, -4.361711273933800470e+01
2.000000000000000164e-05, -4.361711273933800470e+01
2.000000000000000164e-05, -4.361711273933800470e+01
2.199999999999999943e-05, -4.332859484709373277e+01
2.400000000000000061e-05, -4.330702148676714103e+01
2.400000000000000061e-05, -4.330702148676714103e+01
2.400000000000000061e-05, -4.330702148676714103e+01
2.599999999999999840e-05, -4.281589508775024910e+01
2.599999999999999840e-05, -4.281589508775024910e+01
3.000000000000000076e-05, -4.270989034988795652e+01
3.199999999999999855e-05, -4.266435115155335467e+01
3.199999999999999855e-05, -4.266435115155335467e+01
3.199999999999999855e-05, -4.266435115155335467e+01
3.199999999999999855e-05, -4.266435115155335467e+01
3.399999999999999973e-05, -4.201236696143329397e+01
3.399999999999999973e-05, -4.201236696143329397e+01
3.399999999999999973e-05, -4.201236696143329397e+01
3.600000000000000091e-05, -4.185030507941107203e+01
3.600000000000000091e-05, -4.185030507941107203e+01
3.800000000000000209e-05, -4.168331202755197040e+01
4.199999999999999768e-05, -4.163250981693921204e+01
4.800000000000000122e-05, -4.149254764453796440e+01
5.399999999999999798e-05, -4.140002499524000967e+01
6.000000000000000152e-05, -4.127513873593242977e+01
6.399999999999999710e-05, -4.116091514893014391e+01
6.999999999999999387e-05, -4.108847859180515627e+01
7.200000000000000182e-05, -4.089243743981857904e+01
7.200000000000000182e-05, -4.089243743981857904e+01
7.799999999999999859e-05, -4.072157220543353162e+01
8.000000000000000654e-05, -4.066573923115875999e+01
8.399999999999999535e-05, -4.061394791783393288e+01
8.600000000000000331e-05, -4.044932603653504088e+01
8.799999999999999771e-05, -4.042547458528705562e+01
9.000000000000000567e-05, -4.014074667128606677e+01
9.000000000000000567e-05, -4.014074667128606677e+01
9.200000000000000007e-05, -4.001638694073921698e+01
9.399999999999999448e-05, -3.989585982830975297e+01
1.000000000000000048e-04, -3.977642296702559577e+01
1.019999999999999992e-04, -3.968590782227298064e+01
1.039999999999999936e-04, -3.960821969642731233e+01
1.079999999999999960e-04, -3.942744830459384531e+01
1.079999999999999960e-04, -3.942744830459384531e+01
1.100000000000000039e-04, -3.929295013612631493e+01
1.100000000000000039e-04, -3.929295013612631493e+01
1.119999999999999983e-04, -3.895278350429531855e+01
1.119999999999999983e-04, -3.895278350429531855e+01
1.119999999999999983e-04, -3.895278350429531855e+01
1.160000000000000007e-04, -3.876439013908366604e+01
1.200000000000000030e-04, -3.859893366381064084e+01
1.240000000000000054e-04, -3.853702324624218534e+01
1.299999999999999886e-04, -3.844150102683725834e+01
1.340000000000000045e-04, -3.830939783856022984e+01
1.399999999999999877e-04, -3.822300139389274420e+01
1.440000000000000036e-04, -3.811748950392187396e+01
1.459999999999999981e-04, -3.796307551276713355e+01
1.479999999999999925e-04, -3.794101975805675409e+01
1.540000000000000028e-04, -3.785187515499153932e+01
1.559999999999999972e-04, -3.770854475005828732e+01
1.620000000000000075e-04, -3.760024405651105894e+01
1.640000000000000019e-04, -3.751789306630075060e+01
1.679999999999999907e-04, -3.736470695829793698e+01
1.720000000000000066e-04, -3.728241123788790645e+01
1.779999999999999898e-04, -3.713129792441143451e+01
1.779999999999999898e-04, -3.713129792441143451e+01
1.859999999999999945e-04, -3.697596959303277231e+01
1.920000000000000049e-04, -3.685350480826198094e+01
1.920000000000000049e-04, -3.685350480826198094e+01
1.939999999999999993e-04, -3.664060047925708119e+01
1.959999999999999937e-04, -3.655847997978775510e+01
2.020000000000000040e-04, -3.643959676121968272e+01
2.100000000000000087e-04, -3.633494478964302488e+01
2.180000000000000134e-04, -3.620723163138381295e+01
2.220000000000000022e-04, -3.615919730691692990e+01
2.320000000000000014e-04, -3.604134125776530340e+01
2.339999999999999958e-04, -3.593431057458377609e+01
2.380000000000000117e-04, -3.589830295035691421e+01
2.400000000000000061e-04, -3.570155962718244780e+01
2.480000000000000108e-04, -3.559045654010856907e+01
2.559999999999999884e-04, -3.549479613014916168e+01
2.599999999999999772e-04, -3.539055556240553813e+01
2.700000000000000035e-04, -3.528088246287780549e+01
2.779999999999999811e-04, -3.519135945610415206e+01
2.840000000000000185e-04, -3.508167036722115029e+01
2.880000000000000073e-04, -3.498633704756878871e+01
2.919999999999999961e-04, -3.487551188897063525e+01
2.999999999999999737e-04, -3.475557229990241837e+01
3.080000000000000055e-04, -3.463504147043747849e+01
3.099999999999999999e-04, -3.454876093366453915e+01
3.200000000000000262e-04, -3.443931851579202430e+01
3.359999999999999814e-04, -3.434897074568289099e+01
3.420000000000000188e-04, -3.425207804392188393e+01
3.460000000000000076e-04, -3.415295293208735927e+01
3.559999999999999797e-04, -3.404494371276609854e+01
3.600000000000000227e-04, -3.392645698699942614e+01
3.680000000000000003e-04, -3.381277765178837313e+01
3.759999999999999779e-04, -3.373184568740059319e+01
3.899999999999999929e-04, -3.361024575817490501e+01
3.959999999999999762e-04, -3.349531637360826863e+01
4.020000000000000136e-04, -3.342633858475583963e+01
4.099999999999999912e-04, -3.329498997576776276e+01
4.240000000000000062e-04, -3.318967562167302532e+01
4.339999999999999782e-04, -3.308699358884120301e+01
4.400000000000000157e-04, -3.302100022615553598e+01
4.420000000000000101e-04, -3.285038109993449496e+01
4.539999999999999765e-04, -3.277321782875121414e+01
4.659999999999999971e-04, -3.266728702082195923e+01
4.760000000000000234e-04, -3.255668304392371226e+01
4.859999999999999954e-04, -3.241170696268223850e+01
4.899999999999999842e-04, -3.233861886802237251e+01
4.979999999999999618e-04, -3.225381851356341656e+01
5.060000000000000478e-04, -3.212887928906444301e+01
5.180000000000000143e-04, -3.205114728130360646e+01
5.460000000000000443e-04, -3.192783675810021293e+01
5.599999999999999509e-04, -3.181744533482851978e+01
5.720000000000000258e-04, -3.171355261766187539e+01
5.779999999999999548e-04, -3.160944479043337552e+01
5.959999999999999586e-04, -3.150275909343211467e+01
6.120000000000000223e-04, -3.141245205509352800e+01
6.380000000000000037e-04, -3.130824813475976498e+01
6.560000000000000076e-04, -3.119425205372151311e+01
6.719999999999999628e-04, -3.108757390254687536e+01
7.020000000000000415e-04, -3.097929385943426439e+01
7.200000000000000453e-04, -3.087864959890499605e+01
7.540000000000000044e-04, -3.077816578802727321e+01
7.720000000000000083e-04, -3.065529712243040450e+01
7.900000000000000121e-04, -3.056057971939809903e+01
8.159999999999999936e-04, -3.045697435920276774e+01
8.360000000000000460e-04, -3.034044518963396087e+01
8.599999999999999789e-04, -3.024183142614739950e+01
8.819999999999999715e-04, -3.014002280043949966e+01
9.100000000000000016e-04, -3.003724068910431200e+01
9.259999999999999568e-04, -2.993418550234240882e+01
9.579999999999999757e-04, -2.982422947248838696e+01
9.959999999999999236e-04, -2.971607599080700624e+01
1.023999999999999954e-03, -2.962116404854544172e+01
1.048000000000000103e-03, -2.950233729949007966e+01
1.100000000000000066e-03, -2.940212930687340886e+01
1.136000000000000074e-03, -2.929995395125443380e+01
1.172000000000000082e-03, -2.918398388698997792e+01
1.211999999999999970e-03, -2.908501398501825008e+01
1.245999999999999929e-03, -2.898449002464307611e+01
1.278000000000000056e-03, -2.887791706025769756e+01
1.307999999999999918e-03, -2.877468848429978010e+01
1.379999999999999933e-03, -2.866583243679789916e+01
1.433999999999999945e-03, -2.855641385256248199e+01
1.461999999999999975e-03, -2.845663775351713909e+01
1.508000000000000009e-03, -2.835034580189688569e+01
1.562000000000000020e-03, -2.824606696926073113e+01
1.606000000000000006e-03, -2.814349266814714312e+01
1.644000000000000062e-03, -2.804780641531813146e+01
1.681999999999999901e-03, -2.793082815518458517e+01
1.727999999999999935e-03, -2.782626000141400269e+01
1.778000000000000067e-03, -2.772218979959877316e+01
1.825999999999999932e-03, -2.761767059910292588e+01
1.863999999999999988e-03, -2.751022839979340517e+01
1.912000000000000071e-03, -2.740752827758113597e+01
1.968000000000000131e-03, -2.730105506768866519e+01
2.020000000000000094e-03, -2.719682191911671154e+01
2.069999999999999792e-03, -2.708446665831871414e+01
2.125999999999999852e-03, -2.698467722442896033e+01
2.200000000000000133e-03, -2.687962058660885845e+01
2.253999999999999927e-03, -2.677515892155118848e+01
2.328000000000000208e-03, -2.667076877416439729e+01
2.383999999999999835e-03, -2.656523988118899382e+01
2.432000000000000134e-03, -2.645977275900799697e+01
2.526000000000000034e-03, -2.635480330062986098e+01
2.567999999999999970e-03, -2.624941232808822633e+01
2.651999999999999844e-03, -2.614174412567428973e+01
2.716000000000000098e-03, -2.603774097311116620e+01
2.795999999999999874e-03, -2.593348140786605427e+01
2.871999999999999987e-03, -2.582766638354731015e+01
2.949999999999999931e-03, -2.572347890901662382e+01
3.037999999999999902e-03, -2.561756226209549681e+01
3.141999999999999828e-03, -2.551516830392798951e+01
3.239999999999999825e-03, -2.541248608384527330e+01
3.337999999999999821e-03, -2.530278270318428113e+01
3.425999999999999792e-03, -2.520033457421004286e+01
3.517999999999999860e-03, -2.509595545326439137e+01
3.621999999999999786e-03, -2.498757522892494620e+01
3.707999999999999925e-03, -2.488350516912241872e+01
3.811999999999999850e-03, -2.477866875674038383e+01
3.922000000000000139e-03, -2.467327220019489786e+01
4.054000000000000312e-03, -2.456698823635650086e+01
4.155999999999999972e-03, -2.446227997976190949e+01
4.276000000000000287e-03, -2.435784132385526490e+01
4.415999999999999787e-03, -2.425267114523336076e+01
4.542000000000000030e-03, -2.414814280193862928e+01
4.636000000000000364e-03, -2.404302359737039652e+01
4.743999999999999953e-03, -2.393702578001682824e+01
4.878000000000000391e-03, -2.383275754798250290e+01
5.017999999999999891e-03, -2.372725015328860110e+01
5.179999999999999709e-03, -2.362084125301461057e+01
5.334000000000000200e-03, -2.351703024883608251e+01
5.438000000000000125e-03, -2.341000426162274550e+01
5.584000000000000422e-03, -2.330603252560274896e+01
5.732000000000000116e-03, -2.320095916178356532e+01
5.830000000000000113e-03, -2.309679082838836450e+01
5.982000000000000338e-03, -2.299075710967792929e+01
6.130000000000000032e-03, -2.288541949668838171e+01
6.294000000000000115e-03, -2.278165130561360741e+01
6.458000000000000199e-03, -2.267609141749936086e+01
6.642000000000000334e-03, -2.257071343822456910e+01
6.818000000000000276e-03, -2.246478914162250362e+01
6.971999999999999899e-03, -2.236054986928444421e+01
7.107999999999999735e-03, -2.225585412740464619e+01
7.289999999999999605e-03, -2.215233637293653857e+01
7.452000000000000290e-03, -2.204571616134435530e+01
7.620000000000000037e-03, -2.194022932420037364e+01
7.807999999999999836e-03, -2.183475432523948356e+01
7.971999999999999920e-03, -2.172961934284632335e+01
8.174000000000000710e-03, -2.162596050264813385e+01
8.358000000000000845e-03, -2.152137035159012868e+01
8.567999999999999228e-03, -2.141560170085458026e+01
8.770000000000000018e-03, -2.130942845751006232e+01
8.994000000000000258e-03, -2.120418666147558184e+01
9.230000000000000357e-03, -2.109930572859294884e+01
9.464000000000000190e-03, -2.099393864888292072e+01
9.676000000000000573e-03, -2.088932539342361139e+01
9.896000000000000282e-03, -2.078331560434727976e+01
1.014199999999999997e-02, -2.067883029407397899e+01
1.035600000000000062e-02, -2.057345029981917861e+01
1.061400000000000017e-02, -2.046928422446972462e+01
1.084199999999999921e-02, -2.036367273992742355e+01
1.105800000000000012e-02, -2.025818245368914461e+01
1.129400000000000022e-02, -2.015331224783064101e+01
1.156800000000000016e-02, -2.004782936485485578e+01
1.183400000000000077e-02, -1.994249169104618957e+01
1.213799999999999948e-02, -1.983821575916653046e+01
1.239600000000000077e-02, -1.973190237877196296e+01
1.267599999999999977e-02, -1.962778386614508008e+01
1.295600000000000050e-02, -1.952282480494626071e+01
1.320799999999999925e-02, -1.941904232833754662e+01
1.355600000000000034e-02, -1.931256566696414012e+01
1.385600000000000026e-02, -1.920696114164782742e+01
1.417400000000000083e-02, -1.910239491509578968e+01
1.449800000000000047e-02, -1.899670435656880230e+01
1.482799999999999917e-02, -1.889221177354990644e+01
1.515799999999999960e-02, -1.878646837835704275e+01
1.547199999999999964e-02, -1.868238707084945815e+01
1.578399999999999942e-02, -1.857661165551913385e+01
1.612799999999999997e-02, -1.847165861380367602e+01
1.644999999999999934e-02, -1.836621003351072545e+01
1.676400000000000112e-02, -1.826152832351957400e+01
1.711199999999999874e-02, -1.815689077993674871e+01
1.749200000000000060e-02, -1.805125030153533672e+01
1.781999999999999904e-02, -1.794669886703787753e+01
1.817200000000000065e-02, -1.784132872206475540e+01
1.854799999999999852e-02, -1.773537753161751596e+01
1.893399999999999944e-02, -1.763125082245905517e+01
1.932199999999999890e-02, -1.752584197212039641e+01
1.972000000000000142e-02, -1.742071317012682385e+01
2.011800000000000047e-02, -1.731596680956524281e+01
2.057200000000000001e-02, -1.721019750639015911e+01
2.100000000000000130e-02, -1.710519188910004829e+01
2.138400000000000023e-02, -1.699981479150066477e+01
2.181599999999999859e-02, -1.689464118370040424e+01
2.223599999999999882e-02, -1.679007218260028367e+01
2.265599999999999906e-02, -1.668484140016762751e+01
2.312000000000000166e-02, -1.657927983250057835e+01
2.359599999999999892e-02, -1.647518930134230430e+01
2.409800000000000136e-02, -1.636971661110432308e+01
2.456799999999999956e-02, -1.626436982941139320e+01
2.503800000000000123e-02, -1.615955978072825516e+01
2.553400000000000114e-02, -1.605425534655829978e+01
2.605400000000000077e-02, -1.594925873669484773e+01
2.657199999999999840e-02, -1.584419804457307279e+01
2.708199999999999844e-02, -1.573920515517439789e+01
2.756400000000000169e-02, -1.563382732990381285e+01
2.808799999999999839e-02, -1.552870405983833990e+01
2.861199999999999855e-02, -1.542371678158824189e+01
2.913999999999999924e-02, -1.531799894274614893e+01
2.966600000000000140e-02, -1.521380806881373893e+01
3.020000000000000115e-02, -1.510835149084681461e+01
3.077600000000000127e-02, -1.500339818767605138e+01
3.140400000000000136e-02, -1.489821329879531220e+01
3.202599999999999891e-02, -1.479321996104121517e+01
3.263599999999999834e-02, -1.468813464235652511e+01
3.330799999999999733e-02, -1.458232146074061220e+01
3.389199999999999852e-02, -1.447733854381975149e+01
3.450399999999999995e-02, -1.437273549033960762e+01
3.515999999999999681e-02, -1.426775025077039949e+01
3.583599999999999980e-02, -1.416261710944393215e+01
3.652400000000000091e-02, -1.405752598752582472e+01
3.713799999999999740e-02, -1.395241002003686148e+01
3.778800000000000214e-02, -1.384715999906332939e+01
3.847600000000000325e-02, -1.374211651825010883e+01
3.927200000000000135e-02, -1.363700302203455195e+01
4.003999999999999920e-02, -1.353192658424237393e+01
4.070200000000000207e-02, -1.342781425336211854e+01
4.152999999999999747e-02, -1.332171881209864672e+01
4.227399999999999908e-02, -1.321661368998810460e+01
4.304800000000000293e-02, -1.311134668259604652e+01
4.381999999999999784e-02, -1.300621612062777643e+01
4.455800000000000038e-02, -1.290097610613331547e+01
4.533999999999999836e-02, -1.279610799529357479e+01
4.622199999999999920e-02, -1.269095547418959846e+01
4.705399999999999860e-02, -1.258578222883292419e+01
4.787999999999999895e-02, -1.248049107149991066e+01
4.871000000000000330e-02, -1.237576212547973142e+01
4.957400000000000001e-02, -1.227054768895371417e+01
5.045999999999999791e-02, -1.216538172510979976e+01
5.151399999999999729e-02, -1.206048921280239838e+01
5.242200000000000332e-02, -1.195525666518411079e+01
5.337399999999999783e-02, -1.185024633240134584e+01
5.438400000000000178e-02, -1.174504595074077962e+01
5.535000000000000336e-02, -1.163991960060636544e+01
5.641399999999999887e-02, -1.153503163312872992e+01
5.750799999999999662e-02, -1.142971940647838380e+01
5.853799999999999976e-02, -1.132443991132048033e+01
5.968400000000000094e-02, -1.121979361265381669e+01
6.079400000000000082e-02, -1.111433377737679962e+01
6.194000000000000200e-02, -1.100918003142876600e+01
6.307400000000000506e-02, -1.090426581309084320e+01
6.420399999999999718e-02, -1.079926741449889960e+01
6.541600000000000192e-02, -1.069421132337523339e+01
6.655800000000000605e-02, -1.058881505147535051e+01
6.771599999999999842e-02, -1.048369988617324111e+01
6.886599999999999666e-02, -1.037884865359355757e+01
7.012400000000000577e-02, -1.027378826609147744e+01
7.137400000000000688e-02, -1.016845532971834487e+01
7.264800000000000424e-02, -1.006332439968359793e+01
7.391599999999999560e-02, -9.958326694976255666e+00
7.526399999999999757e-02, -9.853102275762999795e+00
7.653400000000000480e-02, -9.747981100987587411e+00
7.779200000000000004e-02, -9.642919571801014555e+00
7.911400000000000376e-02, -9.537854291085958280e+00
8.047600000000000586e-02, -9.432714306505355140e+00
8.184600000000000208e-02, -9.327629506958352579e+00
8.331800000000000317e-02, -9.222518362438353989e+00
8.489599999999999924e-02, -9.117517219313372223e+00
8.631999999999999396e-02, -9.012348927123765563e+00
8.783399999999999541e-02, -8.907238209664198436e+00
8.934200000000000474e-02, -8.802121325535345875e+00
9.097600000000000131e-02, -8.696988588417218224e+00
9.252799999999999914e-02, -8.591997290280655619e+00
9.409800000000000109e-02, -8.486801829142660125e+00
9.567599999999999716e-02, -8.381708961732250884e+00
9.729200000000000348e-02, -8.276555937362887860e+00
9.892600000000000005e-02, -8.171592756146370817e+00
1.005400000000000044e-01, -8.066291352414800997e+00
1.023580000000000045e-01, -7.961238769822410077e+00
1.040880000000000000e-01, -7.856103143731925087e+00
1.058420000000000055e-01, -7.750899475498663982e+00
1.076259999999999994e-01, -7.645888939557085706e+00
1.093839999999999951e-01, -7.540832042324606910e+00
1.112459999999999977e-01, -7.435813229835889437e+00
1.130519999999999997e-01, -7.330738071978466053e+00
1.149359999999999965e-01, -7.225576400771876351e+00
1.168259999999999993e-01, -7.120515451596923562e+00
1.186200000000000032e-01, -7.015320044199002680e+00
1.206239999999999951e-01, -6.910196631878653406e+00
1.225860000000000005e-01, -6.805149686819602195e+00
1.245440000000000019e-01, -6.699970559827555405e+00
1.265539999999999998e-01, -6.594917460215826921e+00
1.285119999999999874e-01, -6.489707794337704172e+00
1.304819999999999869e-01, -6.384691706536083089e+00
1.326039999999999996e-01, -6.279610517414454307e+00
1.346279999999999977e-01, -6.174437217757295926e+00
1.368080000000000129e-01, -6.069230300739625328e+00
1.389600000000000002e-01, -5.964250998937949078e+00
1.412360000000000004e-01, -5.859243683881923737e+00
1.435480000000000089e-01, -5.754048204863686067e+00
1.458599999999999897e-01, -5.648913562711150860e+00
1.480140000000000067e-01, -5.543838839161536747e+00
1.502499999999999947e-01, -5.438803634094813155e+00
1.525640000000000052e-01, -5.333642705377453552e+00
1.550140000000000129e-01, -5.228504234144962126e+00
1.573060000000000014e-01, -5.123321421580051549e+00
1.597179999999999989e-01, -5.018303029006062843e+00
1.621779999999999888e-01, -4.913218436383154142e+00
1.646779999999999911e-01, -4.808045897339896513e+00
1.671519999999999950e-01, -4.702993822030311577e+00
1.696439999999999892e-01, -4.597919471341624487e+00
1.721959999999999880e-01, -4.492822766923673328e+00
1.747779999999999889e-01, -4.387704871095145620e+00
1.773200000000000054e-01, -4.282620933868433788e+00
1.799659999999999871e-01, -4.177466610249274126e+00
1.825960000000000083e-01, -4.072351004543323327e+00
1.852800000000000002e-01, -3.967319421639250887e+00
1.880600000000000049e-01, -3.862205299893205712e+00
1.907739999999999991e-01, -3.757149330068452198e+00
1.934339999999999948e-01, -3.651921254771144820e+00
1.960540000000000060e-01, -3.546886729668276672e+00
1.989420000000000077e-01, -3.441764914007412468e+00
2.019499999999999906e-01, -3.336569955214395478e+00
2.050039999999999918e-01, -3.231419676082419201e+00
2.079080000000000095e-01, -3.126439506976534943e+00
2.109499999999999986e-01, -3.021347464404451344e+00
2.138700000000000045e-01, -2.916237310847891173e+00
2.167439999999999922e-01, -2.811132132234185121e+00
2.198400000000000076e-01, -2.706087633445283913e+00
2.229500000000000093e-01, -2.600885492208730554e+00
2.260479999999999989e-01, -2.495805279521145614e+00
2.290300000000000114e-01, -2.390689346533494852e+00
2.321759999999999935e-01, -2.285615075264852969e+00
2.353200000000000014e-01, -2.180457436296785900e+00
2.386800000000000033e-01, -2.075415598982245147e+00
2.418059999999999932e-01, -1.970313381392240881e+00
2.449880000000000113e-01, -1.865124719782250917e+00
2.482920000000000127e-01, -1.760082722850591308e+00
2.516180000000000083e-01, -1.654995408106679777e+00
2.552340000000000164e-01, -1.549884609255762324e+00
2.584239999999999871e-01, -1.444780390691382532e+00
2.617180000000000062e-01, -1.339514509790019403e+00
2.651020000000000043e-01, -1.234541700892615612e+00
2.684619999999999784e-01, -1.129424668940179677e+00
2.719520000000000270e-01, -1.024361270013600667e+00
2.754159999999999942e-01, -9.193110885327576698e-01
2.790460000000000163e-01, -8.142181116335051039e-01
2.825480000000000214e-01, -7.091005680965822844e-01
2.861199999999999855e-01, -6.039180687554225324e-01
2.896520000000000206e-01, -4.988167960556915137e-01
2.931119999999999837e-01, -3.937835410903200994e-01
2.965840000000000143e-01, -2.885615684748850662e-01
3.001440000000000219e-01, -1.834827116706603811e-01
3.036920000000000175e-01, -7.837970765757575065e-02
3.072840000000000016e-01, 2.670359166999764639e-02
3.109520000000000062e-01, 1.317827520917445594e-01
3.147220000000000018e-01, 2.369309611524309522e-01
3.184799999999999853e-01, 3.420898825611454752e-01
3.221280000000000254e-01, 4.471613686784610131e-01
3.258880000000000110e-01, 5.522627735016065742e-01
3.297140000000000071e-01, 6.573905825250857538e-01
3.333519999999999817e-01, 7.624370499349759633e-01
3.372839999999999727e-01, 8.676263892662183785e-01
3.412479999999999958e-01, 9.726649124453030648e-01
3.450940000000000119e-01, 1.077798133402454006e+00
3.490779999999999994e-01, 1.182864102853171229e+00
3.529680000000000040e-01, 1.287867708302521175e+00
3.568819999999999770e-01, 1.393088260590400029e+00
3.607500000000000151e-01, 1.498194283926871151e+00
3.646199999999999997e-01, 1.603279130989876844e+00
3.686019999999999852e-01, 1.708386250829991404e+00
3.725399999999999823e-01, 1.813504585440309569e+00
3.765600000000000058e-01, 1.918581859054773187e+00
3.805479999999999974e-01, 2.023724049757504417e+00
3.848759999999999959e-01, 2.128811402840738332e+00
3.889319999999999999e-01, 2.233927867630423059e+00
3.928639999999999910e-01, 2.339007554359627150e+00
3.969420000000000170e-01, 2.444126206556970882e+00
4.011560000000000126e-01, 2.549283651444731902e+00
4.052479999999999971e-01, 2.654374109344897370e+00
4.092140000000000222e-01, 2.759428547607813087e+00
4.133419999999999872e-01, 2.864577599118411921e+00
4.172980000000000023e-01, 2.969654760660109805e+00
4.214319999999999733e-01, 3.074763511460685272e+00
4.256019999999999803e-01, 3.179861320769272304e+00
4.298159999999999759e-01, 3.285044246005532464e+00
4.340080000000000049e-01, 3.390088597175853646e+00
4.380979999999999874e-01, 3.495230614280768755e+00
4.422499999999999765e-01, 3.600281611837572449e+00
4.463699999999999890e-01, 3.705409507070501540e+00
4.504580000000000251e-01, 3.810448537991688589e+00
4.545319999999999916e-01, 3.915662163605804214e+00
4.586640000000000161e-01, 4.020687918145636530e+00
4.628959999999999742e-01, 4.125830201502875383e+00
4.670159999999999867e-01, 4.230915874115047437e+00
4.712239999999999762e-01, 4.336056702036128030e+00
4.754099999999999993e-01, 4.441162068736971946e+00
4.797139999999999738e-01, 4.546229827276040858e+00
4.838339999999999863e-01, 4.651343589340598328e+00
4.880760000000000098e-01, 4.756466007778948679e+00
4.922699999999999854e-01, 4.861494081912402621e+00
4.965499999999999914e-01, 4.966651506315223230e+00
5.007540000000000324e-01, 5.071762819179723714e+00
5.049460000000000059e-01, 5.176857480524207133e+00
5.091520000000000490e-01, 5.281870929754259869e+00
5.132820000000000160e-01, 5.387143863815059497e+00
5.175499999999999545e-01, 5.492263255984578763e+00
5.217119999999999536e-01, 5.597256268271539881e+00
5.258720000000000061e-01, 5.702445815334476364e+00
5.301460000000000061e-01, 5.807498601783128933e+00
5.343400000000000372e-01, 5.912581679457243666e+00
5.385860000000000092e-01, 6.017679419051418677e+00
5.428420000000000467e-01, 6.122831991980051569e+00
5.471040000000000347e-01, 6.227916787541330379e+00
5.514000000000000012e-01, 6.332992432465535337e+00
5.554080000000000128e-01, 6.438125929925805124e+00
5.594780000000000308e-01, 6.543292293149499450e+00
5.635940000000000394e-01, 6.648351288770779632e+00
5.676740000000000119e-01, 6.753441865975578828e+00
5.717200000000000060e-01, 6.858525254654805892e+00
5.758919999999999595e-01, 6.963649073844839776e+00
5.800119999999999720e-01, 7.068761878510740004e+00
5.842060000000000031e-01, 7.173862415624761013e+00
5.882020000000000026e-01, 7.278978449261193084e+00
5.921899999999999942e-01, 7.384021127749823776e+00
5.962159999999999682e-01, 7.489196875861474645e+00
6.001940000000000053e-01, 7.594285899222949610e+00
6.044019999999999948e-01, 7.699391448582479036e+00
6.084180000000000144e-01, 7.804519583085697931e+00
6.123340000000000449e-01, 7.909577516457168223e+00
6.162739999999999885e-01, 8.014689022042526645e+00
6.200259999999999661e-01, 8.119782895335193373e+00
6.238759999999999861e-01, 8.224912904249164214e+00
6.278799999999999937e-01, 8.330024008987580331e+00
6.317019999999999857e-01, 8.435144114284167216e+00
6.356899999999999773e-01, 8.540277620976819861e+00
6.396260000000000279e-01, 8.645389621884255860e+00
6.433240000000000069e-01, 8.750400602791364335e+00
6.471679999999999655e-01, 8.855562029254350875e+00
6.510040000000000271e-01, 8.960748198879564086e+00
6.547600000000000087e-01, 9.065740804405596265e+00
6.585579999999999767e-01, 9.170898856395105270e+00
6.623440000000000438e-01, 9.275927250526098788e+00
6.660279999999999534e-01, 9.381076014931950979e+00
6.697300000000000475e-01, 9.486186794025377012e+00
6.734219999999999651e-01, 9.591291458523730995e+00
6.770859999999999657e-01, 9.696329173221252873e+00
6.808400000000000007e-01, 9.801517965806455734e+00
6.844719999999999693e-01, 9.906602052570331551e+00
6.882300000000000084e-01, 1.001169092807662686e+01
6.918560000000000265e-01, 1.011677109845665434e+01
6.954660000000000286e-01, 1.022190398718412041e+01
6.990499999999999492e-01, 1.032703029388473581e+01
7.026259999999999728e-01, 1.043209195605198403e+01
7.061060000000000114e-01, 1.053728521979776467e+01
7.095900000000000540e-01, 1.064232666034494024e+01
7.130760000000000431e-01, 1.074746576182888091e+01
7.163840000000000208e-01, 1.085254011410308372e+01
7.198320000000000274e-01, 1.095767743553166795e+01
7.231899999999999995e-01, 1.106275282176736319e+01
7.265540000000000331e-01, 1.116785781054757365e+01
7.298780000000000268e-01, 1.127300751310946936e+01
7.331800000000000539e-01, 1.137822074529760208e+01
7.365140000000000020e-01, 1.148314221196309859e+01
7.399099999999999566e-01, 1.158829739049535235e+01
7.431759999999999478e-01, 1.169329882644262142e+01
7.464939999999999909e-01, 1.179850724303789988e+01
7.496939999999999715e-01, 1.190367687818739206e+01
7.528860000000000552e-01, 1.200864091294853253e+01
7.559399999999999453e-01, 1.211380922548924310e+01
7.591560000000000530e-01, 1.221889850107542763e+01
7.621620000000000061e-01, 1.232398962834251677e+01
7.652219999999999578e-01, 1.242919041762298171e+01
7.681940000000000435e-01, 1.253425730281096406e+01
7.712280000000000246e-01, 1.263929756778752633e+01
7.743200000000000083e-01, 1.274444807270403146e+01
7.773940000000000294e-01, 1.284963811174918824e+01
7.802660000000000151e-01, 1.295456093231122452e+01
7.833679999999999533e-01, 1.305972986728188090e+01
7.863120000000000109e-01, 1.316484871276917445e+01
7.891960000000000086e-01, 1.326997005176167832e+01
7.919399999999999773e-01, 1.337505172715917823e+01
7.947539999999999605e-01, 1.348020198050657648e+01
7.974139999999999562e-01, 1.358533275572032117e+01
8.001439999999999664e-01, 1.369040182903930614e+01
8.029420000000000446e-01, 1.379546969198172235e+01
8.057220000000000493e-01, 1.390058276063230025e+01
8.084139999999999660e-01, 1.400571161178564061e+01
8.111159999999999481e-01, 1.411084314015930374e+01
8.136799999999999589e-01, 1.421589040145213190e+01
8.162800000000000056e-01, 1.432099669631707251e+01
8.189600000000000213e-01, 1.442609416078549245e+01
8.214860000000000495e-01, 1.453122972721659778e+01
8.241039999999999477e-01, 1.463628563637462321e+01
8.265679999999999694e-01, 1.474148663015546035e+01
8.290319999999999911e-01, 1.484657205629165766e+01
8.315799999999999859e-01, 1.495163197328300164e+01
8.341739999999999711e-01, 1.505676856121048601e+01
8.366299999999999848e-01, 1.516186881158691868e+01
8.389879999999999560e-01, 1.526704532682906290e+01
8.413460000000000383e-01, 1.537207187771134542e+01
8.436879999999999935e-01, 1.547719798230744637e+01
8.457740000000000258e-01, 1.558226483826683406e+01
8.480159999999999920e-01, 1.568736735211909483e+01
8.501900000000000013e-01, 1.579254480722257981e+01
8.525859999999999550e-01, 1.589749578173070432e+01
8.547360000000000513e-01, 1.600273919355640473e+01
8.569459999999999855e-01, 1.610766820771791785e+01
8.591720000000000468e-01, 1.621287942300027396e+01
8.612640000000000295e-01, 1.631799599268606826e+01
8.633960000000000523e-01, 1.642310100645714144e+01
8.654380000000000406e-01, 1.652824429673457374e+01
8.674699999999999633e-01, 1.663328613195092842e+01
8.694260000000000321e-01, 1.673837203600717061e+01
8.714420000000000499e-01, 1.684356925554698492e+01
8.733560000000000212e-01, 1.694863573952225977e+01
8.753119999999999790e-01, 1.705372977795006761e+01
8.772379999999999622e-01, 1.715937811035274052e+01
8.792459999999999720e-01, 1.726389099036717667e+01
8.810879999999999823e-01, 1.736914219510590129e+01
8.829040000000000221e-01, 1.747416318014662551e+01
8.848340000000000094e-01, 1.757930158777014640e+01
8.866460000000000452e-01, 1.768436133472247462e+01
8.884079999999999755e-01, 1.778948973706968317e+01
8.901280000000000303e-01, 1.789459654532360844e+01
8.917720000000000091e-01, 1.799958300399017119e+01
8.935659999999999714e-01, 1.810464334287608423e+01
8.952320000000000277e-01, 1.820994137869055862e+01
8.969380000000000130e-01, 1.831500613258640087e+01
8.984860000000000069e-01, 1.842008570413378976e+01
9.000660000000000327e-01, 1.852518458554126823e+01
9.016819999999999835e-01, 1.863039451835026838e+01
9.033120000000000038e-01, 1.873548621026728966e+01
9.049019999999999841e-01, 1.884069693934619849e+01
9.064339999999999620e-01, 1.894563263865737213e+01
9.080040000000000333e-01, 1.905059769937395941e+01
9.095060000000000366e-01, 1.915579835716738089e+01
9.109880000000000200e-01, 1.926091945657572779e+01
9.124679999999999458e-01, 1.936608474068642849e+01
9.138800000000000257e-01, 1.947114196486147009e+01
9.152639999999999665e-01, 1.957617037023230466e+01
9.167419999999999458e-01, 1.968162786078045912e+01
9.181340000000000057e-01, 1.978648924098769868e+01
9.194959999999999800e-01, 1.989143343134191966e+01
9.208640000000000159e-01, 1.999650318939411520e+01
9.221500000000000252e-01, 2.010160253646360928e+01
9.233879999999999866e-01, 2.020667332766750945e+01
9.246999999999999664e-01, 2.031203498154293641e+01
9.260119999999999463e-01, 2.041705766556064816e+01
9.273200000000000331e-01, 2.052227010961786391e+01
9.285179999999999545e-01, 2.062729863339516001e+01
9.296560000000000379e-01, 2.073245760127208115e+01
9.308340000000000503e-01, 2.083725619925613870e+01
9.320279999999999676e-01, 2.094244294458267674e+01
9.332639999999999825e-01, 2.104791604509919267e+01
9.343979999999999508e-01, 2.115278728281356990e+01
9.355520000000000502e-01, 2.125819336107792878e+01
9.367159999999999931e-01, 2.136308939383616234e+01
9.378520000000000190e-01, 2.146815140862574367e+01
9.389480000000000048e-01, 2.157314098481622011e+01
9.400699999999999612e-01, 2.167844583691405802e+01
9.410840000000000316e-01, 2.178339716019418404e+01
9.421000000000000485e-01, 2.188841003729395496e+01
9.430560000000000054e-01, 2.199369438138046107e+01
9.440220000000000278e-01, 2.209916808565622404e+01
9.449800000000000422e-01, 2.220407233541749292e+01
9.460140000000000216e-01, 2.230898751851104578e+01
9.470100000000000184e-01, 2.241415573719595500e+01
9.479300000000000503e-01, 2.251918443751399934e+01
9.488659999999999872e-01, 2.262427604150416727e+01
9.497719999999999496e-01, 2.272933073797305070e+01
9.506759999999999655e-01, 2.283455178559169241e+01
9.515639999999999654e-01, 2.293961928539798834e+01
9.524700000000000388e-01, 2.304477767132223320e+01
9.533380000000000187e-01, 2.315002207521825994e+01
9.541880000000000361e-01, 2.325514208504881708e+01
9.550459999999999505e-01, 2.336005002061973812e+01
9.558860000000000134e-01, 2.346504561574015923e+01
9.567419999999999813e-01, 2.356993271119704048e+01
9.575179999999999803e-01, 2.367520695125788421e+01
9.583239999999999537e-01, 2.378043843853863137e+01
9.591279999999999806e-01, 2.388537978332848866e+01
9.598839999999999595e-01, 2.399089509909524764e+01
9.605920000000000014e-01, 2.409588751163377651e+01
9.612880000000000313e-01, 2.420091980714101609e+01
9.619600000000000373e-01, 2.430655343886030550e+01
9.626299999999999857e-01, 2.441082143259411552e+01
9.632479999999999931e-01, 2.451642489763642985e+01
9.639520000000000310e-01, 2.462152317330959761e+01
9.646500000000000075e-01, 2.472629863942133355e+01
9.652619999999999534e-01, 2.483142912558081150e+01
9.658860000000000223e-01, 2.493726193791648171e+01
9.665380000000000082e-01, 2.504184648264035928e+01
9.671419999999999462e-01, 2.514701199238859175e+01
9.677139999999999631e-01, 2.525117499858023606e+01
9.682520000000000016e-01, 2.535670110202608996e+01
9.688379999999999770e-01, 2.546195274076078263e+01
9.694380000000000219e-01, 2.556790115603686075e+01
9.699740000000000029e-01, 2.567270236540402806e+01
9.705099999999999838e-01, 2.577727555526854530e+01
9.711020000000000207e-01, 2.588337052468936506e+01
9.716879999999999962e-01, 2.598772594731097740e+01
9.722380000000000466e-01, 2.609273060788467191e+01
9.727299999999999836e-01, 2.619818714299160689e+01
9.732659999999999645e-01, 2.630299898559977123e+01
9.737900000000000444e-01, 2.640821881357938494e+01
9.742579999999999574e-01, 2.651334683427901595e+01
9.747259999999999813e-01, 2.661880851008973892e+01
9.752159999999999718e-01, 2.672341032718727405e+01
9.757299999999999862e-01, 2.682843682413493269e+01
9.761959999999999527e-01, 2.693370164943161171e+01
9.767000000000000126e-01, 2.703959672990686158e+01
9.771999999999999575e-01, 2.714373727232516842e+01
9.776019999999999710e-01, 2.724935841280087701e+01
9.780140000000000500e-01, 2.735417128873262271e+01
9.784119999999999484e-01, 2.745932099584609176e+01
9.788879999999999804e-01, 2.756296647556568047e+01
9.792819999999999858e-01, 2.766972744891842950e+01
9.796380000000000088e-01, 2.777415299225751610e+01
9.800400000000000222e-01, 2.787921032841629199e+01
9.804159999999999542e-01, 2.798460094459948166e+01
9.808320000000000372e-01, 2.808929375088036551e+01
9.812300000000000466e-01, 2.819500030685020775e+01
9.815960000000000241e-01, 2.829974367108444611e+01
9.819639999999999480e-01, 2.840510304123565177e+01
9.823159999999999670e-01, 2.850994327953777230e+01
9.826559999999999739e-01, 2.861464950920925432e+01
9.829999999999999849e-01, 2.872061617607780448e+01
9.833220000000000294e-01, 2.882543395736128033e+01
9.836460000000000203e-01, 2.893081570129420044e+01
9.839879999999999738e-01, 2.903633214685019936e+01
9.842999999999999527e-01, 2.914026155851817990e+01
9.845979999999999732e-01, 2.924590516307911869e+01
9.849160000000000137e-01, 2.935077432419744525e+01
9.852119999999999767e-01, 2.945635174935188871e+01
9.855239999999999556e-01, 2.956093504940682593e+01
9.858000000000000096e-01, 2.966604592165891674e+01
9.861220000000000541e-01, 2.977147407759522935e+01
9.864279999999999715e-01, 2.987689610972301324e+01
9.866780000000000550e-01, 2.998127826398915730e+01
9.869339999999999780e-01, 3.008705798716823310e+01
9.872379999999999489e-01, 3.019151859919199410e+01
9.874800000000000244e-01, 3.029653665471523993e+01
9.877719999999999834e-01, 3.040093264972938059e+01
9.880079999999999973e-01, 3.050715196773118976e+01
9.882600000000000273e-01, 3.061144043752801736e+01
9.885019999999999918e-01, 3.071793836468386729e+01
9.887740000000000418e-01, 3.082202038961398927e+01
9.890400000000000302e-01, 3.092735802996287120e+01
9.892720000000000402e-01, 3.103284237277387447e+01
9.894960000000000422e-01, 3.113770216233615429e+01
9.897340000000000027e-01, 3.124325109582313331e+01
9.899700000000000166e-01, 3.134738596923955711e+01
9.901879999999999571e-01, 3.145364435393749858e+01
9.903960000000000541e-01, 3.155759136210858173e+01
9.906420000000000226e-01, 3.166377138981326667e+01
9.908179999999999765e-01, 3.176889899391763450e+01
9.910200000000000120e-01, 3.187145436301716472e+01
9.912560000000000260e-01, 3.197783572062171586e+01
9.914539999999999464e-01, 3.208350737502867389e+01
9.916380000000000194e-01, 3.218838238618576497e+01
9.918339999999999934e-01, 3.229324220967318126e+01
9.920379999999999754e-01, 3.240098961076896700e+01
9.922100000000000364e-01, 3.250474258089573709e+01
9.923939999999999984e-01, 3.260852190527158712e+01
9.925599999999999978e-01, 3.271563546059353911e+01
9.927099999999999813e-01, 3.281923178813121211e+01
9.928940000000000543e-01, 3.292385695401945611e+01
9.930860000000000243e-01, 3.302934254538632075e+01
9.932459999999999622e-01, 3.313515194261548658e+01
9.934079999999999577e-01, 3.323814655023439713e+01
9.935559999999999947e-01, 3.334474691385941725e+01
9.937559999999999727e-01, 3.345014109807075897e+01
9.939120000000000177e-01, 3.355495228687281184e+01
9.940799999999999637e-01, 3.365957743625696708e+01
9.942100000000000382e-01, 3.376608456543447545e+01
9.943400000000000016e-01, 3.387120059990812138e+01
9.944859999999999811e-01, 3.397554189186413964e+01
9.946220000000000061e-01, 3.408364460743501212e+01
9.947580000000000311e-01, 3.418563589844826822e+01
9.948519999999999586e-01, 3.429048248994427439e+01
9.949780000000000291e-01, 3.439745062583607194e+01
9.951079999999999925e-01, 3.450051443002902118e+01
9.952180000000000470e-01, 3.460649196990355136e+01
9.953220000000000400e-01, 3.471131607130457297e+01
9.954460000000000530e-01, 3.481745898588339116e+01
9.955519999999999925e-01, 3.492070394820311208e+01
9.956779999999999520e-01, 3.502543701615307725e+01
9.957880000000000065e-01, 3.513419767088173984e+01
9.958839999999999915e-01, 3.523692104537263958e+01
9.959959999999999924e-01, 3.534363557829471603e+01
9.960999999999999854e-01, 3.544804769768765595e+01
9.961980000000000279e-01, 3.555089085215094258e+01
9.962779999999999969e-01, 3.565774089149558534e+01
9.963680000000000314e-01, 3.576269407928852218e+01
9.964720000000000244e-01, 3.586667223513394731e+01
9.965720000000000134e-01, 3.597261013498241056e+01
9.966500000000000359e-01, 3.607685688316558270e+01
9.967260000000000009e-01, 3.618244026520517309e+01
9.968120000000000314e-01, 3.628846456912218343e+01
9.969139999999999668e-01, 3.639322144517434054e+01
9.969980000000000508e-01, 3.649670760128367419e+01
9.970679999999999543e-01, 3.660249216387495608e+01
9.971419999999999728e-01, 3.670895233904192168e+01
9.972100000000000408e-01, 3.681098793739763408e+01
9.973039999999999683e-01, 3.691963753703097240e+01
9.973859999999999948e-01, 3.702429038658139859e+01
9.974520000000000053e-01, 3.712858351558366365e+01
9.975039999999999463e-01, 3.723337614437601673e+01
9.975859999999999728e-01, 3.733977556798179620e+01
9.976599999999999913e-01, 3.744409774092244447e+01
9.977139999999999898e-01, 3.754304360469617308e+01
9.977859999999999507e-01, 3.765407426505145594e+01
9.978500000000000147e-01, 3.775668491060184095e+01
9.979299999999999837e-01, 3.786405990018781864e+01
9.979799999999999782e-01, 3.797130616718063578e+01
9.980160000000000142e-01, 3.807514727769153495e+01
9.980539999999999967e-01, 3.817524945023919969e+01
9.981200000000000072e-01, 3.828486499435587120e+01
9.981680000000000552e-01, 3.839129237508351622e+01
9.982140000000000457e-01, 3.849643335197959004e+01
9.982699999999999907e-01, 3.859939128636082017e+01
9.983140000000000347e-01, 3.870778535536573628e+01
9.983640000000000292e-01, 3.881351070463354347e+01
9.984119999999999662e-01, 3.891392213739879224e+01
9.984560000000000102e-01, 3.901950610931015007e+01
9.985039999999999472e-01, 3.912452327774488481e+01
9.985340000000000327e-01, 3.922969267179995967e+01
9.985720000000000152e-01, 3.932964516227904994e+01
9.986159999999999481e-01, 3.944510683261277251e+01
9.986500000000000377e-01, 3.954699639912259101e+01
9.986939999999999706e-01, 3.964106781315998518e+01
9.987160000000000482e-01, 3.975229742461686300e+01
9.987580000000000346e-01, 3.985751158545135553e+01
9.988019999999999676e-01, 3.996747350924454167e+01
9.988420000000000076e-01, 4.006987823803107318e+01
9.988799999999999901e-01, 4.017606983415676325e+01
9.989139999999999686e-01, 4.027385643772600332e+01
9.989440000000000541e-01, 4.039071290216589460e+01
9.989599999999999591e-01, 4.048586709536481010e+01
9.989940000000000486e-01, 4.060329559365646901e+01
9.990200000000000191e-01, 4.070169532123308187e+01
9.990379999999999816e-01, 4.081527026738199737e+01
9.990700000000000136e-01, 4.091821992617992976e+01
9.990879999999999761e-01, 4.102181729028848878e+01
9.991039999999999921e-01, 4.112493012823883731e+01
9.991219999999999546e-01, 4.125078236059194836e+01
9.991440000000000321e-01, 4.133502362755486814e+01
9.991600000000000481e-01, 4.143791574236608710e+01
9.991820000000000146e-01, 4.154337871502043100e+01
9.992020000000000346e-01, 4.165184182700251370e+01
9.992220000000000546e-01, 4.174607448492560025e+01
9.992400000000000171e-01, 4.186245041211901707e+01
9.992579999999999796e-01, 4.196858258493008265e+01
9.992760000000000531e-01, 4.206705301363479066e+01
9.992959999999999621e-01, 4.217243437985848686e+01
9.993180000000000396e-01, 4.228355270680958000e+01
9.993360000000000021e-01, 4.239986656872673620e+01
9.993480000000000141e-01, 4.248458151230082791e+01
9.993640000000000301e-01, 4.259337951043192305e+01
9.993859999999999966e-01, 4.270030941725940465e+01
9.993980000000000086e-01, 4.280393146829534601e+01
9.994079999999999631e-01, 4.290834046107994482e+01
9.994159999999999711e-01, 4.300929531497839520e+01
9.994180000000000286e-01, 4.310726936105857021e+01
9.994319999999999871e-01, 4.321190712490042785e+01
9.994480000000000031e-01, 4.334246418279568758e+01
9.994600000000000151e-01, 4.343869896292451926e+01
9.994720000000000271e-01, 4.354519027701549305e+01
9.994779999999999776e-01, 4.363195677523201255e+01
9.994899999999999896e-01, 4.375287090633420206e+01
9.995020000000000016e-01, 4.385113124755312697e+01
9.995140000000000136e-01, 4.398283933225954456e+01
9.995199999999999640e-01, 4.403623802888755279e+01
9.995279999999999720e-01, 4.416620332319866549e+01
9.995399999999999840e-01, 4.426795694139961768e+01
9.995579999999999465e-01, 4.438994201573248688e+01
9.995680000000000121e-01, 4.449023939628013835e+01
9.995739999999999625e-01, 4.458727677389755684e+01
9.995899999999999785e-01, 4.470122939571363929e+01
9.995939999999999825e-01, 4.480976111848795540e+01
9.996000000000000441e-01, 4.494523326452310386e+01
9.996119999999999450e-01, 4.500318574245473258e+01
9.996260000000000145e-01, 4.515026156485942010e+01
9.996420000000000305e-01, 4.522146970130784638e+01
9.996479999999999810e-01, 4.532930924026656783e+01
9.996559999999999890e-01, 4.542731290700834990e+01
9.996680000000000010e-01, 4.553659451683592607e+01
9.996800000000000130e-01, 4.560766153935120570e+01
9.996880000000000210e-01, 4.574563793569267744e+01
9.997000000000000330e-01, 4.585900664301136231e+01
9.997040000000000370e-01, 4.598354805740869722e+01
9.997080000000000410e-01, 4.607417624836445214e+01
9.997120000000000450e-01, 4.613528141386871795e+01
9.997139999999999915e-01, 4.622289512414625534e+01
9.997160000000000490e-01, 4.640912845649579310e+01
9.997200000000000530e-01, 4.649166511083361542e+01
9.997260000000000035e-01, 4.663050650330218616e+01
9.997300000000000075e-01, 4.669432640064349016e+01
9.997380000000000155e-01, 4.676459564021209303e+01
9.997439999999999660e-01, 4.688376645625642425e+01
9.997540000000000315e-01, 4.699621622364010420e+01
9.997599999999999820e-01, 4.712947159868373603e+01
9.997740000000000515e-01, 4.723837296035884492e+01
9.997779999999999445e-01, 4.729458172636426383e+01
9.997819999999999485e-01, 4.738235326144022963e+01
9.997859999999999525e-01, 4.751288412029082053e+01
9.997920000000000140e-01, 4.765054007925094481e+01
9.997939999999999605e-01, 4.772961002003157915e+01
9.998019999999999685e-01, 4.782921513549122494e+01
9.998080000000000300e-01, 4.797825564008682875e+01
9.998120000000000340e-01, 4.805955943796305263e+01
9.998139999999999805e-01, 4.810391517791246940e+01
9.998179999999999845e-01, 4.827806520818690927e+01
9.998219999999999885e-01, 4.836145557277377094e+01
9.998280000000000500e-01, 4.849838338702352303e+01
9.998320000000000540e-01, 4.855630173659736926e+01
9.998380000000000045e-01, 4.870668469068962736e+01
9.998439999999999550e-01, 4.878004455035667775e+01
9.998500000000000165e-01, 4.888075217276336559e+01
9.998519999999999630e-01, 4.897971028462326615e+01
9.998580000000000245e-01, 4.912774220797637525e+01
9.998700000000000365e-01, 4.920879509158741882e+01
9.998759999999999870e-01, 4.927087132179065065e+01
9.998780000000000445e-01, 4.944555378380881905e+01
9.998799999999999910e-01, 4.948266453984874857e+01
9.998820000000000485e-01, 4.965094779031831251e+01
9.998879999999999990e-01, 4.971785555973427506e+01
9.998979999999999535e-01, 4.986279220863718109e+01
9.999019999999999575e-01, 4.991728747080907169e+01
9.999059999999999615e-01, 5.003044392326249579e+01
9.999120000000000230e-01, 5.015864516243604498e+01
9.999139999999999695e-01, 5.032228144771946177e+01
9.999139999999999695e-01, 5.032228144771946177e+01
9.999200000000000310e-01, 5.049863943696554713e+01
9.999280000000000390e-01, 5.057553466817264365e+01
9.999299999999999855e-01, 5.066624938072629902e+01
9.999360000000000470e-01, 5.081021695909865343e+01
9.999360000000000470e-01, 5.081021695909865343e+01
9.999379999999999935e-01, 5.106381802582237839e+01
9.999419999999999975e-01, 5.113332491710870187e+01
9.999419999999999975e-01, 5.113332491710870187e+01
9.999460000000000015e-01, 5.131755953174589990e+01
9.999559999999999560e-01, 5.142418021069323686e+01
9.999599999999999600e-01, 5.153486649906221118e+01
9.999639999999999640e-01, 5.163009432109540597e+01
9.999660000000000215e-01, 5.169289658438440682e+01
9.999719999999999720e-01, 5.184391793621776401e+01
9.999740000000000295e-01, 5.193935639425909301e+01
9.999740000000000295e-01, 5.193935639425909301e+01
9.999740000000000295e-01, 5.193935639425909301e+01
9.999759999999999760e-01, 5.238101755158376704e+01
9.999759999999999760e-01, 5.238101755158376704e+01
9.999780000000000335e-01, 5.251096981121033735e+01
9.999799999999999800e-01, 5.255410688757891791e+01
9.999839999999999840e-01, 5.267628430547925689e+01
9.999839999999999840e-01, 5.267628430547925689e+01
9.999860000000000415e-01, 5.304306067811393177e+01
9.999860000000000415e-01, 5.304306067811393177e+01
9.999860000000000415e-01, 5.304306067811393177e+01
9.999879999999999880e-01, 5.326398062947313861e+01
9.999879999999999880e-01, 5.326398062947313861e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999919999999999920e-01, 5.342563945288691230e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999940000000000495e-01, 5.532009273859926424e+01
9.999959999999999960e-01, 5.532309022621062411e+01
9.999980000000000535e-01, 5.562729924376042590e+01
9.999980000000000535e-01, 5.562729924376042590e+01


==> figures/data-for-paper/smart-coloring-snr4.dat <==
0.000000000000000000e+00, -3.959658252821061808e+01
0.000000000000000000e+00, -3.959658252821061808e+01
0.000000000000000000e+00, -3.959658252821061808e+01
1.999999999999999909e-06, -3.913393236567921463e+01
1.999999999999999909e-06, -3.913393236567921463e+01
1.999999999999999909e-06, -3.913393236567921463e+01
1.999999999999999909e-06, -3.913393236567921463e+01
1.999999999999999909e-06, -3.913393236567921463e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
3.999999999999999819e-06, -3.854660462064113347e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
6.000000000000000152e-06, -3.725595472447131584e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
7.999999999999999638e-06, -3.660212207533290751e+01
1.000000000000000082e-05, -3.598275658352221029e+01
1.000000000000000082e-05, -3.598275658352221029e+01
1.000000000000000082e-05, -3.598275658352221029e+01
1.000000000000000082e-05, -3.598275658352221029e+01
1.000000000000000082e-05, -3.598275658352221029e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.200000000000000030e-05, -3.567320846509417009e+01
1.399999999999999979e-05, -3.484865261729760277e+01
1.399999999999999979e-05, -3.484865261729760277e+01
1.399999999999999979e-05, -3.484865261729760277e+01
1.399999999999999979e-05, -3.484865261729760277e+01
1.399999999999999979e-05, -3.484865261729760277e+01
1.599999999999999928e-05, -3.449790504017081361e+01
1.599999999999999928e-05, -3.449790504017081361e+01
1.599999999999999928e-05, -3.449790504017081361e+01
1.800000000000000046e-05, -3.429489791777839258e+01
1.800000000000000046e-05, -3.429489791777839258e+01
2.000000000000000164e-05, -3.413140695105554556e+01
2.000000000000000164e-05, -3.413140695105554556e+01
2.199999999999999943e-05, -3.399476534060854505e+01
2.199999999999999943e-05, -3.399476534060854505e+01
2.400000000000000061e-05, -3.374241594899546470e+01
2.400000000000000061e-05, -3.374241594899546470e+01
2.599999999999999840e-05, -3.353997337337980866e+01
2.599999999999999840e-05, -3.353997337337980866e+01
2.599999999999999840e-05, -3.353997337337980866e+01
2.799999999999999958e-05, -3.328323982467568243e+01
3.199999999999999855e-05, -3.327063849821296770e+01
3.399999999999999973e-05, -3.315770032171174364e+01
3.399999999999999973e-05, -3.315770032171174364e+01
3.600000000000000091e-05, -3.285480106673715994e+01
4.000000000000000327e-05, -3.284753561344889761e+01
4.199999999999999768e-05, -3.270799095961805136e+01
4.600000000000000004e-05, -3.263238687123320858e+01
4.800000000000000122e-05, -3.261799187734382599e+01
5.000000000000000240e-05, -3.231921090921046869e+01
5.000000000000000240e-05, -3.231921090921046869e+01
5.000000000000000240e-05, -3.231921090921046869e+01
5.000000000000000240e-05, -3.231921090921046869e+01
5.199999999999999680e-05, -3.195217039839164741e+01
5.199999999999999680e-05, -3.195217039839164741e+01
5.599999999999999916e-05, -3.187879042069976876e+01
5.800000000000000034e-05, -3.175810655541680205e+01
6.000000000000000152e-05, -3.165093228914107826e+01
6.399999999999999710e-05, -3.156619925205914612e+01
6.799999999999999946e-05, -3.148321234013876335e+01
6.999999999999999387e-05, -3.140066974475244521e+01
7.200000000000000182e-05, -3.124479977985566137e+01
7.600000000000000418e-05, -3.120598281561033005e+01
7.799999999999999859e-05, -3.109245837299077309e+01
8.000000000000000654e-05, -3.091867332755068887e+01
8.200000000000000095e-05, -3.089057281320551240e+01
8.399999999999999535e-05, -3.078375006591942764e+01
8.600000000000000331e-05, -3.075831851112831217e+01
8.799999999999999771e-05, -3.063321684476629514e+01
9.000000000000000567e-05, -3.042909876402650227e+01
9.200000000000000007e-05, -3.042557566742520336e+01
9.399999999999999448e-05, -3.031462826318870185e+01
9.600000000000000243e-05, -3.024954255981588602e+01
9.799999999999999684e-05, -3.006862081176396728e+01
9.799999999999999684e-05, -3.006862081176396728e+01
1.000000000000000048e-04, -2.995206948116289425e+01
1.019999999999999992e-04, -2.979552058491952948e+01
1.079999999999999960e-04, -2.973398261007080734e+01
1.119999999999999983e-04, -2.968555966701949700e+01
1.140000000000000063e-04, -2.948289916947263478e+01
1.140000000000000063e-04, -2.948289916947263478e+01
1.179999999999999951e-04, -2.931965533309064043e+01
1.200000000000000030e-04, -2.922690744052637868e+01
1.219999999999999974e-04, -2.916852201816917756e+01
1.259999999999999998e-04, -2.906558498103452592e+01
1.299999999999999886e-04, -2.901718438651260001e+01
1.320000000000000101e-04, -2.884315877999565814e+01
1.340000000000000045e-04, -2.878492556383778833e+01
1.359999999999999989e-04, -2.867379821161274123e+01
1.399999999999999877e-04, -2.855144794919604934e+01
1.459999999999999981e-04, -2.847850353717500838e+01
1.520000000000000084e-04, -2.841475663511365823e+01
1.559999999999999972e-04, -2.829754279753073476e+01
1.600000000000000131e-04, -2.819376093733863797e+01
1.640000000000000019e-04, -2.807588704539397995e+01
1.679999999999999907e-04, -2.800415624088632782e+01
1.759999999999999954e-04, -2.789685503737988626e+01
1.779999999999999898e-04, -2.778125476313858755e+01
1.779999999999999898e-04, -2.778125476313858755e+01
1.800000000000000113e-04, -2.762827098387784730e+01
1.920000000000000049e-04, -2.752147002266962872e+01
1.939999999999999993e-04, -2.745534199237675921e+01
1.959999999999999937e-04, -2.735885677417490314e+01
2.079999999999999872e-04, -2.723119393854199188e+01
2.139999999999999975e-04, -2.710651132033173383e+01
2.180000000000000134e-04, -2.702434365456248599e+01
2.220000000000000022e-04, -2.693274060391042468e+01
2.320000000000000014e-04, -2.685365295505576100e+01
2.400000000000000061e-04, -2.676802763843733146e+01
2.460000000000000164e-04, -2.665883635724839351e+01
2.559999999999999884e-04, -2.655086273092612004e+01
2.660000000000000146e-04, -2.645574628970006614e+01
2.739999999999999923e-04, -2.634869971720897297e+01
2.860000000000000129e-04, -2.626255802685873775e+01
2.979999999999999793e-04, -2.618334752997328252e+01
3.020000000000000223e-04, -2.603912481179540350e+01
3.099999999999999999e-04, -2.596574876694558753e+01
3.200000000000000262e-04, -2.588132809895049036e+01
3.220000000000000206e-04, -2.581516985036194711e+01
3.280000000000000038e-04, -2.568684539564677038e+01
3.379999999999999758e-04, -2.557665015996686364e+01
3.539999999999999853e-04, -2.548929136466366430e+01
3.680000000000000003e-04, -2.539537577989249684e+01
3.780000000000000265e-04, -2.528574046357022809e+01
3.860000000000000041e-04, -2.520167258782974429e+01
3.939999999999999817e-04, -2.513881096201291498e+01
3.980000000000000248e-04, -2.500454170267959597e+01
4.060000000000000024e-04, -2.491384351043215872e+01
4.119999999999999856e-04, -2.481897890361886994e+01
4.220000000000000118e-04, -2.473626483154547273e+01
4.299999999999999894e-04, -2.461221575837142694e+01
4.380000000000000213e-04, -2.451793973586875808e+01
4.440000000000000045e-04, -2.442399624503069688e+01
4.600000000000000139e-04, -2.433010348847566817e+01
4.739999999999999747e-04, -2.424494569846461900e+01
4.899999999999999842e-04, -2.414887469233996597e+01
5.019999999999999506e-04, -2.403280942354662386e+01
5.100000000000000366e-04, -2.399099282277692780e+01
5.159999999999999656e-04, -2.384880305844306037e+01
5.320000000000000293e-04, -2.375058374091566549e+01
5.519999999999999733e-04, -2.366049704249931551e+01
5.659999999999999884e-04, -2.355076421867323333e+01
5.800000000000000034e-04, -2.346354601370981641e+01
6.099999999999999737e-04, -2.336751250280041958e+01
6.260000000000000373e-04, -2.325876676535487775e+01
6.480000000000000300e-04, -2.316535310476074017e+01
6.679999999999999740e-04, -2.306875111900027164e+01
6.780000000000000002e-04, -2.297715537158900290e+01
6.999999999999999929e-04, -2.287979852004226444e+01
7.219999999999999855e-04, -2.278922743352764968e+01
7.420000000000000380e-04, -2.268764204360476811e+01
7.540000000000000044e-04, -2.258997634946579325e+01
7.780000000000000457e-04, -2.249772611930934119e+01
7.940000000000000009e-04, -2.239458089500476490e+01
8.199999999999999824e-04, -2.230060503724030241e+01
8.499999999999999526e-04, -2.220435270607524103e+01
8.800000000000000313e-04, -2.210655272176680697e+01
9.139999999999999904e-04, -2.201287015045921081e+01
9.460000000000000093e-04, -2.191323611460481047e+01
9.719999999999999907e-04, -2.181586766507679442e+01
9.959999999999999236e-04, -2.172052949339610350e+01
1.030000000000000100e-03, -2.162476788361496460e+01
1.049999999999999935e-03, -2.152122414883365664e+01
1.085999999999999943e-03, -2.143171305178574926e+01
1.110000000000000092e-03, -2.133769459968239346e+01
1.134000000000000025e-03, -2.123515414527137324e+01
1.175999999999999962e-03, -2.114251481844352654e+01
1.214000000000000018e-03, -2.104515618698358281e+01
1.250000000000000026e-03, -2.094821391418904710e+01
1.286000000000000034e-03, -2.085152651626273013e+01
1.333999999999999899e-03, -2.075209117157204730e+01
1.378000000000000102e-03, -2.065953054772945308e+01
1.430000000000000064e-03, -2.055925182934364770e+01
1.472000000000000001e-03, -2.046468281498086483e+01
1.512000000000000106e-03, -2.036965486148925564e+01
1.556000000000000091e-03, -2.027119998706767490e+01
1.613999999999999983e-03, -2.017502828015194183e+01
1.652000000000000040e-03, -2.006843316846127934e+01
1.693999999999999976e-03, -1.998065638194249516e+01
1.745999999999999939e-03, -1.988562011147122988e+01
1.801999999999999999e-03, -1.978729507679857846e+01
1.851999999999999914e-03, -1.969089291850522372e+01
1.925999999999999978e-03, -1.959995869279488900e+01
1.981999999999999821e-03, -1.949879573730601479e+01
2.030000000000000120e-03, -1.940126902950512644e+01
2.115999999999999825e-03, -1.930404746079688749e+01
2.165999999999999957e-03, -1.920533974682212630e+01
2.233999999999999875e-03, -1.911226640542776067e+01
2.298000000000000129e-03, -1.901608720931393393e+01
2.371999999999999977e-03, -1.891699223406594044e+01
2.449999999999999921e-03, -1.882552726643212893e+01
2.527999999999999865e-03, -1.872470628761238842e+01
2.589999999999999854e-03, -1.862891731563630060e+01
2.661999999999999870e-03, -1.853039031676681603e+01
2.739999999999999814e-03, -1.843706368592559741e+01
2.811999999999999830e-03, -1.833684313851905401e+01
2.893999999999999871e-03, -1.824390707161446912e+01
2.985999999999999939e-03, -1.814536980716049897e+01
3.067999999999999981e-03, -1.805264983463238693e+01
3.151999999999999854e-03, -1.795273325813964505e+01
3.278000000000000098e-03, -1.785658902506278167e+01
3.360000000000000139e-03, -1.775949956553550280e+01
3.454000000000000039e-03, -1.766568382248590297e+01
3.563999999999999894e-03, -1.756665489644668554e+01
3.681999999999999943e-03, -1.746626881503247120e+01
3.814000000000000116e-03, -1.737217058020866745e+01
3.928000000000000068e-03, -1.727732570551413360e+01
4.083999999999999957e-03, -1.717951004919717661e+01
4.207999999999999935e-03, -1.708005666889031460e+01
4.351999999999999966e-03, -1.698768373243377283e+01
4.455999999999999892e-03, -1.688877174902165734e+01
4.591999999999999728e-03, -1.679405859230432441e+01
4.729999999999999830e-03, -1.669754483070803630e+01
4.870000000000000197e-03, -1.659914024062372562e+01
5.029999999999999749e-03, -1.650354704967556074e+01
5.159999999999999656e-03, -1.640704607080062871e+01
5.335999999999999598e-03, -1.630878259573947986e+01
5.490000000000000088e-03, -1.621398801467125850e+01
5.617999999999999730e-03, -1.611840515006545260e+01
5.764000000000000026e-03, -1.601752924871889405e+01
5.922000000000000181e-03, -1.592447498427760877e+01
6.074000000000000406e-03, -1.582599439687015597e+01
6.294000000000000115e-03, -1.573033733314156279e+01
6.453999999999999668e-03, -1.563364761224791266e+01
6.643999999999999732e-03, -1.553664235637381985e+01
6.819999999999999674e-03, -1.544029740534823780e+01
6.983999999999999757e-03, -1.534372251164853651e+01
7.170000000000000158e-03, -1.524676300520031624e+01
7.386000000000000204e-03, -1.514981823509200076e+01
7.597999999999999719e-03, -1.505412823615275109e+01
7.858000000000000401e-03, -1.495775727093331753e+01
8.070000000000000784e-03, -1.486171519870066504e+01
8.259999999999999981e-03, -1.476439688484206592e+01
8.462000000000000771e-03, -1.466770823070716823e+01
8.696000000000000604e-03, -1.457097933281842295e+01
8.928000000000000172e-03, -1.447392154885589122e+01
9.173999999999999863e-03, -1.437841452134735221e+01
9.426000000000000351e-03, -1.428097725319742040e+01
9.714000000000000412e-03, -1.418417009174279286e+01
9.974000000000000227e-03, -1.408841778646431919e+01
1.026000000000000002e-02, -1.399074661496960026e+01
1.054199999999999929e-02, -1.389455705857327672e+01
1.079399999999999978e-02, -1.379783709952748438e+01
1.105399999999999959e-02, -1.370170771519850739e+01
1.132400000000000073e-02, -1.360456588966395941e+01
1.163999999999999931e-02, -1.350799121437045436e+01
1.196999999999999974e-02, -1.341244217952845652e+01
1.229799999999999990e-02, -1.331510918104712360e+01
1.259599999999999956e-02, -1.321842620080747643e+01
1.293399999999999932e-02, -1.312116382205337217e+01
1.322599999999999991e-02, -1.302536595000722386e+01
1.354400000000000048e-02, -1.292826609764472323e+01
1.392400000000000061e-02, -1.283170559195797189e+01
1.430200000000000048e-02, -1.273496295307997883e+01
1.463799999999999997e-02, -1.263938022703865904e+01
1.497399999999999946e-02, -1.254204721737780126e+01
1.530399999999999990e-02, -1.244533652296735582e+01
1.570799999999999974e-02, -1.234917885767171875e+01
1.612999999999999851e-02, -1.225174769759176563e+01
1.659800000000000164e-02, -1.215565002122842131e+01
1.704400000000000012e-02, -1.205941286643904675e+01
1.751799999999999885e-02, -1.196231545783003902e+01
1.791999999999999843e-02, -1.186623715888367059e+01
1.838199999999999903e-02, -1.176877805376796005e+01
1.876399999999999943e-02, -1.167249022157356464e+01
1.921000000000000138e-02, -1.157549507332969085e+01
1.969200000000000117e-02, -1.147920816679669898e+01
2.019200000000000161e-02, -1.138319525907244412e+01
2.072399999999999937e-02, -1.128584201311756630e+01
2.122200000000000128e-02, -1.118934267180555153e+01
2.173599999999999838e-02, -1.109264085211901474e+01
2.225800000000000001e-02, -1.099588009451489512e+01
2.284600000000000172e-02, -1.089975567912678578e+01
2.335800000000000029e-02, -1.080214861796338965e+01
2.393999999999999947e-02, -1.070591189875607974e+01
2.452199999999999866e-02, -1.060956374944358238e+01
2.508000000000000160e-02, -1.051254575415292436e+01
2.565999999999999878e-02, -1.041608943110609964e+01
2.626600000000000115e-02, -1.031981924433628706e+01
2.690199999999999883e-02, -1.022348461557653110e+01
2.751800000000000079e-02, -1.012645688235061314e+01
2.822200000000000056e-02, -1.002968123410533607e+01
2.894199999999999898e-02, -9.933022542960056711e+00
2.960799999999999890e-02, -9.836778475594494253e+00
3.030000000000000054e-02, -9.739970785598355718e+00
3.098199999999999912e-02, -9.643498563638930321e+00
3.173000000000000126e-02, -9.546601301046571564e+00
3.241200000000000331e-02, -9.450093131732268503e+00
3.321400000000000047e-02, -9.353373489503367111e+00
3.395000000000000101e-02, -9.256727228161183874e+00
3.472599999999999992e-02, -9.160400543679115160e+00
3.552000000000000296e-02, -9.063395885183728851e+00
3.631600000000000106e-02, -8.966906884173825532e+00
3.712399999999999728e-02, -8.870294725995949037e+00
3.785000000000000170e-02, -8.773721414632863258e+00
3.869600000000000123e-02, -8.677068824793064294e+00
3.964999999999999775e-02, -8.580574115364962395e+00
4.049200000000000021e-02, -8.483441273448393716e+00
4.138200000000000212e-02, -8.387045907589879334e+00
4.222800000000000165e-02, -8.290863240896198860e+00
4.313800000000000273e-02, -8.194048616363030391e+00
4.403599999999999876e-02, -8.097372078678430896e+00
4.492999999999999772e-02, -8.000682023728520775e+00
4.588799999999999824e-02, -7.904015120412072548e+00
4.685799999999999688e-02, -7.807516383759884881e+00
4.785199999999999870e-02, -7.710916719424593779e+00
4.887199999999999878e-02, -7.614173126924558055e+00
4.984000000000000236e-02, -7.517585179053929423e+00
5.095199999999999729e-02, -7.420958472567615871e+00
5.201999999999999680e-02, -7.324431570456545693e+00
5.306000000000000300e-02, -7.227755245195634615e+00
5.410000000000000225e-02, -7.131097827746279982e+00
5.534000000000000030e-02, -7.034625353044900997e+00
5.648600000000000149e-02, -6.937892771505916656e+00
5.760400000000000242e-02, -6.841417739703548051e+00
5.877000000000000279e-02, -6.744559333952290459e+00
5.997399999999999953e-02, -6.648011200016799904e+00
6.116800000000000015e-02, -6.551394802650751359e+00
6.243200000000000138e-02, -6.454403974477274097e+00
6.370800000000000074e-02, -6.358019675502577073e+00
6.511000000000000121e-02, -6.261438415763757703e+00
6.649800000000000155e-02, -6.164917580122770246e+00
6.782199999999999340e-02, -6.068268918145585999e+00
6.923600000000000587e-02, -5.971590164195203165e+00
7.065200000000000646e-02, -5.874832161511061024e+00
7.202400000000000468e-02, -5.778370966430996347e+00
7.348399999999999377e-02, -5.681760625174278267e+00
7.485600000000000587e-02, -5.585178478012041481e+00
7.629800000000000471e-02, -5.488582100293958099e+00
7.781000000000000416e-02, -5.391931314706450706e+00
7.931799999999999962e-02, -5.295065199813330459e+00
8.083400000000000307e-02, -5.198634835936642773e+00
8.236400000000000665e-02, -5.101875071952312268e+00
8.395199999999999885e-02, -5.005418532394852349e+00
8.573000000000000065e-02, -4.908822238171152819e+00
8.754800000000000082e-02, -4.812099444163047579e+00
8.927400000000000613e-02, -4.715577512891745648e+00
9.097800000000000331e-02, -4.618995664756692321e+00
9.264200000000000212e-02, -4.522376729809935547e+00
9.439000000000000168e-02, -4.425610272593357486e+00
9.628200000000000647e-02, -4.329083315054763403e+00
9.811400000000000676e-02, -4.232434159053065414e+00
9.992800000000000293e-02, -4.135816230487180611e+00
1.017720000000000014e-01, -4.039179760598784696e+00
1.036620000000000041e-01, -3.942511019048405174e+00
1.056180000000000035e-01, -3.845892633202223632e+00
1.075979999999999992e-01, -3.749322621024474778e+00
1.097240000000000021e-01, -3.652688441408276532e+00
1.117459999999999981e-01, -3.555993341815954611e+00
1.137340000000000018e-01, -3.459364462769210391e+00
1.157320000000000015e-01, -3.362718169211697194e+00
1.176939999999999931e-01, -3.266193090089712037e+00
1.197939999999999977e-01, -3.169594287571229518e+00
1.219800000000000051e-01, -3.072946490172976386e+00
1.241619999999999946e-01, -2.976339887490518699e+00
1.262979999999999936e-01, -2.879667629732500345e+00
1.285119999999999874e-01, -2.782938387908267419e+00
1.307959999999999956e-01, -2.686436502394208503e+00
1.331080000000000041e-01, -2.589821923875155196e+00
1.354120000000000046e-01, -2.493295960806522604e+00
1.377639999999999976e-01, -2.396558747423271463e+00
1.400579999999999881e-01, -2.299948592065284902e+00
1.424100000000000088e-01, -2.203329037213312969e+00
1.447160000000000113e-01, -2.106701162811630113e+00
1.471220000000000028e-01, -2.010078461831965146e+00
1.495779999999999887e-01, -1.913471240193770129e+00
1.521359999999999935e-01, -1.816841958927490674e+00
1.546659999999999979e-01, -1.720188418727749191e+00
1.571160000000000057e-01, -1.623641749272942691e+00
1.597719999999999974e-01, -1.527016014797115240e+00
1.623799999999999966e-01, -1.430314476394614509e+00
1.649819999999999898e-01, -1.333730225794352853e+00
1.676920000000000077e-01, -1.237112561687459200e+00
1.704120000000000079e-01, -1.140292544191619406e+00
1.729960000000000109e-01, -1.043871420813245132e+00
1.756800000000000028e-01, -9.472504177835348038e-01
1.785319999999999963e-01, -8.505876690749225588e-01
1.813240000000000129e-01, -7.540023807386175836e-01
1.841579999999999884e-01, -6.573710831857573211e-01
1.871019999999999905e-01, -5.607358573486580511e-01
1.898459999999999870e-01, -4.641860333391439886e-01
1.926640000000000019e-01, -3.674905498146754934e-01
1.955500000000000016e-01, -2.708390495312674728e-01
1.984839999999999938e-01, -1.742599932567512333e-01
2.014539999999999942e-01, -7.759663790577644993e-02
2.043540000000000079e-01, 1.904150158655068883e-02
2.073379999999999945e-01, 1.156431175177352749e-01
2.103500000000000092e-01, 2.122475306882188884e-01
2.134699999999999931e-01, 3.089452766431773911e-01
2.166200000000000070e-01, 4.054823534941394136e-01
2.198279999999999956e-01, 5.021424382823401755e-01
2.229399999999999993e-01, 5.987423837075998012e-01
2.261839999999999962e-01, 6.954488107444829481e-01
2.293159999999999921e-01, 7.919475682538700267e-01
2.326799999999999979e-01, 8.886035814553251422e-01
2.359640000000000071e-01, 9.852742889860401920e-01
2.391300000000000092e-01, 1.081808354436024411e+00
2.425319999999999976e-01, 1.178506195833449066e+00
2.458220000000000127e-01, 1.275106726171203242e+00
2.491120000000000001e-01, 1.371703751894815193e+00
2.523880000000000012e-01, 1.468352863695491228e+00
2.557420000000000249e-01, 1.564972512331609611e+00
2.591840000000000255e-01, 1.661613382404039330e+00
2.627519999999999856e-01, 1.758220708817839650e+00
2.662039999999999962e-01, 1.854856989321191030e+00
2.697720000000000118e-01, 1.951370781357226303e+00
2.734320000000000084e-01, 2.048094437134769130e+00
2.769360000000000155e-01, 2.144714484300430435e+00
2.805300000000000016e-01, 2.241312088533875979e+00
2.842419999999999947e-01, 2.337974677435447735e+00
2.877759999999999763e-01, 2.434578335433776886e+00
2.914780000000000149e-01, 2.531204700263041119e+00
2.950160000000000005e-01, 2.627824828661262213e+00
2.987360000000000015e-01, 2.724451081548292741e+00
3.023660000000000236e-01, 2.821073893240896524e+00
3.059999999999999942e-01, 2.917690814117621212e+00
3.097260000000000013e-01, 3.014282308841272240e+00
3.134239999999999804e-01, 3.110951019608590329e+00
3.171680000000000055e-01, 3.207576037705926364e+00
3.208579999999999766e-01, 3.304194807158719271e+00
3.246339999999999781e-01, 3.400795921170844949e+00
3.283420000000000227e-01, 3.497454762541110096e+00
3.321319999999999828e-01, 3.594045448940840437e+00
3.358559999999999879e-01, 3.690672087327789619e+00
3.396100000000000230e-01, 3.787381737178537655e+00
3.434220000000000050e-01, 3.883906102153387163e+00
3.472000000000000086e-01, 3.980590586296346878e+00
3.511460000000000137e-01, 4.077104412104116449e+00
3.549640000000000017e-01, 4.173829659552596993e+00
3.586380000000000123e-01, 4.270407568141725285e+00
3.625439999999999774e-01, 4.367031149975645121e+00
3.664240000000000275e-01, 4.463677906995143552e+00
3.701760000000000050e-01, 4.560312204320889684e+00
3.741220000000000101e-01, 4.656946602503425403e+00
3.781160000000000077e-01, 4.753500060730448062e+00
3.820479999999999987e-01, 4.850144044219250716e+00
3.859920000000000018e-01, 4.946792956189803192e+00
3.901359999999999828e-01, 5.043415863085929374e+00
3.941540000000000044e-01, 5.140028986983598891e+00
3.982240000000000224e-01, 5.236690190434107883e+00
4.022580000000000044e-01, 5.333326008832321108e+00
4.063860000000000250e-01, 5.429862336003473899e+00
4.104019999999999890e-01, 5.526507032185254076e+00
4.143419999999999881e-01, 5.623133744679195800e+00
4.184800000000000186e-01, 5.719783518605283668e+00
4.225439999999999752e-01, 5.816370013358881152e+00
4.264399999999999857e-01, 5.913068112559739298e+00
4.304000000000000048e-01, 6.009609187138911679e+00
4.343819999999999903e-01, 6.106268559750147595e+00
4.384620000000000184e-01, 6.202881955688931193e+00
4.425919999999999854e-01, 6.299506355400758650e+00
4.465979999999999950e-01, 6.396119311514983252e+00
4.505739999999999745e-01, 6.492737178507884899e+00
4.547499999999999876e-01, 6.589375933501131044e+00
4.589039999999999786e-01, 6.686087566593853282e+00
4.630639999999999756e-01, 6.782615706495241703e+00
4.670779999999999932e-01, 6.879275394626109374e+00
4.711659999999999737e-01, 6.975879158770982080e+00
4.752020000000000133e-01, 7.072520625711209874e+00
4.794080000000000008e-01, 7.169123213348273183e+00
4.834220000000000184e-01, 7.265754057681904854e+00
4.875260000000000149e-01, 7.362385276229119313e+00
4.916400000000000214e-01, 7.458989711047250282e+00
4.956800000000000095e-01, 7.555608343329097920e+00
4.995640000000000081e-01, 7.652242393296937450e+00
5.034680000000000266e-01, 7.748892264716564782e+00
5.076500000000000457e-01, 7.845533932635096797e+00
5.115439999999999987e-01, 7.942069505274897523e+00
5.153799999999999493e-01, 8.038724434321759205e+00
5.194640000000000368e-01, 8.135476649650160041e+00
5.234199999999999964e-01, 8.232017618608434617e+00
5.272280000000000300e-01, 8.328636131725437153e+00
5.313099999999999490e-01, 8.425148623336726317e+00
5.352940000000000476e-01, 8.521752610489953028e+00
5.392780000000000351e-01, 8.618409865037390816e+00
5.432040000000000202e-01, 8.715127732373492364e+00
5.472700000000000342e-01, 8.811730540187344474e+00
5.513719999999999732e-01, 8.908391311235234866e+00
5.553259999999999863e-01, 9.004998507445808542e+00
5.592260000000000009e-01, 9.101595684844612677e+00
5.632139999999999924e-01, 9.198143286742197944e+00
5.672000000000000375e-01, 9.294900529097617436e+00
5.711319999999999730e-01, 9.391478450592016358e+00
5.751979999999999871e-01, 9.488120680455249811e+00
5.791020000000000056e-01, 9.584669530597167864e+00
5.828440000000000287e-01, 9.681296395648452346e+00
5.866919999999999913e-01, 9.777913982053252795e+00
5.905839999999999979e-01, 9.874581605501791870e+00
5.945019999999999749e-01, 9.971212104974883417e+00
5.985540000000000305e-01, 1.006783659619620686e+01
6.023180000000000200e-01, 1.016445000218264028e+01
6.060680000000000511e-01, 1.026108714738550987e+01
6.099620000000000042e-01, 1.035774407402678676e+01
6.137380000000000058e-01, 1.045430798258314908e+01
6.176059999999999883e-01, 1.055092205422162266e+01
6.213419999999999499e-01, 1.064757392235919298e+01
6.249759999999999760e-01, 1.074421563070294283e+01
6.286100000000000021e-01, 1.084078631201319354e+01
6.323779999999999957e-01, 1.093745305286945957e+01
6.361480000000000468e-01, 1.103403257510857394e+01
6.397920000000000273e-01, 1.113069614889017700e+01
6.433940000000000214e-01, 1.122735979692178887e+01
6.470479999999999565e-01, 1.132389508537922929e+01
6.505539999999999656e-01, 1.142059270815504668e+01
6.541780000000000372e-01, 1.151718797539719219e+01
6.577220000000000288e-01, 1.161382983976528571e+01
6.612179999999999724e-01, 1.171044440436217826e+01
6.646999999999999575e-01, 1.180704412038311801e+01
6.681859999999999467e-01, 1.190368998775507592e+01
6.717880000000000518e-01, 1.200026290067664370e+01
6.752660000000000329e-01, 1.209694294353084665e+01
6.787579999999999725e-01, 1.219353364554505603e+01
6.821720000000000006e-01, 1.229022181970392680e+01
6.857619999999999827e-01, 1.238684570017253961e+01
6.890680000000000138e-01, 1.248340429411371133e+01
6.925120000000000164e-01, 1.258001202855865586e+01
6.959060000000000246e-01, 1.267669106028222004e+01
6.992439999999999767e-01, 1.277316644782185051e+01
7.026019999999999488e-01, 1.286991460384948560e+01
7.059600000000000319e-01, 1.296654064460982525e+01
7.091159999999999686e-01, 1.306316103725550448e+01
7.123000000000000442e-01, 1.315980536898678110e+01
7.154800000000000049e-01, 1.325641557776023483e+01
7.186420000000000030e-01, 1.335303773346174339e+01
7.216799999999999882e-01, 1.344975353640548477e+01
7.249619999999999953e-01, 1.354621499671161544e+01
7.280900000000000150e-01, 1.364287162413934595e+01
7.312840000000000451e-01, 1.373950268188236912e+01
7.343319999999999848e-01, 1.383612002875226921e+01
7.375199999999999534e-01, 1.393274650220115518e+01
7.405779999999999585e-01, 1.402938085697354786e+01
7.436620000000000452e-01, 1.412600503340205194e+01
7.466720000000000024e-01, 1.422261312960053559e+01
7.496140000000000025e-01, 1.431929041224083576e+01
7.525119999999999587e-01, 1.441587671205296317e+01
7.553860000000000019e-01, 1.451251547283276011e+01
7.582619999999999916e-01, 1.460912116072895017e+01
7.610360000000000458e-01, 1.470571350321729653e+01
7.638260000000000050e-01, 1.480246767024104670e+01
7.666560000000000041e-01, 1.489899326730045281e+01
7.695260000000000433e-01, 1.499568996425313472e+01
7.724560000000000315e-01, 1.509219424572001955e+01
7.752040000000000042e-01, 1.518884552365952878e+01
7.778800000000000159e-01, 1.528552085499858926e+01
7.805320000000000036e-01, 1.538204616545930037e+01
7.832360000000000433e-01, 1.547873644488497469e+01
7.858140000000000125e-01, 1.557538439250637019e+01
7.885440000000000227e-01, 1.567194286903624878e+01
7.911139999999999839e-01, 1.576857257282767222e+01
7.938220000000000276e-01, 1.586523888403715432e+01
7.964280000000000248e-01, 1.596196475808906179e+01
7.990279999999999605e-01, 1.605845297973809949e+01
8.016440000000000232e-01, 1.615510380778863109e+01
8.042319999999999469e-01, 1.625172604140587396e+01
8.067539999999999711e-01, 1.634835064959712980e+01
8.091880000000000184e-01, 1.644500637107009311e+01
8.116900000000000226e-01, 1.654160933678577905e+01
8.141479999999999828e-01, 1.663822468568248070e+01
8.165440000000000476e-01, 1.673483669115255879e+01
8.189699999999999758e-01, 1.683150092555838739e+01
8.213960000000000150e-01, 1.692812035299609974e+01
8.236740000000000173e-01, 1.702471065685502793e+01
8.259760000000000435e-01, 1.712128532803630421e+01
8.282800000000000162e-01, 1.721795823573586048e+01
8.306599999999999540e-01, 1.731466083559638136e+01
8.330440000000000067e-01, 1.741118276831518585e+01
8.353880000000000194e-01, 1.750787229868350536e+01
8.376280000000000392e-01, 1.760459619793110875e+01
8.398839999999999639e-01, 1.770108617875024848e+01
8.420579999999999732e-01, 1.779768105951614743e+01
8.443559999999999954e-01, 1.789425548633585450e+01
8.464399999999999702e-01, 1.799090981870400086e+01
8.485559999999999770e-01, 1.808759512203621256e+01
8.506599999999999717e-01, 1.818422013883652966e+01
8.527540000000000120e-01, 1.828085639979394017e+01
8.547000000000000153e-01, 1.837737631544854722e+01
8.567939999999999445e-01, 1.847407841348197621e+01
8.588879999999999848e-01, 1.857068654415364861e+01
8.608179999999999721e-01, 1.866730420392117651e+01
8.626840000000000064e-01, 1.876394465315134141e+01
8.647259999999999946e-01, 1.886040135379579397e+01
8.665300000000000225e-01, 1.895730068174417227e+01
8.684340000000000392e-01, 1.905380191250924682e+01
8.702440000000000175e-01, 1.915040291892407964e+01
8.721240000000000103e-01, 1.924697608753324118e+01
8.738879999999999981e-01, 1.934369694780143334e+01
8.756220000000000114e-01, 1.944027292669256823e+01
8.773239999999999927e-01, 1.953696449972476046e+01
8.791299999999999670e-01, 1.963354536704440534e+01
8.808080000000000354e-01, 1.973024423875640920e+01
8.825739999999999696e-01, 1.982686728517397512e+01
8.843239999999999990e-01, 1.992352100963211825e+01
8.859639999999999738e-01, 2.002006966313996372e+01
8.876560000000000006e-01, 2.011666652434125524e+01
8.892820000000000169e-01, 2.021332718195495914e+01
8.909040000000000292e-01, 2.031004826908228367e+01
8.925699999999999745e-01, 2.040650656141330188e+01
8.941059999999999564e-01, 2.050295398747283926e+01
8.957580000000000542e-01, 2.059976470957635897e+01
8.972299999999999720e-01, 2.069642664472614157e+01
8.988500000000000378e-01, 2.079298263245471290e+01
9.003839999999999621e-01, 2.088964071191799121e+01
9.018760000000000110e-01, 2.098620387859284264e+01
9.032860000000000333e-01, 2.108288607638974099e+01
9.047779999999999712e-01, 2.117949489573019406e+01
9.061979999999999480e-01, 2.127616610642119355e+01
9.076379999999999448e-01, 2.137273318283440915e+01
9.090799999999999992e-01, 2.146923351415563985e+01
9.103560000000000541e-01, 2.156606122249704072e+01
9.116539999999999644e-01, 2.166258638280817905e+01
9.130300000000000082e-01, 2.175926142763394111e+01
9.144579999999999931e-01, 2.185586765120573816e+01
9.157199999999999784e-01, 2.195241084704633039e+01
9.169279999999999653e-01, 2.204912214911196955e+01
9.182160000000000322e-01, 2.214572323286908428e+01
9.194879999999999720e-01, 2.224237650633426355e+01
9.208619999999999584e-01, 2.233905083816377157e+01
9.221319999999999517e-01, 2.243566904029281517e+01
9.234099999999999531e-01, 2.253230003117302971e+01
9.245999999999999774e-01, 2.262892574084910535e+01
9.257640000000000313e-01, 2.272556418312877824e+01
9.270019999999999927e-01, 2.282215342919354129e+01
9.281660000000000466e-01, 2.291888431658621883e+01
9.292839999999999989e-01, 2.301529395656942256e+01
9.304200000000000248e-01, 2.311198616850621690e+01
9.314379999999999882e-01, 2.320853016302635652e+01
9.325579999999999981e-01, 2.330499505470614352e+01
9.335799999999999654e-01, 2.340194761571991577e+01
9.347159999999999913e-01, 2.349842586280232126e+01
9.357159999999999922e-01, 2.359538206838283614e+01
9.367839999999999501e-01, 2.369173470230165535e+01
9.377579999999999805e-01, 2.378831680135476745e+01
9.386959999999999749e-01, 2.388492822646685454e+01
9.396919999999999717e-01, 2.398130739190281702e+01
9.406900000000000261e-01, 2.407819667730662161e+01
9.416879999999999695e-01, 2.417499361584188122e+01
9.425480000000000524e-01, 2.427147026825553411e+01
9.435200000000000253e-01, 2.436805594029631905e+01
9.444500000000000117e-01, 2.446477070003366094e+01
9.453519999999999701e-01, 2.456131454758951449e+01
9.462580000000000435e-01, 2.465800476818077414e+01
9.471239999999999659e-01, 2.475457751723230615e+01
9.479819999999999913e-01, 2.485106939865520914e+01
9.487940000000000262e-01, 2.494782275712324093e+01
9.496780000000000221e-01, 2.504441193539421562e+01
9.504639999999999755e-01, 2.514131098293643873e+01
9.513300000000000090e-01, 2.523755379361606543e+01
9.521140000000000159e-01, 2.533415979082398906e+01
9.529119999999999813e-01, 2.543066895453429765e+01
9.536759999999999682e-01, 2.552803154889654280e+01
9.543800000000000061e-01, 2.562415775696653242e+01
9.551760000000000250e-01, 2.572071128264570916e+01
9.559100000000000374e-01, 2.581759903809591350e+01
9.566459999999999964e-01, 2.591428785255015654e+01
9.574399999999999578e-01, 2.601055909726294502e+01
9.581479999999999997e-01, 2.610769566967726973e+01
9.588579999999999881e-01, 2.620391339347876070e+01
9.595599999999999685e-01, 2.630076206488248403e+01
9.602260000000000240e-01, 2.639731005732798153e+01
9.608259999999999579e-01, 2.649365098018898124e+01
9.614319999999999533e-01, 2.659037364843401363e+01
9.620039999999999702e-01, 2.668693099937136992e+01
9.626599999999999602e-01, 2.678381378002157831e+01
9.633420000000000316e-01, 2.688001421994277251e+01
9.639240000000000030e-01, 2.697679583606294784e+01
9.645460000000000145e-01, 2.707356611206403230e+01
9.651039999999999619e-01, 2.717059082887562482e+01
9.656479999999999508e-01, 2.726678900941972827e+01
9.662739999999999663e-01, 2.736355784223994192e+01
9.668139999999999512e-01, 2.745973887771317479e+01
9.673640000000000017e-01, 2.755689818252989554e+01
9.679879999999999596e-01, 2.765330577055085470e+01
9.685259999999999980e-01, 2.774978886221724039e+01
9.690360000000000085e-01, 2.784677875779901512e+01
9.696299999999999919e-01, 2.794320036346000791e+01
9.701819999999999888e-01, 2.803957694820933000e+01
9.706839999999999913e-01, 2.813668875570177619e+01
9.712119999999999642e-01, 2.823309486294444781e+01
9.717599999999999572e-01, 2.832968020530444875e+01
9.722899999999999876e-01, 2.842648080202950567e+01
9.728179999999999605e-01, 2.852338501122088843e+01
9.733420000000000405e-01, 2.861950997554416176e+01
9.737740000000000284e-01, 2.871609915533356983e+01
9.741980000000000084e-01, 2.881285047421302892e+01
9.747000000000000108e-01, 2.890939156568216006e+01
9.751999999999999558e-01, 2.900618468484825385e+01
9.756620000000000292e-01, 2.910274429811010677e+01
9.760879999999999557e-01, 2.919902517684680987e+01
9.764979999999999771e-01, 2.929584576001626317e+01
9.769299999999999651e-01, 2.939146278693528203e+01
9.773260000000000280e-01, 2.948875249933733045e+01
9.777679999999999705e-01, 2.958552554952230906e+01
9.781840000000000535e-01, 2.968244078779945738e+01
9.786000000000000254e-01, 2.977886938508175874e+01
9.790039999999999853e-01, 2.987570282237634700e+01
9.793659999999999588e-01, 2.997337473279215203e+01
9.797919999999999963e-01, 3.006888009241419013e+01
9.801159999999999872e-01, 3.016558206929048325e+01
9.804800000000000182e-01, 3.026178426812386490e+01
9.807900000000000507e-01, 3.035848326316592605e+01
9.811060000000000336e-01, 3.045496488530227808e+01
9.814500000000000446e-01, 3.055204315183664221e+01
9.818419999999999925e-01, 3.064821053761933811e+01
9.821379999999999555e-01, 3.074499055955160287e+01
9.825120000000000520e-01, 3.084172440971964591e+01
9.828580000000000094e-01, 3.093868142636902974e+01
9.832079999999999709e-01, 3.103577667232144321e+01
9.834960000000000369e-01, 3.113174623014618092e+01
9.837780000000000413e-01, 3.122806527409307975e+01
9.840619999999999923e-01, 3.132439428502736689e+01
9.843659999999999632e-01, 3.142134761022568412e+01
9.846679999999999877e-01, 3.151783431307976713e+01
9.849459999999999882e-01, 3.161459723717145920e+01
9.852260000000000462e-01, 3.171118606424495923e+01
9.855260000000000131e-01, 3.180767161237562846e+01
9.858019999999999561e-01, 3.190572014740448381e+01
9.860560000000000436e-01, 3.200074127382602285e+01
9.863119999999999665e-01, 3.209802965669087627e+01
9.865439999999999765e-01, 3.219472819719004519e+01
9.867899999999999450e-01, 3.229172925910359737e+01
9.870360000000000245e-01, 3.238771875015837054e+01
9.872840000000000504e-01, 3.248426658245935528e+01
9.875359999999999694e-01, 3.258066660651690682e+01
9.878080000000000194e-01, 3.267821195061824113e+01
9.880280000000000173e-01, 3.277423901967306108e+01
9.882699999999999818e-01, 3.287143943363280130e+01
9.884899999999999798e-01, 3.296623560427409672e+01
9.887120000000000353e-01, 3.306410665773266544e+01
9.889539999999999997e-01, 3.316100179261024294e+01
9.891699999999999937e-01, 3.325832740819360112e+01
9.893359999999999932e-01, 3.335426193906111791e+01
9.895479999999999832e-01, 3.345074659410069984e+01
9.897620000000000307e-01, 3.354693402790797307e+01
9.900020000000000486e-01, 3.364405350966438846e+01
9.902379999999999516e-01, 3.373955755220806196e+01
9.904319999999999791e-01, 3.383548822021968761e+01
9.906700000000000506e-01, 3.393106704120432227e+01
9.908799999999999830e-01, 3.403029702732960970e+01
9.910600000000000520e-01, 3.412638220717041548e+01
9.912239999999999940e-01, 3.422361568913131435e+01
9.913939999999999975e-01, 3.432028672616888798e+01
9.915420000000000345e-01, 3.441645589939411565e+01
9.917019999999999724e-01, 3.451378587623392491e+01
9.918759999999999799e-01, 3.460975498317259280e+01
9.920219999999999594e-01, 3.470766789300221689e+01
9.922020000000000284e-01, 3.480396403674311756e+01
9.923699999999999743e-01, 3.489994655250939104e+01
9.925399999999999778e-01, 3.499595384151133715e+01
9.926840000000000108e-01, 3.509231950749514795e+01
9.928559999999999608e-01, 3.519071298649696189e+01
9.930200000000000138e-01, 3.528683494814424648e+01
9.931799999999999518e-01, 3.538231744656706468e+01
9.933279999999999887e-01, 3.547876944107893138e+01
9.934640000000000137e-01, 3.557778819981206908e+01
9.936000000000000387e-01, 3.567332239931607774e+01
9.937059999999999782e-01, 3.576880227247936261e+01
9.938379999999999992e-01, 3.586760599462300547e+01
9.939700000000000202e-01, 3.596279351245635070e+01
9.941240000000000077e-01, 3.606033757114999361e+01
9.942339999999999511e-01, 3.615798159529046529e+01
9.943380000000000551e-01, 3.625182812303989266e+01
9.944720000000000226e-01, 3.635077612119864909e+01
9.946000000000000396e-01, 3.644653454515445645e+01
9.947120000000000406e-01, 3.654271064145576986e+01
9.948059999999999681e-01, 3.664089338245909033e+01
9.949240000000000306e-01, 3.673497774941719740e+01
9.950200000000000156e-01, 3.683092412866341903e+01
9.951499999999999790e-01, 3.692775588874005877e+01
9.952720000000000455e-01, 3.702561301252459458e+01
9.953720000000000345e-01, 3.712227838218772291e+01
9.954680000000000195e-01, 3.721913637193728164e+01
9.955760000000000165e-01, 3.731472709912569030e+01
9.956880000000000175e-01, 3.741168890094692756e+01
9.957859999999999490e-01, 3.751019535256495629e+01
9.958879999999999955e-01, 3.760366122904924424e+01
9.959820000000000340e-01, 3.770314585643433247e+01
9.960839999999999694e-01, 3.779620842018660198e+01
9.961780000000000079e-01, 3.789453344254380340e+01
9.962680000000000424e-01, 3.799134672903443288e+01
9.963619999999999699e-01, 3.808808455900178558e+01
9.964640000000000164e-01, 3.818549052526778809e+01
9.965479999999999894e-01, 3.828167409907074159e+01
9.966399999999999704e-01, 3.838176188331155458e+01
9.967160000000000464e-01, 3.847760965936028299e+01
9.967799999999999994e-01, 3.857066176493636078e+01
9.968559999999999643e-01, 3.866753267583009546e+01
9.969540000000000068e-01, 3.876231218663921396e+01
9.970339999999999758e-01, 3.886067749917592096e+01
9.970999999999999863e-01, 3.895757785341623958e+01
9.971719999999999473e-01, 3.905172175145715130e+01
9.972400000000000153e-01, 3.914906621848980706e+01
9.972940000000000138e-01, 3.924629397228520844e+01
9.973539999999999628e-01, 3.934836927272402107e+01
9.974199999999999733e-01, 3.943953036623602060e+01
9.974859999999999838e-01, 3.953578335474550443e+01
9.975500000000000478e-01, 3.962859723297373904e+01
9.976120000000000543e-01, 3.972997631860764045e+01
9.976779999999999538e-01, 3.983001387315827913e+01
9.977260000000000018e-01, 3.992562031597578454e+01
9.977899999999999547e-01, 4.002546085599664849e+01
9.978339999999999987e-01, 4.011819945034206114e+01
9.978879999999999972e-01, 4.021980822685898005e+01
9.979339999999999877e-01, 4.031079617801854909e+01
9.979719999999999702e-01, 4.040832622305768496e+01
9.980219999999999647e-01, 4.050425706094586786e+01
9.980620000000000047e-01, 4.060359203891920998e+01
9.981200000000000072e-01, 4.069625432152946587e+01
9.981719999999999482e-01, 4.079912831007212759e+01
9.982140000000000457e-01, 4.088891912296123365e+01
9.982560000000000322e-01, 4.098685533161469152e+01
9.982980000000000187e-01, 4.109283700227391023e+01
9.983319999999999972e-01, 4.118527123489036512e+01
9.983720000000000372e-01, 4.127486750606674804e+01
9.984180000000000277e-01, 4.137450170496726543e+01
9.984520000000000062e-01, 4.147094517919875045e+01
9.985060000000000047e-01, 4.156396469421815709e+01
9.985420000000000407e-01, 4.166401664882950229e+01
9.985819999999999697e-01, 4.175823235200388694e+01
9.986080000000000512e-01, 4.185426850911171925e+01
9.986380000000000257e-01, 4.197028523336108918e+01
9.986699999999999466e-01, 4.204950324058265210e+01
9.987120000000000442e-01, 4.214804190634639269e+01
9.987279999999999491e-01, 4.224279776006178366e+01
9.987679999999999891e-01, 4.233962142074352641e+01
9.988139999999999796e-01, 4.243918450526435748e+01
9.988460000000000116e-01, 4.252148651318635331e+01
9.988660000000000316e-01, 4.263991537498785789e+01
9.988899999999999446e-01, 4.272737182971114578e+01
9.989179999999999726e-01, 4.281759784558478543e+01
9.989599999999999591e-01, 4.292129100156011390e+01
9.989940000000000486e-01, 4.301555933599986048e+01
9.990280000000000271e-01, 4.311649926042102265e+01
9.990520000000000511e-01, 4.319747128104985023e+01
9.990759999999999641e-01, 4.330322054975460588e+01
9.990940000000000376e-01, 4.339956613549092879e+01
9.991120000000000001e-01, 4.350470319798332497e+01
9.991419999999999746e-01, 4.359115627678207261e+01
9.991600000000000481e-01, 4.369849395441087125e+01
9.991879999999999651e-01, 4.379376482529630010e+01
9.992079999999999851e-01, 4.388612697269430640e+01
9.992280000000000051e-01, 4.398530118061596283e+01
9.992499999999999716e-01, 4.407820187913920051e+01
9.992659999999999876e-01, 4.417618095102135811e+01
9.992760000000000531e-01, 4.427150804974048270e+01
9.992959999999999621e-01, 4.436218942498594942e+01
9.993079999999999741e-01, 4.445310500773668849e+01
9.993239999999999901e-01, 4.456303793900491428e+01
9.993360000000000021e-01, 4.466412025824504184e+01
9.993459999999999566e-01, 4.476064482476269291e+01
9.993619999999999726e-01, 4.485008791106658066e+01
9.993760000000000421e-01, 4.495833822084333065e+01
9.993900000000000006e-01, 4.504339371077342946e+01
9.993959999999999511e-01, 4.513386391873979875e+01
9.994079999999999631e-01, 4.523706401404324851e+01
9.994159999999999711e-01, 4.533895959517789009e+01
9.994180000000000286e-01, 4.539728484846675372e+01
9.994260000000000366e-01, 4.553749536815692522e+01
9.994439999999999991e-01, 4.562025381083513764e+01
9.994539999999999536e-01, 4.572136292374452893e+01
9.994699999999999696e-01, 4.582397225781021177e+01
9.994779999999999776e-01, 4.591993009480250976e+01
9.994880000000000431e-01, 4.601396520119265432e+01
9.994960000000000511e-01, 4.612580425084370006e+01
9.995000000000000551e-01, 4.620470064033997915e+01
9.995079999999999520e-01, 4.631356177273553243e+01
9.995239999999999680e-01, 4.638871190843311609e+01
9.995319999999999760e-01, 4.650303622078886434e+01
9.995439999999999880e-01, 4.660910109127045331e+01
9.995600000000000041e-01, 4.668865037252298578e+01
9.995699999999999585e-01, 4.678422246434888621e+01
9.995760000000000201e-01, 4.688284803414150304e+01
9.995859999999999745e-01, 4.697350139277137515e+01
9.995960000000000401e-01, 4.708633503657085839e+01
9.996000000000000441e-01, 4.715645263672428200e+01
9.996099999999999985e-01, 4.726745608982449198e+01
9.996180000000000065e-01, 4.737341987288335332e+01
9.996319999999999650e-01, 4.746310207342452969e+01
9.996559999999999890e-01, 4.756767761737216915e+01
9.996599999999999930e-01, 4.762953990401697268e+01
9.996620000000000505e-01, 4.771369240517775268e+01
9.996639999999999970e-01, 4.784503873307762944e+01
9.996699999999999475e-01, 4.795960045130775740e+01
9.996760000000000090e-01, 4.804229142567642441e+01
9.996840000000000170e-01, 4.813316227159077698e+01
9.996859999999999635e-01, 4.821686964010120136e+01
9.996920000000000250e-01, 4.834176322494256794e+01
9.997000000000000330e-01, 4.845711638551810552e+01
9.997059999999999835e-01, 4.849969886341327197e+01
9.997099999999999875e-01, 4.859393328937233036e+01
9.997160000000000490e-01, 4.874283535181610461e+01
9.997219999999999995e-01, 4.881651273933835000e+01
9.997279999999999500e-01, 4.893436913002973654e+01
9.997340000000000115e-01, 4.902147968847918946e+01
9.997380000000000155e-01, 4.909971009707358292e+01
9.997479999999999700e-01, 4.920562053311954998e+01
9.997559999999999780e-01, 4.928418518684032534e+01
9.997660000000000435e-01, 4.942518413261773702e+01
9.997700000000000475e-01, 4.948276729074613201e+01
9.997779999999999445e-01, 4.957244101064657116e+01
9.997819999999999485e-01, 4.972217341481790953e+01
9.997840000000000060e-01, 4.977516894085816546e+01
9.997880000000000100e-01, 4.988745140380231646e+01
9.997960000000000180e-01, 4.998503417080571154e+01
9.998019999999999685e-01, 5.007578933451095793e+01
9.998099999999999765e-01, 5.014457764704569342e+01
9.998160000000000380e-01, 5.028475919440275987e+01
9.998219999999999885e-01, 5.035797487983814591e+01
9.998240000000000460e-01, 5.043202735509987633e+01
9.998299999999999965e-01, 5.053662785663517809e+01
9.998340000000000005e-01, 5.066975399217906073e+01
9.998439999999999550e-01, 5.075594369964722574e+01
9.998479999999999590e-01, 5.084505309465602352e+01
9.998500000000000165e-01, 5.097480452307964072e+01
9.998540000000000205e-01, 5.102682118860889204e+01
9.998599999999999710e-01, 5.110994244081446425e+01
9.998679999999999790e-01, 5.123497161841805791e+01
9.998700000000000365e-01, 5.135013222377649811e+01
9.998759999999999870e-01, 5.142053264642552790e+01
9.998799999999999910e-01, 5.154424893775028238e+01
9.998839999999999950e-01, 5.162627437955634235e+01
9.998899999999999455e-01, 5.173837702785793624e+01
9.998920000000000030e-01, 5.182970825168045081e+01
9.998979999999999535e-01, 5.189476263255394883e+01
9.999019999999999575e-01, 5.199933800774470427e+01
9.999059999999999615e-01, 5.208447390725916648e+01
9.999099999999999655e-01, 5.223810724273288741e+01
9.999139999999999695e-01, 5.228663519004989979e+01
9.999219999999999775e-01, 5.239672643460076529e+01
9.999259999999999815e-01, 5.248056306033810614e+01
9.999280000000000390e-01, 5.259474882475601731e+01
9.999320000000000430e-01, 5.268034459848167472e+01
9.999339999999999895e-01, 5.277195412777595607e+01
9.999400000000000510e-01, 5.288778936823324273e+01
9.999400000000000510e-01, 5.288778936823324273e+01
9.999440000000000550e-01, 5.306812051257079332e+01
9.999460000000000015e-01, 5.321671190290011566e+01
9.999479999999999480e-01, 5.326641157949487848e+01
9.999519999999999520e-01, 5.335501664480197803e+01
9.999559999999999560e-01, 5.345669621521367532e+01
9.999580000000000135e-01, 5.353997571805904698e+01
9.999599999999999600e-01, 5.368007679709241131e+01
9.999599999999999600e-01, 5.368007679709241131e+01
9.999639999999999640e-01, 5.383884768871836002e+01
9.999660000000000215e-01, 5.387242972332590796e+01
9.999679999999999680e-01, 5.415859508623874774e+01
9.999679999999999680e-01, 5.415859508623874774e+01
9.999719999999999720e-01, 5.425695928771634868e+01
9.999740000000000295e-01, 5.429920176421362044e+01
9.999759999999999760e-01, 5.441980477482558598e+01
9.999799999999999800e-01, 5.456572778257138623e+01
9.999820000000000375e-01, 5.456893080215180447e+01
9.999839999999999840e-01, 5.465644411723719287e+01
9.999860000000000415e-01, 5.486112788216964731e+01
9.999860000000000415e-01, 5.486112788216964731e+01
9.999860000000000415e-01, 5.486112788216964731e+01
9.999879999999999880e-01, 5.513672280448462004e+01
9.999900000000000455e-01, 5.520996035214842834e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999919999999999920e-01, 5.534455954287608392e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999940000000000495e-01, 5.621286274848672804e+01
9.999959999999999960e-01, 5.687552675267954783e+01
9.999959999999999960e-01, 5.687552675267954783e+01
9.999959999999999960e-01, 5.687552675267954783e+01
9.999980000000000535e-01, 5.693017207260245982e+01


==> figures/data-for-paper/smart-coloring-snr5.dat <==
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
0.000000000000000000e+00, -5.104228630993658555e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
1.999999999999999909e-06, -4.967483501100702625e+01
3.999999999999999819e-06, -4.877190559688818894e+01
3.999999999999999819e-06, -4.877190559688818894e+01
3.999999999999999819e-06, -4.877190559688818894e+01
3.999999999999999819e-06, -4.877190559688818894e+01
3.999999999999999819e-06, -4.877190559688818894e+01
3.999999999999999819e-06, -4.877190559688818894e+01
6.000000000000000152e-06, -4.830906148242524978e+01
6.000000000000000152e-06, -4.830906148242524978e+01
6.000000000000000152e-06, -4.830906148242524978e+01
6.000000000000000152e-06, -4.830906148242524978e+01
6.000000000000000152e-06, -4.830906148242524978e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
7.999999999999999638e-06, -4.764206833747526559e+01
1.000000000000000082e-05, -4.648371998498198110e+01
1.000000000000000082e-05, -4.648371998498198110e+01
1.000000000000000082e-05, -4.648371998498198110e+01
1.000000000000000082e-05, -4.648371998498198110e+01
1.000000000000000082e-05, -4.648371998498198110e+01
1.200000000000000030e-05, -4.643354240173300695e+01
1.200000000000000030e-05, -4.643354240173300695e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.399999999999999979e-05, -4.615764635899196122e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.599999999999999928e-05, -4.511560209339135952e+01
1.800000000000000046e-05, -4.496867620941976895e+01
2.000000000000000164e-05, -4.483818380484093780e+01
2.199999999999999943e-05, -4.468203917238955825e+01
2.199999999999999943e-05, -4.468203917238955825e+01
2.400000000000000061e-05, -4.448909382991814709e+01
2.599999999999999840e-05, -4.439743239067781388e+01
2.599999999999999840e-05, -4.439743239067781388e+01
2.799999999999999958e-05, -4.421751928734015280e+01
2.799999999999999958e-05, -4.421751928734015280e+01
3.000000000000000076e-05, -4.379995128850900699e+01
3.000000000000000076e-05, -4.379995128850900699e+01
3.000000000000000076e-05, -4.379995128850900699e+01
3.199999999999999855e-05, -4.365051041700937162e+01
3.399999999999999973e-05, -4.354049248510386860e+01
3.399999999999999973e-05, -4.354049248510386860e+01
3.399999999999999973e-05, -4.354049248510386860e+01
3.600000000000000091e-05, -4.316569679666893933e+01
3.600000000000000091e-05, -4.316569679666893933e+01
3.800000000000000209e-05, -4.295563169288478633e+01
3.800000000000000209e-05, -4.295563169288478633e+01
4.199999999999999768e-05, -4.281976492478696628e+01
5.000000000000000240e-05, -4.271269710695035826e+01
5.000000000000000240e-05, -4.271269710695035826e+01
5.000000000000000240e-05, -4.271269710695035826e+01
5.199999999999999680e-05, -4.229467659335654162e+01
5.199999999999999680e-05, -4.229467659335654162e+01
5.399999999999999798e-05, -4.218434518135276079e+01
5.800000000000000034e-05, -4.206080182699921721e+01
6.399999999999999710e-05, -4.195100247214271860e+01
6.600000000000000506e-05, -4.194586355798998056e+01
6.600000000000000506e-05, -4.194586355798998056e+01
6.799999999999999946e-05, -4.140456052088944716e+01
6.799999999999999946e-05, -4.140456052088944716e+01
6.799999999999999946e-05, -4.140456052088944716e+01
6.999999999999999387e-05, -4.130747426131762268e+01
7.600000000000000418e-05, -4.123221161325172091e+01
8.000000000000000654e-05, -4.111919011250761002e+01
8.399999999999999535e-05, -4.109740406653467915e+01
8.600000000000000331e-05, -4.088967324027571237e+01
9.200000000000000007e-05, -4.079033834651214363e+01
9.399999999999999448e-05, -4.068744270325204582e+01
9.600000000000000243e-05, -4.060213722717523410e+01
9.799999999999999684e-05, -4.044230477592319062e+01
1.000000000000000048e-04, -4.035576442217637805e+01
1.019999999999999992e-04, -4.018310209038416758e+01
1.019999999999999992e-04, -4.018310209038416758e+01
1.039999999999999936e-04, -3.994213928934384228e+01
1.039999999999999936e-04, -3.994213928934384228e+01
1.079999999999999960e-04, -3.977908426803874420e+01
1.079999999999999960e-04, -3.977908426803874420e+01
1.100000000000000039e-04, -3.951022656647158726e+01
1.100000000000000039e-04, -3.951022656647158726e+01
1.119999999999999983e-04, -3.950355089859858282e+01
1.140000000000000063e-04, -3.926636400012595374e+01
1.140000000000000063e-04, -3.926636400012595374e+01
1.160000000000000007e-04, -3.908128190420559633e+01
1.179999999999999951e-04, -3.896192688390471659e+01
1.179999999999999951e-04, -3.896192688390471659e+01
1.200000000000000030e-04, -3.876699090746057408e+01
1.279999999999999942e-04, -3.869292937111710984e+01
1.320000000000000101e-04, -3.855000484103555181e+01
1.359999999999999989e-04, -3.843212996184546881e+01
1.399999999999999877e-04, -3.831443669998596135e+01
1.420000000000000092e-04, -3.828025050294338172e+01
1.440000000000000036e-04, -3.814382012200692174e+01
1.459999999999999981e-04, -3.805106185047885248e+01
1.479999999999999925e-04, -3.793688171969843381e+01
1.540000000000000028e-04, -3.781795656257636296e+01
1.559999999999999972e-04, -3.771982338353596731e+01
1.640000000000000019e-04, -3.759695066841469213e+01
1.659999999999999963e-04, -3.749411120188773339e+01
1.679999999999999907e-04, -3.738345170772120696e+01
1.759999999999999954e-04, -3.728813485089202828e+01
1.820000000000000057e-04, -3.716990997558972509e+01
1.879999999999999890e-04, -3.705459748487688643e+01
1.939999999999999993e-04, -3.695701417122705834e+01
1.979999999999999881e-04, -3.683628205844070180e+01
2.079999999999999872e-04, -3.672826559015196324e+01
2.139999999999999975e-04, -3.670569910572309880e+01
2.159999999999999919e-04, -3.648482858198720180e+01
2.220000000000000022e-04, -3.641972225763631599e+01
2.239999999999999966e-04, -3.630027222036162726e+01
2.280000000000000126e-04, -3.612506756587667667e+01
2.300000000000000070e-04, -3.607112575874048588e+01
2.339999999999999958e-04, -3.595315673623029795e+01
2.400000000000000061e-04, -3.588144997755858867e+01
2.420000000000000005e-04, -3.578376486766481435e+01
2.480000000000000108e-04, -3.568766399038638326e+01
2.539999999999999940e-04, -3.558474892641878284e+01
2.660000000000000146e-04, -3.544081625607371677e+01
2.700000000000000035e-04, -3.535082158110186867e+01
2.820000000000000241e-04, -3.525200785056919273e+01
2.860000000000000129e-04, -3.507868016651705290e+01
2.900000000000000017e-04, -3.501893498268620419e+01
2.979999999999999793e-04, -3.492189663133076749e+01
3.040000000000000167e-04, -3.479203368141600805e+01
3.099999999999999999e-04, -3.469278542960596212e+01
3.179999999999999776e-04, -3.459818047234391258e+01
3.319999999999999926e-04, -3.448358590472046359e+01
3.400000000000000244e-04, -3.439659142284055804e+01
3.420000000000000188e-04, -3.424755143680107494e+01
3.499999999999999964e-04, -3.417502271540254100e+01
3.640000000000000115e-04, -3.407241037351263202e+01
3.719999999999999891e-04, -3.395536119920359397e+01
3.840000000000000097e-04, -3.385275123036579004e+01
3.879999999999999985e-04, -3.373743746178207914e+01
3.939999999999999817e-04, -3.369788207360181076e+01
3.959999999999999762e-04, -3.351689682586614083e+01
4.119999999999999856e-04, -3.342174805356822986e+01
4.240000000000000062e-04, -3.331966558508713661e+01
4.299999999999999894e-04, -3.319416010239110904e+01
4.440000000000000045e-04, -3.310374681984367840e+01
4.580000000000000195e-04, -3.299469452032434447e+01
4.620000000000000083e-04, -3.288899919779475312e+01
4.739999999999999747e-04, -3.278147949912060710e+01
4.859999999999999954e-04, -3.270041300675198670e+01
4.979999999999999618e-04, -3.256506867231146174e+01
5.060000000000000478e-04, -3.246360660217214900e+01
5.220000000000000031e-04, -3.235170203539145461e+01
5.339999999999999695e-04, -3.225397431857980024e+01
5.500000000000000331e-04, -3.214792924697189846e+01
5.680000000000000370e-04, -3.203923188303311065e+01
5.820000000000000520e-04, -3.195482797001360353e+01
5.940000000000000184e-04, -3.181103420781802527e+01
6.099999999999999737e-04, -3.172036117414268830e+01
6.260000000000000373e-04, -3.160871842636433371e+01
6.459999999999999814e-04, -3.150126382437075279e+01
6.639999999999999852e-04, -3.140524750397780451e+01
6.759999999999999516e-04, -3.128043559567396414e+01
6.939999999999999555e-04, -3.117852072247170270e+01
7.159999999999999481e-04, -3.107715472959827707e+01
7.320000000000000118e-04, -3.095787546962520764e+01
7.519999999999999558e-04, -3.086720974609084678e+01
7.659999999999999708e-04, -3.075409866031344563e+01
7.940000000000000009e-04, -3.065827397421399780e+01
8.180000000000000422e-04, -3.053675612632310887e+01
8.459999999999999638e-04, -3.043589942392308600e+01
8.840000000000000201e-04, -3.032126892468885870e+01
8.999999999999999754e-04, -3.021705608475750537e+01
9.179999999999999792e-04, -3.011178282665598616e+01
9.560000000000000355e-04, -3.001637847477024934e+01
9.799999999999999684e-04, -2.990289077673365270e+01
9.979999999999999722e-04, -2.979360968943373678e+01
1.038000000000000077e-03, -2.968677960466978405e+01
1.080000000000000014e-03, -2.958316237992874420e+01
1.105999999999999995e-03, -2.946376540430457425e+01
1.134000000000000025e-03, -2.936497574923642517e+01
1.172000000000000082e-03, -2.926204050068916729e+01
1.206000000000000041e-03, -2.915593676544647295e+01
1.247999999999999977e-03, -2.904537716939160319e+01
1.291999999999999963e-03, -2.893563266116665744e+01
1.340000000000000045e-03, -2.884017856740459962e+01
1.389999999999999960e-03, -2.872118024147798465e+01
1.425999999999999967e-03, -2.861658874031569511e+01
1.482000000000000027e-03, -2.851153544149675412e+01
1.526000000000000013e-03, -2.840065778059054935e+01
1.567999999999999949e-03, -2.829750314601392347e+01
1.608000000000000054e-03, -2.819474203362455711e+01
1.654000000000000088e-03, -2.808426168821495139e+01
1.716000000000000077e-03, -2.797821203400866708e+01
1.763999999999999943e-03, -2.786971484455571968e+01
1.809999999999999977e-03, -2.776454087566202844e+01
1.848000000000000033e-03, -2.765736167286530645e+01
1.895999999999999899e-03, -2.755094358990898584e+01
1.955999999999999839e-03, -2.744287956213261381e+01
2.017999999999999829e-03, -2.733381812650404186e+01
2.069999999999999792e-03, -2.723231472231753258e+01
2.129999999999999949e-03, -2.712097718068681829e+01
2.206000000000000062e-03, -2.701901459461200972e+01
2.282000000000000174e-03, -2.691656970383304426e+01
2.361999999999999950e-03, -2.680413622132324392e+01
2.435999999999999797e-03, -2.669668490190591470e+01
2.478000000000000168e-03, -2.659201961783560719e+01
2.557999999999999944e-03, -2.648361091413370616e+01
2.612000000000000172e-03, -2.637828628613724646e+01
2.697999999999999877e-03, -2.627040438167903247e+01
2.779999999999999919e-03, -2.616364690164746776e+01
2.831999999999999882e-03, -2.605893928946325389e+01
2.912000000000000092e-03, -2.595135353284838331e+01
2.994000000000000133e-03, -2.584243598863264069e+01
3.118000000000000112e-03, -2.573636859292957269e+01
3.201999999999999985e-03, -2.562942701222165454e+01
3.320000000000000034e-03, -2.552453054562366574e+01
3.403999999999999908e-03, -2.541486124430177540e+01
3.494000000000000144e-03, -2.530837042575658913e+01
3.583999999999999946e-03, -2.520285621865301451e+01
3.680000000000000111e-03, -2.509572135783502134e+01
3.779999999999999940e-03, -2.498586220589258744e+01
3.887999999999999963e-03, -2.488134440742963704e+01
3.988000000000000225e-03, -2.477705848656547971e+01
4.089999999999999886e-03, -2.466532111018833717e+01
4.196000000000000077e-03, -2.456251185609717425e+01
4.303999999999999666e-03, -2.445520342333002972e+01
4.418000000000000052e-03, -2.434794123507275643e+01
4.542000000000000030e-03, -2.424054691170916698e+01
4.663999999999999743e-03, -2.413389710066131499e+01
4.766000000000000271e-03, -2.402796626205271124e+01
4.864000000000000268e-03, -2.392213249370024997e+01
4.977999999999999786e-03, -2.381488325886677870e+01
5.089999999999999906e-03, -2.370772500413131212e+01
5.190000000000000169e-03, -2.360068093801608669e+01
5.342000000000000394e-03, -2.349474122879748705e+01
5.481999999999999894e-03, -2.338787260942883961e+01
5.625999999999999925e-03, -2.328050144923686204e+01
5.769999999999999955e-03, -2.317373192057056741e+01
5.917999999999999650e-03, -2.306687630446687365e+01
6.080000000000000335e-03, -2.296021946332667341e+01
6.251999999999999745e-03, -2.285361362893011972e+01
6.414000000000000430e-03, -2.274712000978433935e+01
6.559999999999999859e-03, -2.263973114738193715e+01
6.732000000000000137e-03, -2.253306165576467990e+01
6.919999999999999936e-03, -2.242563434174216752e+01
7.080000000000000356e-03, -2.231878151356362494e+01
7.243999999999999571e-03, -2.221122230952363452e+01
7.427999999999999707e-03, -2.210599867536731011e+01
7.596000000000000321e-03, -2.199921592705820927e+01
7.753999999999999608e-03, -2.189315854505867520e+01
7.929999999999999549e-03, -2.178488117360863541e+01
8.097999999999999296e-03, -2.167878729817610761e+01
8.311999999999999944e-03, -2.157237970753994816e+01
8.524000000000000327e-03, -2.146531591686906992e+01
8.737999999999999240e-03, -2.135833532794944745e+01
8.933999999999999234e-03, -2.125211721571412582e+01
9.162000000000000005e-03, -2.114442249787700945e+01
9.398000000000000104e-03, -2.103747333811796594e+01
9.629999999999999671e-03, -2.093131569613656495e+01
9.846000000000000585e-03, -2.082511060834967864e+01
1.006600000000000029e-02, -2.071694377994208836e+01
1.031199999999999999e-02, -2.061094407727575017e+01
1.056400000000000047e-02, -2.050417919259153621e+01
1.084599999999999974e-02, -2.039795430069663240e+01
1.110000000000000049e-02, -2.029009920596692851e+01
1.134199999999999965e-02, -2.018413583074942608e+01
1.158999999999999961e-02, -2.007792637745638586e+01
1.185600000000000022e-02, -1.996968044886128979e+01
1.204000000000000035e-02, -1.986363458663014825e+01
1.230799999999999950e-02, -1.975603902735710804e+01
1.256200000000000025e-02, -1.965040825347869458e+01
1.285999999999999990e-02, -1.954320146293313698e+01
1.317800000000000048e-02, -1.943738310304848227e+01
1.349599999999999932e-02, -1.932963176481723622e+01
1.385800000000000053e-02, -1.922344286983831196e+01
1.418400000000000043e-02, -1.911649187631797631e+01
1.451599999999999939e-02, -1.900927372591866771e+01
1.485399999999999915e-02, -1.890298475443470139e+01
1.522399999999999969e-02, -1.879581326337513048e+01
1.556800000000000024e-02, -1.868909119464736790e+01
1.590199999999999947e-02, -1.858232973429944934e+01
1.625400000000000109e-02, -1.847607414439100637e+01
1.655999999999999833e-02, -1.836904487986451073e+01
1.694400000000000073e-02, -1.826194625848223296e+01
1.728800000000000128e-02, -1.815498036345781330e+01
1.761400000000000118e-02, -1.804820751926672884e+01
1.796999999999999986e-02, -1.794144330637803009e+01
1.837199999999999944e-02, -1.783456374878025130e+01
1.873999999999999971e-02, -1.772646328931574544e+01
1.917999999999999913e-02, -1.762150604634156537e+01
1.959199999999999831e-02, -1.751473656898801323e+01
1.998600000000000029e-02, -1.740772933189016314e+01
2.033400000000000138e-02, -1.730094727349839445e+01
2.080200000000000105e-02, -1.719421739253187198e+01
2.126199999999999965e-02, -1.708763053566025292e+01
2.166799999999999976e-02, -1.697985692170262695e+01
2.215200000000000155e-02, -1.687383464269304056e+01
2.259200000000000097e-02, -1.676776549066967092e+01
2.303200000000000039e-02, -1.666023240902369906e+01
2.346399999999999875e-02, -1.655384317889247470e+01
2.396399999999999919e-02, -1.644662244241062865e+01
2.438200000000000089e-02, -1.634011799400014553e+01
2.482399999999999884e-02, -1.623322499988730883e+01
2.530999999999999917e-02, -1.612682853213966894e+01
2.581200000000000161e-02, -1.601975109680854814e+01
2.638400000000000120e-02, -1.591282108235904857e+01
2.690599999999999936e-02, -1.580627886045703079e+01
2.741999999999999993e-02, -1.569911260604192726e+01
2.798600000000000046e-02, -1.559256830131189808e+01
2.850799999999999862e-02, -1.548576495569978562e+01
2.905399999999999996e-02, -1.537914213034807354e+01
2.961199999999999943e-02, -1.527242880997562402e+01
3.014199999999999866e-02, -1.516603734318627872e+01
3.072000000000000078e-02, -1.505868764759603629e+01
3.132800000000000168e-02, -1.495209060606412166e+01
3.197599999999999748e-02, -1.484525034682847355e+01
3.258599999999999691e-02, -1.473848764017286328e+01
3.320599999999999941e-02, -1.463129034404003548e+01
3.386999999999999733e-02, -1.452569837113425777e+01
3.452000000000000207e-02, -1.441802983979864550e+01
3.515999999999999681e-02, -1.431172438219430276e+01
3.584799999999999792e-02, -1.420424866960037491e+01
3.658999999999999753e-02, -1.409780072091324854e+01
3.728800000000000170e-02, -1.399107549203962719e+01
3.796800000000000175e-02, -1.388392779638384766e+01
3.864599999999999980e-02, -1.377746609373689779e+01
3.936200000000000115e-02, -1.367074577965058602e+01
4.012000000000000288e-02, -1.356431325648679120e+01
4.091000000000000192e-02, -1.345713311399823020e+01
4.170000000000000095e-02, -1.335024967109787575e+01
4.247599999999999987e-02, -1.324334178181675981e+01
4.325799999999999784e-02, -1.313656714267407644e+01
4.411199999999999843e-02, -1.302959612265739509e+01
4.489800000000000041e-02, -1.292316525499948554e+01
4.573200000000000182e-02, -1.281588411192810462e+01
4.662999999999999784e-02, -1.270962414823214814e+01
4.747200000000000031e-02, -1.260312655608694143e+01
4.834600000000000009e-02, -1.249592014535477702e+01
4.922800000000000092e-02, -1.238940868102629267e+01
5.011399999999999882e-02, -1.228233664649582657e+01
5.093400000000000011e-02, -1.217551743611649329e+01
5.185399999999999732e-02, -1.206901549388753558e+01
5.285000000000000114e-02, -1.196204747396508061e+01
5.379599999999999660e-02, -1.185526625862256722e+01
5.480800000000000255e-02, -1.174880583792159250e+01
5.586399999999999699e-02, -1.164186458741130359e+01
5.688200000000000200e-02, -1.153538920231655673e+01
5.796400000000000163e-02, -1.142848034671224688e+01
5.902600000000000208e-02, -1.132174731724685124e+01
6.004600000000000215e-02, -1.121471137273603347e+01
6.109200000000000047e-02, -1.110799938394118769e+01
6.224799999999999778e-02, -1.100119648059428634e+01
6.335799999999999765e-02, -1.089451191385915685e+01
6.461999999999999689e-02, -1.078814807246736507e+01
6.575799999999999701e-02, -1.068086628583430553e+01
6.693399999999999350e-02, -1.057417135632601379e+01
6.816200000000000037e-02, -1.046738255474869916e+01
6.933400000000000674e-02, -1.036063717112984328e+01
7.053600000000000148e-02, -1.025391911416234692e+01
7.184000000000000108e-02, -1.014697805727839963e+01
7.316799999999999693e-02, -1.004053565064781317e+01
7.447199999999999653e-02, -9.933541510281523657e+00
7.574999999999999789e-02, -9.826685484322835507e+00
7.713399999999999423e-02, -9.720012972972178034e+00
7.847400000000000209e-02, -9.613218899986113897e+00
7.995399999999999729e-02, -9.506374285413199843e+00
8.141600000000000226e-02, -9.399378452602004330e+00
8.285199999999999509e-02, -9.292731763896565411e+00
8.432199999999999418e-02, -9.186038329310141748e+00
8.580000000000000127e-02, -9.079277433675533970e+00
8.733000000000000485e-02, -8.972509277761886892e+00
8.895400000000000529e-02, -8.865801496337500254e+00
9.060200000000000198e-02, -8.758870130659563102e+00
9.217799999999999605e-02, -8.652179189224023403e+00
9.384000000000000674e-02, -8.545046656117062156e+00
9.539200000000000457e-02, -8.438669418951551648e+00
9.689200000000000590e-02, -8.331761054848850989e+00
9.858400000000000496e-02, -8.225009002907517797e+00
1.002839999999999981e-01, -8.118360346497325963e+00
1.020760000000000001e-01, -8.011412766679988806e+00
1.038120000000000015e-01, -7.904697762173555020e+00
1.055439999999999989e-01, -7.797967211763811690e+00
1.073800000000000032e-01, -7.691184617494409181e+00
1.090959999999999985e-01, -7.584495954082360214e+00
1.109639999999999932e-01, -7.477454177417519610e+00
1.127760000000000012e-01, -7.370896387713584907e+00
1.145759999999999973e-01, -7.264029866346279896e+00
1.163939999999999975e-01, -7.157263147473434728e+00
1.184000000000000052e-01, -7.050376476005892457e+00
1.203560000000000046e-01, -6.943719331015577367e+00
1.223560000000000064e-01, -6.836983220524599503e+00
1.243039999999999978e-01, -6.730212138691031853e+00
1.263199999999999878e-01, -6.623378498372135326e+00
1.284579999999999889e-01, -6.516604157377194007e+00
1.305459999999999954e-01, -6.409759424233248737e+00
1.325399999999999912e-01, -6.303084823016332550e+00
1.347440000000000027e-01, -6.196316545349142224e+00
1.369940000000000047e-01, -6.089602202924695007e+00
1.392579999999999929e-01, -5.982757300431017278e+00
1.413580000000000114e-01, -5.875982849099365524e+00
1.437360000000000027e-01, -5.769174514209209015e+00
1.461139999999999939e-01, -5.662447015559772368e+00
1.483740000000000059e-01, -5.555553000841419120e+00
1.506440000000000001e-01, -5.448829177024307135e+00
1.529000000000000081e-01, -5.342098664992676937e+00
1.553900000000000003e-01, -5.235380745762019394e+00
1.578279999999999961e-01, -5.128495741124508456e+00
1.603060000000000040e-01, -5.021748079833114886e+00
1.627659999999999940e-01, -4.914997658953717874e+00
1.652720000000000022e-01, -4.808230904592017296e+00
1.679360000000000019e-01, -4.701517591070984103e+00
1.705820000000000114e-01, -4.594581462978528208e+00
1.731499999999999984e-01, -4.488005355915237971e+00
1.758020000000000138e-01, -4.381133868817055799e+00
1.783780000000000088e-01, -4.274359245191133638e+00
1.810279999999999945e-01, -4.167565541672807683e+00
1.837139999999999884e-01, -4.060820741201329298e+00
1.864540000000000086e-01, -3.953974297973805729e+00
1.891200000000000103e-01, -3.847215209477261144e+00
1.919220000000000093e-01, -3.740424590206718136e+00
1.947579999999999867e-01, -3.633709472779218963e+00
1.975240000000000051e-01, -3.526932393404550226e+00
2.004120000000000068e-01, -3.420115713913112643e+00
2.033280000000000087e-01, -3.313226460831668607e+00
2.062599999999999989e-01, -3.206761098425478629e+00
2.093019999999999881e-01, -3.099854166561029079e+00
2.124060000000000115e-01, -2.993021489131737045e+00
2.153420000000000056e-01, -2.886223533282002318e+00
2.184359999999999913e-01, -2.779417657314876777e+00
2.214859999999999884e-01, -2.672706308136461040e+00
2.245540000000000036e-01, -2.565929567380995202e+00
2.276360000000000050e-01, -2.459129252993875525e+00
2.308659999999999879e-01, -2.352345322322737964e+00
2.340939999999999965e-01, -2.245583030921059375e+00
2.373220000000000052e-01, -2.138623085961722126e+00
2.405079999999999996e-01, -2.032203525118026377e+00
2.437960000000000127e-01, -1.925266652579164850e+00
2.471480000000000066e-01, -1.818558554089655832e+00
2.503679999999999795e-01, -1.711710091399817113e+00
2.537539999999999796e-01, -1.604976042733210040e+00
2.571680000000000077e-01, -1.498199294515781821e+00
2.605239999999999778e-01, -1.391387812259078594e+00
2.639679999999999804e-01, -1.284581349639924319e+00
2.674599999999999755e-01, -1.177747725150372293e+00
2.710580000000000211e-01, -1.071162727911568302e+00
2.746279999999999832e-01, -9.642892174013545370e-01
2.781060000000000199e-01, -8.574106066304063578e-01
2.816319999999999935e-01, -7.507833975734916621e-01
2.852399999999999936e-01, -6.439536026331814655e-01
2.889700000000000046e-01, -5.372872175385359217e-01
2.925639999999999907e-01, -4.303864530415881795e-01
2.960800000000000098e-01, -3.235876248346474804e-01
2.997219999999999884e-01, -2.168120847553009767e-01
3.034600000000000075e-01, -1.100800966228240585e-01
3.069979999999999931e-01, -3.284237785853960211e-03
3.107240000000000002e-01, 1.035184442474554878e-01
3.144879999999999898e-01, 2.102457801330244180e-01
3.182340000000000169e-01, 3.170645934860380488e-01
3.220700000000000229e-01, 4.238749817384170893e-01
3.258360000000000145e-01, 5.305964969827030586e-01
3.296379999999999866e-01, 6.373606788194413619e-01
3.334659999999999846e-01, 7.441090044808053028e-01
3.373300000000000187e-01, 8.508979085629333472e-01
3.411620000000000208e-01, 9.576216919238428327e-01
3.449740000000000029e-01, 1.064450239174825175e+00
3.489240000000000119e-01, 1.171213596542164836e+00
3.527660000000000240e-01, 1.278061519238390398e+00
3.567799999999999860e-01, 1.384796339437593282e+00
3.607440000000000091e-01, 1.491529002047602193e+00
3.647400000000000087e-01, 1.598308059948965187e+00
3.687500000000000222e-01, 1.705120898864115109e+00
3.728040000000000243e-01, 1.811898823419090254e+00
3.769460000000000033e-01, 1.918658275002091518e+00
3.810720000000000218e-01, 2.025455144951862074e+00
3.852079999999999949e-01, 2.132256193228282193e+00
3.893840000000000079e-01, 2.238999097273858041e+00
3.936259999999999759e-01, 2.345742073976754050e+00
3.977060000000000040e-01, 2.452553694024873110e+00
4.018379999999999730e-01, 2.559306976456515947e+00
4.058640000000000025e-01, 2.666079706537585192e+00
4.099659999999999971e-01, 2.772926880340060851e+00
4.141719999999999846e-01, 2.879682061995392672e+00
4.182460000000000067e-01, 2.986449695800747595e+00
4.223799999999999777e-01, 3.093187152683600338e+00
4.266220000000000012e-01, 3.200001856123380506e+00
4.307940000000000103e-01, 3.306821946320637640e+00
4.350559999999999983e-01, 3.413538824559394502e+00
4.391100000000000003e-01, 3.520319789213608441e+00
4.434719999999999773e-01, 3.627059037977876876e+00
4.477900000000000214e-01, 3.733874762000936265e+00
4.521299999999999764e-01, 3.840563385666198482e+00
4.562519999999999909e-01, 3.947367487886411119e+00
4.603760000000000074e-01, 4.054188368577070989e+00
4.646480000000000055e-01, 4.160952782661443194e+00
4.688559999999999950e-01, 4.267797049063149828e+00
4.730079999999999840e-01, 4.374509267676317315e+00
4.774160000000000070e-01, 4.481400228839910405e+00
4.818000000000000060e-01, 4.588036594682598945e+00
4.859740000000000171e-01, 4.694835061216046768e+00
4.901860000000000106e-01, 4.801603880192785390e+00
4.945019999999999971e-01, 4.908402326795995307e+00
4.987460000000000226e-01, 5.015183071947074467e+00
5.028660000000000352e-01, 5.121923581139864012e+00
5.071539999999999937e-01, 5.228752150889874883e+00
5.116300000000000292e-01, 5.335496408166489957e+00
5.159259999999999957e-01, 5.442285339648552878e+00
5.201500000000000012e-01, 5.549066098034096228e+00
5.243860000000000188e-01, 5.655876460299821495e+00
5.285999999999999588e-01, 5.762545863621410192e+00
5.330279999999999463e-01, 5.869373837508849334e+00
5.373959999999999848e-01, 5.976180010754299943e+00
5.416819999999999968e-01, 6.082956004928988136e+00
5.459000000000000519e-01, 6.189715886850094329e+00
5.500260000000000149e-01, 6.296511983589699213e+00
5.542599999999999749e-01, 6.403243060630721573e+00
5.583280000000000465e-01, 6.510049301388697529e+00
5.626120000000000010e-01, 6.616789077704292588e+00
5.666619999999999990e-01, 6.723578674120334497e+00
5.708079999999999821e-01, 6.830373575841873546e+00
5.751479999999999926e-01, 6.937143914814046575e+00
5.791279999999999761e-01, 7.043929777907593781e+00
5.831180000000000252e-01, 7.150712636336168160e+00
5.872819999999999707e-01, 7.257484562666295602e+00
5.913059999999999983e-01, 7.364244510915555431e+00
5.955439999999999623e-01, 7.470965249216576787e+00
5.996420000000000083e-01, 7.577825080937225621e+00
6.038419999999999899e-01, 7.684579306020687284e+00
6.079039999999999999e-01, 7.791317277630044558e+00
6.120579999999999909e-01, 7.898142660471418885e+00
6.160240000000000160e-01, 8.004905324141889267e+00
6.200579999999999981e-01, 8.111773225382034269e+00
6.241179999999999506e-01, 8.218492198198600107e+00
6.282240000000000046e-01, 8.325242795536953011e+00
6.320379999999999887e-01, 8.432020299046792289e+00
6.359799999999999898e-01, 8.538761064041729298e+00
6.398740000000000538e-01, 8.645518420031930162e+00
6.436739999999999684e-01, 8.752384324850382313e+00
6.475600000000000245e-01, 8.859143507083366842e+00
6.512639999999999540e-01, 8.965925495627612207e+00
6.551379999999999981e-01, 9.072697209204223512e+00
6.589880000000000182e-01, 9.179484029587557714e+00
6.627840000000000398e-01, 9.286189460054005806e+00
6.665959999999999663e-01, 9.393002778986346613e+00
6.704419999999999824e-01, 9.499769738615153614e+00
6.742259999999999920e-01, 9.606596094080945392e+00
6.779899999999999816e-01, 9.713332228607798768e+00
6.818760000000000376e-01, 9.820090332620225126e+00
6.855839999999999712e-01, 9.926909302463556628e+00
6.894200000000000328e-01, 1.003366562246878502e+01
6.930840000000000334e-01, 1.014042037292393772e+01
6.966459999999999875e-01, 1.024723497303996034e+01
7.002979999999999761e-01, 1.035407365303908200e+01
7.039159999999999862e-01, 1.046081628409825726e+01
7.073880000000000168e-01, 1.056755127887890389e+01
7.109299999999999509e-01, 1.067431586910468866e+01
7.144059999999999855e-01, 1.078102183935236980e+01
7.178459999999999841e-01, 1.088784310105413411e+01
7.212640000000000162e-01, 1.099465170199278141e+01
7.246320000000000539e-01, 1.110157434378260177e+01
7.280680000000000485e-01, 1.120811725001866144e+01
7.313239999999999741e-01, 1.131498549059966230e+01
7.347540000000000182e-01, 1.142174081682527209e+01
7.381360000000000143e-01, 1.152861274423876736e+01
7.414539999999999464e-01, 1.163530887424176896e+01
7.448179999999999801e-01, 1.174212848480517124e+01
7.482659999999999867e-01, 1.184893378048242596e+01
7.515840000000000298e-01, 1.195565998831709109e+01
7.547960000000000225e-01, 1.206238760332404780e+01
7.579380000000000006e-01, 1.216913448177034596e+01
7.611059999999999492e-01, 1.227610388652841600e+01
7.642079999999999984e-01, 1.238278151545580386e+01
7.672219999999999596e-01, 1.248949020805119403e+01
7.703659999999999952e-01, 1.259630745731639756e+01
7.734480000000000244e-01, 1.270306590317230899e+01
7.764760000000000550e-01, 1.280983456281021660e+01
7.795520000000000227e-01, 1.291663376613637837e+01
7.825539999999999718e-01, 1.302339771328175466e+01
7.856220000000000425e-01, 1.313011240346029140e+01
7.885640000000000427e-01, 1.323694984724644641e+01
7.914860000000000229e-01, 1.334373615037465832e+01
7.944160000000000110e-01, 1.345047770861501668e+01
7.971580000000000332e-01, 1.355715203089448551e+01
8.000620000000000509e-01, 1.366407252296332686e+01
8.028980000000000006e-01, 1.377084568827507916e+01
8.056400000000000228e-01, 1.387752948498757632e+01
8.083479999999999555e-01, 1.398455414620574544e+01
8.110260000000000247e-01, 1.409114751901479679e+01
8.137119999999999909e-01, 1.419787108716279711e+01
8.163080000000000336e-01, 1.430476353800976419e+01
8.190319999999999823e-01, 1.441138975569219838e+01
8.217259999999999565e-01, 1.451821534531753066e+01
8.242099999999999982e-01, 1.462497509543917573e+01
8.267120000000000024e-01, 1.473188910404212137e+01
8.293500000000000316e-01, 1.483862201735021458e+01
8.319100000000000383e-01, 1.494526248568266169e+01
8.343000000000000416e-01, 1.505231133643989949e+01
8.367980000000000418e-01, 1.515890405840945121e+01
8.392500000000000515e-01, 1.526570214640060108e+01
8.415939999999999532e-01, 1.537242741601171581e+01
8.438980000000000370e-01, 1.547923485566400714e+01
8.462079999999999602e-01, 1.558601661919427883e+01
8.484300000000000175e-01, 1.569285144318350866e+01
8.507580000000000142e-01, 1.579962360247781206e+01
8.530360000000000165e-01, 1.590638464424008625e+01
8.552840000000000442e-01, 1.601332095080147155e+01
8.574920000000000320e-01, 1.611987387279385686e+01
8.597420000000000062e-01, 1.622669710492925788e+01
8.618679999999999675e-01, 1.633346067111106237e+01
8.640619999999999967e-01, 1.644037480536592000e+01
8.661940000000000195e-01, 1.654697958150994097e+01
8.682060000000000333e-01, 1.665379325625234230e+01
8.701379999999999670e-01, 1.676061393085294071e+01
8.721820000000000128e-01, 1.686736687012892943e+01
8.742779999999999996e-01, 1.697432239116662700e+01
8.762299999999999534e-01, 1.708096281848975195e+01
8.781400000000000317e-01, 1.718775636466430967e+01
8.800499999999999989e-01, 1.729446896940092770e+01
8.818359999999999532e-01, 1.740130779558726104e+01
8.837679999999999980e-01, 1.750802426594003691e+01
8.856199999999999628e-01, 1.761460571381536511e+01
8.874119999999999786e-01, 1.772151768662862992e+01
8.891919999999999824e-01, 1.782833362454245929e+01
8.908939999999999637e-01, 1.793495862444334321e+01
8.925619999999999665e-01, 1.804186985528730958e+01
8.943560000000000398e-01, 1.814868745451343202e+01
8.961160000000000236e-01, 1.825554089135396651e+01
8.977460000000000440e-01, 1.836211394737510361e+01
8.995020000000000238e-01, 1.846903397039423567e+01
9.011179999999999746e-01, 1.857574145746524863e+01
9.027180000000000204e-01, 1.868245609708994692e+01
9.042879999999999807e-01, 1.878932510007910395e+01
9.058720000000000105e-01, 1.889601693572366514e+01
9.074200000000000044e-01, 1.900280647978501491e+01
9.090260000000000007e-01, 1.910964646353353658e+01
9.105379999999999585e-01, 1.921643468302197988e+01
9.120700000000000474e-01, 1.932324129858948680e+01
9.135339999999999572e-01, 1.943000206686818743e+01
9.149059999999999970e-01, 1.953649699354616587e+01
9.163400000000000434e-01, 1.964338658139624982e+01
9.178220000000000267e-01, 1.975039345013588488e+01
9.191399999999999570e-01, 1.985720972812269025e+01
9.205379999999999674e-01, 1.996392804641908825e+01
9.219000000000000528e-01, 2.007091522615299795e+01
9.231300000000000061e-01, 2.017758302624877587e+01
9.243799999999999795e-01, 2.028400370493247706e+01
9.257279999999999953e-01, 2.039111304021634652e+01
9.270439999999999792e-01, 2.049758196542732946e+01
9.283019999999999605e-01, 2.060461615652319267e+01
9.294580000000000064e-01, 2.071121927065740209e+01
9.306839999999999558e-01, 2.081814575034492165e+01
9.319640000000000146e-01, 2.092487449204683969e+01
9.331599999999999895e-01, 2.103151959986157138e+01
9.343080000000000274e-01, 2.113858468775108435e+01
9.354500000000000037e-01, 2.124511967019639513e+01
9.366619999999999946e-01, 2.135198222782287658e+01
9.378079999999999750e-01, 2.145854601885099910e+01
9.389039999999999608e-01, 2.156515775377505406e+01
9.400460000000000482e-01, 2.167225194609983419e+01
9.410960000000000436e-01, 2.177859011735147732e+01
9.421279999999999655e-01, 2.188585031605922993e+01
9.430659999999999599e-01, 2.199231113652423630e+01
9.441119999999999512e-01, 2.209931660277786136e+01
9.451040000000000552e-01, 2.220626243080477735e+01
9.461060000000000025e-01, 2.231325531241934002e+01
9.471580000000000554e-01, 2.241972290814654301e+01
9.480760000000000298e-01, 2.252639486072518338e+01
9.490619999999999612e-01, 2.263316979691680331e+01
9.500180000000000291e-01, 2.274014934392704390e+01
9.509140000000000370e-01, 2.284680250616387909e+01
9.518299999999999539e-01, 2.295355330467121746e+01
9.527780000000000138e-01, 2.306032332625080272e+01
9.536700000000000177e-01, 2.316706482423839830e+01
9.545599999999999641e-01, 2.327390105876890303e+01
9.553319999999999590e-01, 2.338057191182842942e+01
9.562640000000000029e-01, 2.348758803021427255e+01
9.570579999999999643e-01, 2.359427086376033955e+01
9.578480000000000327e-01, 2.370087335857167332e+01
9.586780000000000301e-01, 2.380761975856474066e+01
9.594500000000000250e-01, 2.391457455893657524e+01
9.602000000000000535e-01, 2.402137606140315285e+01
9.608839999999999604e-01, 2.412816990483816681e+01
9.616740000000000288e-01, 2.423483302705738396e+01
9.623819999999999597e-01, 2.434147905091617048e+01
9.630339999999999456e-01, 2.444741675546793758e+01
9.637940000000000396e-01, 2.455513089148297823e+01
9.644740000000000535e-01, 2.466185264994676629e+01
9.651359999999999939e-01, 2.476882947682296532e+01
9.657740000000000213e-01, 2.487498571569913253e+01
9.664099999999999913e-01, 2.498184391691415129e+01
9.670119999999999827e-01, 2.508887637267109483e+01
9.676439999999999486e-01, 2.519622486271416761e+01
9.682100000000000151e-01, 2.530260112464510058e+01
9.687759999999999705e-01, 2.540953361899740059e+01
9.693800000000000194e-01, 2.551625690613177255e+01
9.699440000000000284e-01, 2.562308351022515396e+01
9.704800000000000093e-01, 2.572965798893207534e+01
9.710499999999999687e-01, 2.583641775832298748e+01
9.716360000000000552e-01, 2.594330449231351565e+01
9.722340000000000426e-01, 2.605004885224024846e+01
9.727240000000000331e-01, 2.615694683115935959e+01
9.732560000000000100e-01, 2.626364118926620606e+01
9.737839999999999829e-01, 2.637031267171183302e+01
9.742520000000000069e-01, 2.647742732229806961e+01
9.747620000000000173e-01, 2.658392176853485012e+01
9.752659999999999663e-01, 2.669061843497174635e+01
9.757820000000000382e-01, 2.679732447975096221e+01
9.762619999999999632e-01, 2.690422795122075428e+01
9.767179999999999751e-01, 2.701107313311979041e+01
9.771720000000000406e-01, 2.711774476201476958e+01
9.776500000000000190e-01, 2.722431413794529576e+01
9.780440000000000245e-01, 2.733217358320369783e+01
9.784920000000000284e-01, 2.743743738976887059e+01
9.789320000000000244e-01, 2.754532019115619335e+01
9.794100000000000028e-01, 2.765179970912274143e+01
9.798280000000000323e-01, 2.775831487237910977e+01
9.802380000000000537e-01, 2.786490528780340981e+01
9.806099999999999817e-01, 2.797265071743603926e+01
9.810020000000000406e-01, 2.807856246224151064e+01
9.814239999999999631e-01, 2.818537452446589953e+01
9.817639999999999700e-01, 2.829261631385655917e+01
9.821199999999999930e-01, 2.839949583628117580e+01
9.825040000000000440e-01, 2.850596731246056947e+01
9.828280000000000349e-01, 2.861289749101403856e+01
9.831180000000000474e-01, 2.871991184010888531e+01
9.834300000000000264e-01, 2.882585793019510234e+01
9.837740000000000373e-01, 2.893329702433770478e+01
9.841020000000000323e-01, 2.903954247491363105e+01
9.844039999999999457e-01, 2.914726256406709126e+01
9.847139999999999782e-01, 2.925284094088387121e+01
9.850640000000000507e-01, 2.936017204823762228e+01
9.853699999999999681e-01, 2.946728818808814054e+01
9.856260000000000021e-01, 2.957365199720446469e+01
9.859219999999999651e-01, 2.968081547275190957e+01
9.862560000000000215e-01, 2.978717260956997137e+01
9.865260000000000140e-01, 2.989388392873215139e+01
9.867399999999999505e-01, 3.000110261751642327e+01
9.870039999999999925e-01, 3.010785714810793579e+01
9.873100000000000209e-01, 3.021427664643319133e+01
9.875840000000000174e-01, 3.032070225745538750e+01
9.878500000000000059e-01, 3.042787486577011791e+01
9.881020000000000358e-01, 3.053411485035294248e+01
9.883279999999999843e-01, 3.064118742666933315e+01
9.885979999999999768e-01, 3.074854239588228566e+01
9.888460000000000027e-01, 3.085498432745363573e+01
9.890999999999999792e-01, 3.095978280110366043e+01
9.893619999999999637e-01, 3.106836471896116336e+01
9.896080000000000432e-01, 3.117601474741315570e+01
9.898360000000000491e-01, 3.128289969544187699e+01
9.900499999999999856e-01, 3.139056964965571694e+01
9.902900000000000036e-01, 3.149492798729895426e+01
9.905380000000000296e-01, 3.160284071282733365e+01
9.907319999999999460e-01, 3.170949846063645694e+01
9.909440000000000470e-01, 3.181512358135997687e+01
9.911640000000000450e-01, 3.192264340813819956e+01
9.913779999999999815e-01, 3.202972151872803153e+01
9.915739999999999554e-01, 3.213781103386912719e+01
9.917700000000000404e-01, 3.224280463253968776e+01
9.919480000000000519e-01, 3.235027175117123477e+01
9.921299999999999564e-01, 3.245689262677373677e+01
9.923159999999999759e-01, 3.256321517262745857e+01
9.924859999999999793e-01, 3.267060800187197600e+01
9.926859999999999573e-01, 3.277880591236294094e+01
9.929040000000000088e-01, 3.288448342222564236e+01
9.930539999999999923e-01, 3.299380137250950185e+01
9.931879999999999598e-01, 3.309712621480001360e+01
9.933539999999999592e-01, 3.320491503905347486e+01
9.935180000000000122e-01, 3.331067384367378281e+01
9.936859999999999582e-01, 3.341727194613774543e+01
9.938540000000000152e-01, 3.352410258424989564e+01
9.940299999999999692e-01, 3.363157783448993854e+01
9.941879999999999606e-01, 3.373831532668594946e+01
9.943239999999999856e-01, 3.384497206198248875e+01
9.944659999999999611e-01, 3.395156901684674722e+01
9.946000000000000396e-01, 3.405778361438170521e+01
9.947439999999999616e-01, 3.416460922631682706e+01
9.948360000000000536e-01, 3.427163328917497864e+01
9.949879999999999836e-01, 3.437647309118268879e+01
9.951039999999999885e-01, 3.448582462990341924e+01
9.952400000000000135e-01, 3.459203919088548673e+01
9.953619999999999690e-01, 3.469904907793540616e+01
9.954739999999999700e-01, 3.480752875199354435e+01
9.955840000000000245e-01, 3.491226705661763674e+01
9.956979999999999720e-01, 3.501858442049710618e+01
9.958059999999999690e-01, 3.512630985916984372e+01
9.959360000000000435e-01, 3.523356369309236413e+01
9.960240000000000204e-01, 3.533992724353871751e+01
9.961299999999999599e-01, 3.544717827098036622e+01
9.962239999999999984e-01, 3.555531561523214634e+01
9.963119999999999754e-01, 3.565774094504445912e+01
9.963859999999999939e-01, 3.576664072221009150e+01
9.964880000000000404e-01, 3.587468701491637546e+01
9.965800000000000214e-01, 3.598034199253442011e+01
9.966760000000000064e-01, 3.608652101697832393e+01
9.967599999999999794e-01, 3.619431311433119447e+01
9.968479999999999563e-01, 3.630217774737496228e+01
9.969419999999999948e-01, 3.640450153971238478e+01
9.970299999999999718e-01, 3.651403801453579945e+01
9.970900000000000318e-01, 3.662034440343138897e+01
9.971740000000000048e-01, 3.672642942503433972e+01
9.972480000000000233e-01, 3.683570981764000152e+01
9.973360000000000003e-01, 3.694125360983309747e+01
9.974119999999999653e-01, 3.704885811889029412e+01
9.974859999999999838e-01, 3.715519423730960114e+01
9.975519999999999943e-01, 3.726032670008261505e+01
9.976399999999999713e-01, 3.736698503449049014e+01
9.977080000000000393e-01, 3.747654175676733246e+01
9.977700000000000458e-01, 3.758412693940721994e+01
9.978359999999999452e-01, 3.768796699098943037e+01
9.978979999999999517e-01, 3.779584025784167522e+01
9.979419999999999957e-01, 3.789337652589978944e+01
9.979980000000000517e-01, 3.800995451140064318e+01
9.980440000000000422e-01, 3.811502075247752686e+01
9.980980000000000407e-01, 3.822523231860143511e+01
9.981579999999999897e-01, 3.832392113268922884e+01
9.982100000000000417e-01, 3.843850809124882062e+01
9.982499999999999707e-01, 3.854262216001002628e+01
9.982900000000000107e-01, 3.865297518472965521e+01
9.983239999999999892e-01, 3.875610198861128453e+01
9.983659999999999757e-01, 3.886474689324307974e+01
9.984020000000000117e-01, 3.896885939110693897e+01
9.984439999999999982e-01, 3.908079277339770385e+01
9.984779999999999767e-01, 3.918304288488285181e+01
9.985039999999999472e-01, 3.928984550540005216e+01
9.985359999999999792e-01, 3.939200409245943035e+01
9.985800000000000232e-01, 3.950080978877929994e+01
9.986239999999999561e-01, 3.960952411595114597e+01
9.986680000000000001e-01, 3.971795089395581613e+01
9.987019999999999786e-01, 3.981990059007566174e+01
9.987359999999999571e-01, 3.993532748569794677e+01
9.987679999999999891e-01, 4.003916750590349949e+01
9.988040000000000251e-01, 4.014211316218541725e+01
9.988219999999999876e-01, 4.024901269291314065e+01
9.988620000000000276e-01, 4.035620248476532623e+01
9.988899999999999446e-01, 4.045395681272096766e+01
9.989200000000000301e-01, 4.056895118840186854e+01
9.989479999999999471e-01, 4.067685394212054462e+01
9.989759999999999751e-01, 4.079421205960272800e+01
9.990059999999999496e-01, 4.089040951627691101e+01
9.990360000000000351e-01, 4.100227845292144480e+01
9.990620000000000056e-01, 4.109029289563342502e+01
9.990780000000000216e-01, 4.121145617675828277e+01
9.991020000000000456e-01, 4.132729148482009407e+01
9.991240000000000121e-01, 4.145282103196397117e+01
9.991499999999999826e-01, 4.154310823527551122e+01
9.991700000000000026e-01, 4.163677519034238372e+01
9.991900000000000226e-01, 4.175003883191908471e+01
9.992180000000000506e-01, 4.186414214303844972e+01
9.992299999999999516e-01, 4.196154500926087394e+01
9.992499999999999716e-01, 4.207168383536406964e+01
9.992760000000000531e-01, 4.217358850383206459e+01
9.992940000000000156e-01, 4.228349423928203521e+01
9.993180000000000396e-01, 4.239119275227945138e+01
9.993339999999999446e-01, 4.248427088704013244e+01
9.993520000000000181e-01, 4.260701860224197901e+01
9.993699999999999806e-01, 4.270678980290104221e+01
9.993819999999999926e-01, 4.281847520941620644e+01
9.994020000000000126e-01, 4.291903857898262231e+01
9.994159999999999711e-01, 4.301261534136315845e+01
9.994180000000000286e-01, 4.312583332182426687e+01
9.994319999999999871e-01, 4.323529562461839504e+01
9.994459999999999456e-01, 4.335030814132797161e+01
9.994600000000000151e-01, 4.345248157059262439e+01
9.994739999999999736e-01, 4.356863917939173092e+01
9.994819999999999816e-01, 4.367427637547688590e+01
9.994979999999999976e-01, 4.377024472738387573e+01
9.995119999999999560e-01, 4.388173144872694564e+01
9.995180000000000176e-01, 4.398340421366022923e+01
9.995239999999999680e-01, 4.409564997679913745e+01
9.995319999999999760e-01, 4.420325816168701749e+01
9.995460000000000456e-01, 4.431222511161728761e+01
9.995560000000000000e-01, 4.444186052728530001e+01
9.995600000000000041e-01, 4.453200248677210027e+01
9.995720000000000161e-01, 4.463463463408600518e+01
9.995779999999999665e-01, 4.471050789368837997e+01
9.995840000000000281e-01, 4.484478918817386273e+01
9.995939999999999825e-01, 4.494904476341332611e+01
9.996119999999999450e-01, 4.505221607133974260e+01
9.996180000000000065e-01, 4.516402455187757425e+01
9.996279999999999610e-01, 4.526745547946919856e+01
9.996380000000000265e-01, 4.536034860229267451e+01
9.996479999999999810e-01, 4.546314666089494949e+01
9.996599999999999930e-01, 4.559617524025647839e+01
9.996699999999999475e-01, 4.568271913725422451e+01
9.996760000000000090e-01, 4.577785862190813759e+01
9.996800000000000130e-01, 4.598311037568264936e+01
9.996840000000000170e-01, 4.602598539293107649e+01
9.996899999999999675e-01, 4.608713332027944887e+01
9.996960000000000290e-01, 4.622906928623158507e+01
9.996979999999999755e-01, 4.628718844341988614e+01
9.997019999999999795e-01, 4.644063738254086360e+01
9.997099999999999875e-01, 4.652409250977964206e+01
9.997120000000000450e-01, 4.669389295707862431e+01
9.997160000000000490e-01, 4.676109103404350975e+01
9.997219999999999995e-01, 4.684362887579208490e+01
9.997279999999999500e-01, 4.697379553966152343e+01
9.997340000000000115e-01, 4.707433822570101256e+01
9.997439999999999660e-01, 4.717193336832183093e+01
9.997460000000000235e-01, 4.729443014148400692e+01
9.997559999999999780e-01, 4.743558897283959652e+01
9.997599999999999820e-01, 4.755980562162883274e+01
9.997620000000000395e-01, 4.766183738016945171e+01
9.997639999999999860e-01, 4.772915371708799626e+01
9.997700000000000475e-01, 4.782879859069035433e+01
9.997819999999999485e-01, 4.794179719766429315e+01
9.997899999999999565e-01, 4.805956463330115014e+01
9.997920000000000140e-01, 4.813549059609363923e+01
9.997939999999999605e-01, 4.827796982037504137e+01
9.998000000000000220e-01, 4.836100481454885625e+01
9.998059999999999725e-01, 4.849848899507755107e+01
9.998120000000000340e-01, 4.855654806604530904e+01
9.998179999999999845e-01, 4.870504463861071542e+01
9.998280000000000500e-01, 4.879147569971756582e+01
9.998299999999999965e-01, 4.882548015644617578e+01
9.998320000000000540e-01, 4.897933722580938820e+01
9.998380000000000045e-01, 4.911743075128256208e+01
9.998460000000000125e-01, 4.923288364883358526e+01
9.998519999999999630e-01, 4.935274188799478168e+01
9.998540000000000205e-01, 4.944508131093692072e+01
9.998559999999999670e-01, 4.952366762406433764e+01
9.998599999999999710e-01, 4.965048114059424478e+01
9.998679999999999790e-01, 4.972776577755566052e+01
9.998759999999999870e-01, 4.987022066216845673e+01
9.998799999999999910e-01, 5.003004270243913965e+01
9.998820000000000485e-01, 5.010638591273959008e+01
9.998860000000000525e-01, 5.015790175974591136e+01
9.998879999999999990e-01, 5.040145897167335676e+01
9.998879999999999990e-01, 5.040145897167335676e+01
9.998939999999999495e-01, 5.049780642174571454e+01
9.999000000000000110e-01, 5.057512575782713782e+01
9.999040000000000150e-01, 5.075451770476082913e+01
9.999040000000000150e-01, 5.075451770476082913e+01
9.999059999999999615e-01, 5.094316180977499187e+01
9.999080000000000190e-01, 5.106368019633669064e+01
9.999160000000000270e-01, 5.113287834985186464e+01
9.999219999999999775e-01, 5.129328673470745059e+01
9.999299999999999855e-01, 5.134728368869295423e+01
9.999320000000000430e-01, 5.142009174287054662e+01
9.999419999999999975e-01, 5.159328957479615241e+01
9.999479999999999480e-01, 5.169263606210866158e+01
9.999540000000000095e-01, 5.178773703228227276e+01
9.999620000000000175e-01, 5.189187894935982825e+01
9.999679999999999680e-01, 5.201772037069751775e+01
9.999679999999999680e-01, 5.201772037069751775e+01
9.999700000000000255e-01, 5.237303898001173508e+01
9.999700000000000255e-01, 5.237303898001173508e+01
9.999719999999999720e-01, 5.241835516415675755e+01
9.999740000000000295e-01, 5.251068525656722841e+01
9.999780000000000335e-01, 5.260365551872068579e+01
9.999780000000000335e-01, 5.260365551872068579e+01
9.999799999999999800e-01, 5.304262426173720968e+01
9.999799999999999800e-01, 5.304262426173720968e+01
9.999799999999999800e-01, 5.304262426173720968e+01
9.999820000000000375e-01, 5.317203902511909774e+01
9.999839999999999840e-01, 5.326366024277685796e+01
9.999860000000000415e-01, 5.337373685100101284e+01
9.999900000000000455e-01, 5.354562540717510188e+01
9.999900000000000455e-01, 5.354562540717510188e+01
9.999900000000000455e-01, 5.354562540717510188e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999919999999999920e-01, 5.405642806491101027e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999940000000000495e-01, 5.531986011803327585e+01
9.999959999999999960e-01, 5.532304276511710128e+01
9.999980000000000535e-01, 5.562706651682493941e+01
9.999980000000000535e-01, 5.562706651682493941e+01


==> figures/data-for-paper/smart-coloring.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.462164286999347163e-05, 2.340950536634555431e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.462164286999347163e-05, 2.340950536634555431e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.462164286999347163e-05, 2.340950536634555431e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 0.000000000000000000e+00, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.462164286999347163e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 0.000000000000000000e+00, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 9.265994586173875388e-05
0.000000000000000000e+00, 4.999999999999999774e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 1.935914520330254420e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 3.772542346668623209e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 2.466250379856295524e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 4.999999999999999774e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.134595593556566136e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
4.999999999999999774e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.376818041157208715e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.459179355513556884e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.459179355513556884e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.500000000000000038e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 9.999999999999999547e-07, 2.483154526903720962e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.149631149665586969e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 9.999999999999999547e-07, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.095637548087024700e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
1.999999999999999909e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.865717889018416439e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
2.500000000000000205e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.920293598957072762e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
2.500000000000000205e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.920293598957072762e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
2.500000000000000205e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 2.920293598957072762e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.000000000000000076e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 3.019174742358256476e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.499999999999999947e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 3.042073613582322060e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.499999999999999947e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 3.042073613582322060e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.499999999999999947e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 3.042073613582322060e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.999999999999999819e-06, 9.999999999999999547e-07, 1.500000000000000038e-06, 1.500000000000000038e-06, 3.186224988802822586e-04, 4.278504650235362167e-05, 3.445714735689947876e-04, 1.480392556120806115e-04
3.999999999999999819e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.500000000000000038e-06, 3.186224988802822586e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.480392556120806115e-04
4.500000000000000114e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.500000000000000038e-06, 3.199038675987302886e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.480392556120806115e-04
5.000000000000000409e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 9.999999999999999547e-07, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 4.278504650235362167e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 1.500000000000000038e-06, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 9.020782406681425653e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 1.500000000000000038e-06, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 9.020782406681425653e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 1.500000000000000038e-06, 1.999999999999999909e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 9.020782406681425653e-05, 4.151636129223314556e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 1.500000000000000038e-06, 2.500000000000000205e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 9.020782406681425653e-05, 4.202166572398193748e-04, 1.741729346711106351e-04
5.000000000000000409e-06, 1.500000000000000038e-06, 2.500000000000000205e-06, 1.999999999999999909e-06, 3.238922020252581169e-04, 9.020782406681425653e-05, 4.202166572398193748e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 2.500000000000000205e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.202166572398193748e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.000000000000000076e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.409084697369517565e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.000000000000000076e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.409084697369517565e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.499999999999999947e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.429838669614222322e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.499999999999999947e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.429838669614222322e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.499999999999999947e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.429838669614222322e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.999999999999999819e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.686305680678691564e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.999999999999999819e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.686305680678691564e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 3.999999999999999819e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.686305680678691564e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 4.500000000000000114e-06, 1.999999999999999909e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.760375188050364843e-04, 1.741729346711106351e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 5.000000000000000409e-06, 2.500000000000000205e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.785045788342058115e-04, 2.360075031787611007e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 5.000000000000000409e-06, 2.500000000000000205e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.785045788342058115e-04, 2.360075031787611007e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 5.000000000000000409e-06, 2.500000000000000205e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 4.785045788342058115e-04, 2.360075031787611007e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 5.499999999999999857e-06, 2.500000000000000205e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 5.059621481296759432e-04, 2.360075031787611007e-04
5.499999999999999857e-06, 1.500000000000000038e-06, 5.499999999999999857e-06, 2.500000000000000205e-06, 3.909937102961699327e-04, 9.020782406681425653e-05, 5.059621481296759432e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.500000000000000038e-06, 5.499999999999999857e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.020782406681425653e-05, 5.059621481296759432e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.500000000000000038e-06, 6.000000000000000152e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.020782406681425653e-05, 5.191929519185882512e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.500000000000000038e-06, 6.000000000000000152e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.020782406681425653e-05, 5.191929519185882512e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.500000000000000038e-06, 6.999999999999999895e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.020782406681425653e-05, 5.244882855659467949e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.500000000000000038e-06, 6.999999999999999895e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.020782406681425653e-05, 5.244882855659467949e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.999999999999999909e-06, 6.999999999999999895e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.511588879183976780e-05, 5.244882855659467949e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 1.999999999999999909e-06, 6.999999999999999895e-06, 2.500000000000000205e-06, 4.562051679817454302e-04, 9.511588879183976780e-05, 5.244882855659467949e-04, 2.360075031787611007e-04
6.000000000000000152e-06, 2.500000000000000205e-06, 7.500000000000000190e-06, 3.000000000000000076e-06, 4.562051679817454302e-04, 9.577711406269912009e-05, 5.688731772477864483e-04, 2.376868804592095557e-04
6.499999999999999600e-06, 2.500000000000000205e-06, 7.500000000000000190e-06, 3.000000000000000076e-06, 4.670330164844862467e-04, 9.577711406269912009e-05, 5.688731772477864483e-04, 2.376868804592095557e-04
6.499999999999999600e-06, 2.500000000000000205e-06, 7.500000000000000190e-06, 3.000000000000000076e-06, 4.670330164844862467e-04, 9.577711406269912009e-05, 5.688731772477864483e-04, 2.376868804592095557e-04
6.999999999999999895e-06, 2.500000000000000205e-06, 7.500000000000000190e-06, 3.000000000000000076e-06, 4.763556622049671600e-04, 9.577711406269912009e-05, 5.688731772477864483e-04, 2.376868804592095557e-04
6.999999999999999895e-06, 2.500000000000000205e-06, 7.500000000000000190e-06, 3.000000000000000076e-06, 4.763556622049671600e-04, 9.577711406269912009e-05, 5.688731772477864483e-04, 2.376868804592095557e-04
6.999999999999999895e-06, 2.500000000000000205e-06, 7.999999999999999638e-06, 3.000000000000000076e-06, 4.763556622049671600e-04, 9.577711406269912009e-05, 5.824491872877270680e-04, 2.376868804592095557e-04
7.500000000000000190e-06, 2.500000000000000205e-06, 7.999999999999999638e-06, 3.000000000000000076e-06, 5.006848926468403889e-04, 9.577711406269912009e-05, 5.824491872877270680e-04, 2.376868804592095557e-04
7.500000000000000190e-06, 2.500000000000000205e-06, 8.499999999999999933e-06, 3.000000000000000076e-06, 5.006848926468403889e-04, 9.577711406269912009e-05, 5.917849020557567350e-04, 2.376868804592095557e-04
7.999999999999999638e-06, 2.500000000000000205e-06, 9.000000000000000228e-06, 3.000000000000000076e-06, 5.043745991678100183e-04, 9.577711406269912009e-05, 5.966074393837149338e-04, 2.376868804592095557e-04
8.499999999999999933e-06, 2.500000000000000205e-06, 9.000000000000000228e-06, 3.000000000000000076e-06, 5.084821945833572273e-04, 9.577711406269912009e-05, 5.966074393837149338e-04, 2.376868804592095557e-04
8.499999999999999933e-06, 2.500000000000000205e-06, 9.500000000000000523e-06, 3.000000000000000076e-06, 5.084821945833572273e-04, 9.577711406269912009e-05, 6.196101451049436165e-04, 2.376868804592095557e-04
9.000000000000000228e-06, 3.000000000000000076e-06, 9.500000000000000523e-06, 3.000000000000000076e-06, 5.248755083421821014e-04, 1.241293724884988707e-04, 6.196101451049436165e-04, 2.376868804592095557e-04
9.500000000000000523e-06, 3.000000000000000076e-06, 1.000000000000000082e-05, 3.000000000000000076e-06, 5.262751848729182828e-04, 1.241293724884988707e-04, 6.274505885405537399e-04, 2.376868804592095557e-04
9.500000000000000523e-06, 3.000000000000000076e-06, 1.049999999999999942e-05, 3.000000000000000076e-06, 5.262751848729182828e-04, 1.241293724884988707e-04, 6.318861432741680433e-04, 2.376868804592095557e-04
1.000000000000000082e-05, 3.000000000000000076e-06, 1.099999999999999971e-05, 3.000000000000000076e-06, 5.409010621895712998e-04, 1.241293724884988707e-04, 6.411071959164329516e-04, 2.376868804592095557e-04
1.000000000000000082e-05, 3.000000000000000076e-06, 1.099999999999999971e-05, 3.499999999999999947e-06, 5.409010621895712998e-04, 1.241293724884988707e-04, 6.411071959164329516e-04, 3.297908184999233817e-04
1.049999999999999942e-05, 3.000000000000000076e-06, 1.150000000000000001e-05, 3.499999999999999947e-06, 5.591953124392709225e-04, 1.241293724884988707e-04, 6.591473121951103766e-04, 3.297908184999233817e-04
1.049999999999999942e-05, 3.000000000000000076e-06, 1.200000000000000030e-05, 3.499999999999999947e-06, 5.591953124392709225e-04, 1.241293724884988707e-04, 6.616790655618420662e-04, 3.297908184999233817e-04
1.099999999999999971e-05, 3.000000000000000076e-06, 1.349999999999999949e-05, 3.499999999999999947e-06, 5.633920365172679582e-04, 1.241293724884988707e-04, 6.687611248493395555e-04, 3.297908184999233817e-04
1.150000000000000001e-05, 3.000000000000000076e-06, 1.349999999999999949e-05, 3.499999999999999947e-06, 5.671221824271173396e-04, 1.241293724884988707e-04, 6.687611248493395555e-04, 3.297908184999233817e-04
1.200000000000000030e-05, 3.000000000000000076e-06, 1.349999999999999949e-05, 3.499999999999999947e-06, 5.751358409084613007e-04, 1.241293724884988707e-04, 6.687611248493395555e-04, 3.297908184999233817e-04
1.250000000000000060e-05, 3.000000000000000076e-06, 1.399999999999999979e-05, 3.499999999999999947e-06, 5.836946005986073591e-04, 1.241293724884988707e-04, 7.010733725010494027e-04, 3.297908184999233817e-04
1.299999999999999920e-05, 3.000000000000000076e-06, 1.399999999999999979e-05, 3.499999999999999947e-06, 5.935495808743708121e-04, 1.241293724884988707e-04, 7.010733725010494027e-04, 3.297908184999233817e-04
1.299999999999999920e-05, 3.000000000000000076e-06, 1.450000000000000009e-05, 3.499999999999999947e-06, 5.935495808743708121e-04, 1.241293724884988707e-04, 7.048824179064716805e-04, 3.297908184999233817e-04
1.399999999999999979e-05, 3.000000000000000076e-06, 1.500000000000000038e-05, 3.499999999999999947e-06, 6.062292188213362805e-04, 1.241293724884988707e-04, 7.208912557596306846e-04, 3.297908184999233817e-04
1.450000000000000009e-05, 3.000000000000000076e-06, 1.500000000000000038e-05, 3.499999999999999947e-06, 6.105895884416733498e-04, 1.241293724884988707e-04, 7.208912557596306846e-04, 3.297908184999233817e-04
1.500000000000000038e-05, 3.000000000000000076e-06, 1.550000000000000068e-05, 3.499999999999999947e-06, 6.189022624458938521e-04, 1.241293724884988707e-04, 7.355393695344430906e-04, 3.297908184999233817e-04
1.500000000000000038e-05, 3.000000000000000076e-06, 1.599999999999999928e-05, 3.499999999999999947e-06, 6.189022624458938521e-04, 1.241293724884988707e-04, 7.396355906039568965e-04, 3.297908184999233817e-04
1.550000000000000068e-05, 3.000000000000000076e-06, 1.599999999999999928e-05, 3.499999999999999947e-06, 6.324776974753436439e-04, 1.241293724884988707e-04, 7.396355906039568965e-04, 3.297908184999233817e-04
1.550000000000000068e-05, 3.499999999999999947e-06, 1.650000000000000127e-05, 3.499999999999999947e-06, 6.324776974753436439e-04, 1.550085479764210926e-04, 7.627821512478984720e-04, 3.297908184999233817e-04
1.550000000000000068e-05, 3.499999999999999947e-06, 1.650000000000000127e-05, 3.499999999999999947e-06, 6.324776974753436439e-04, 1.550085479764210926e-04, 7.627821512478984720e-04, 3.297908184999233817e-04
1.599999999999999928e-05, 3.499999999999999947e-06, 1.849999999999999906e-05, 3.499999999999999947e-06, 6.673531670898448682e-04, 1.550085479764210926e-04, 7.701489745458405239e-04, 3.297908184999233817e-04
1.599999999999999928e-05, 3.499999999999999947e-06, 1.900000000000000105e-05, 3.499999999999999947e-06, 6.673531670898448682e-04, 1.550085479764210926e-04, 7.876337529718517930e-04, 3.297908184999233817e-04
1.599999999999999928e-05, 3.499999999999999947e-06, 1.949999999999999965e-05, 3.999999999999999819e-06, 6.673531670898448682e-04, 1.550085479764210926e-04, 7.881906709065326141e-04, 3.780563149167634430e-04
1.650000000000000127e-05, 3.499999999999999947e-06, 1.949999999999999965e-05, 3.999999999999999819e-06, 6.743657621507063819e-04, 1.550085479764210926e-04, 7.881906709065326141e-04, 3.780563149167634430e-04
1.650000000000000127e-05, 3.499999999999999947e-06, 2.000000000000000164e-05, 3.999999999999999819e-06, 6.743657621507063819e-04, 1.550085479764210926e-04, 8.091521536437459947e-04, 3.780563149167634430e-04
1.650000000000000127e-05, 3.499999999999999947e-06, 2.099999999999999884e-05, 3.999999999999999819e-06, 6.743657621507063819e-04, 1.550085479764210926e-04, 8.138168040030227708e-04, 3.780563149167634430e-04
1.699999999999999987e-05, 3.499999999999999947e-06, 2.150000000000000083e-05, 3.999999999999999819e-06, 7.059593187230101506e-04, 1.550085479764210926e-04, 8.344724536884301968e-04, 3.780563149167634430e-04
1.699999999999999987e-05, 3.499999999999999947e-06, 2.150000000000000083e-05, 5.000000000000000409e-06, 7.059593187230101506e-04, 1.550085479764210926e-04, 8.344724536884301968e-04, 3.789718547656810606e-04
1.749999999999999847e-05, 3.999999999999999819e-06, 2.199999999999999943e-05, 5.000000000000000409e-06, 7.176727627841040374e-04, 1.644598440691709678e-04, 8.430162935625810710e-04, 3.789718547656810606e-04
1.800000000000000046e-05, 3.999999999999999819e-06, 2.199999999999999943e-05, 5.499999999999999857e-06, 7.237327858974251966e-04, 1.644598440691709678e-04, 8.430162935625810710e-04, 3.909986411140731113e-04
1.800000000000000046e-05, 3.999999999999999819e-06, 2.250000000000000142e-05, 6.000000000000000152e-06, 7.237327858974251966e-04, 1.644598440691709678e-04, 8.716232883688677111e-04, 3.945817453949481530e-04
1.849999999999999906e-05, 4.500000000000000114e-06, 2.250000000000000142e-05, 6.000000000000000152e-06, 7.393650296263025706e-04, 1.692704458277734996e-04, 8.716232883688677111e-04, 3.945817453949481530e-04
1.900000000000000105e-05, 4.500000000000000114e-06, 2.300000000000000002e-05, 6.499999999999999600e-06, 7.491719652571903398e-04, 1.692704458277734996e-04, 8.783108057910336006e-04, 4.102163005751247168e-04
1.900000000000000105e-05, 4.500000000000000114e-06, 2.400000000000000061e-05, 6.499999999999999600e-06, 7.491719652571903398e-04, 1.692704458277734996e-04, 8.913843748997356611e-04, 4.102163005751247168e-04
1.949999999999999965e-05, 4.500000000000000114e-06, 2.500000000000000120e-05, 6.999999999999999895e-06, 7.742046940539498538e-04, 1.692704458277734996e-04, 9.043782131666881384e-04, 4.129792891302059470e-04
1.949999999999999965e-05, 5.000000000000000409e-06, 2.599999999999999840e-05, 6.999999999999999895e-06, 7.742046940539498538e-04, 1.816899894819292143e-04, 9.103028664926713287e-04, 4.129792891302059470e-04
1.949999999999999965e-05, 5.000000000000000409e-06, 2.699999999999999899e-05, 6.999999999999999895e-06, 7.742046940539498538e-04, 1.816899894819292143e-04, 9.220588022611451171e-04, 4.129792891302059470e-04
2.000000000000000164e-05, 5.000000000000000409e-06, 2.750000000000000098e-05, 7.500000000000000190e-06, 7.912932789548949783e-04, 1.816899894819292143e-04, 9.303529190066525288e-04, 4.363432734225814575e-04
2.150000000000000083e-05, 5.000000000000000409e-06, 2.900000000000000017e-05, 7.500000000000000190e-06, 7.952234268107001309e-04, 1.816899894819292143e-04, 9.412760599038914227e-04, 4.363432734225814575e-04
2.150000000000000083e-05, 5.000000000000000409e-06, 3.000000000000000076e-05, 7.500000000000000190e-06, 7.952234268107001309e-04, 1.816899894819292143e-04, 9.534842780091263474e-04, 4.363432734225814575e-04
2.199999999999999943e-05, 5.000000000000000409e-06, 3.199999999999999855e-05, 7.500000000000000190e-06, 8.300654260274064429e-04, 1.816899894819292143e-04, 9.621881890019383377e-04, 4.363432734225814575e-04
2.199999999999999943e-05, 5.000000000000000409e-06, 3.350000000000000113e-05, 7.999999999999999638e-06, 8.300654260274064429e-04, 1.816899894819292143e-04, 9.671809802723065714e-04, 4.577318483211697793e-04
2.199999999999999943e-05, 5.000000000000000409e-06, 3.399999999999999973e-05, 7.999999999999999638e-06, 8.300654260274064429e-04, 1.816899894819292143e-04, 9.936087111812731514e-04, 4.577318483211697793e-04
2.300000000000000002e-05, 5.499999999999999857e-06, 3.399999999999999973e-05, 8.499999999999999933e-06, 8.461842383515308288e-04, 2.074518121015420363e-04, 9.936087111812731514e-04, 4.615249078125586274e-04
2.349999999999999862e-05, 5.499999999999999857e-06, 3.449999999999999833e-05, 8.499999999999999933e-06, 8.562267917775080034e-04, 2.074518121015420363e-04, 1.005853013092231204e-03, 4.615249078125586274e-04
2.349999999999999862e-05, 5.499999999999999857e-06, 3.600000000000000091e-05, 9.000000000000000228e-06, 8.562267917775080034e-04, 2.074518121015420363e-04, 1.013215007128257222e-03, 4.770397160178220302e-04
2.400000000000000061e-05, 5.499999999999999857e-06, 3.699999999999999811e-05, 9.500000000000000523e-06, 8.744268285150620917e-04, 2.074518121015420363e-04, 1.026045347588124034e-03, 4.799011102729148484e-04
2.650000000000000039e-05, 5.499999999999999857e-06, 3.749999999999999671e-05, 9.500000000000000523e-06, 8.837661920735713711e-04, 2.074518121015420363e-04, 1.036100063412898932e-03, 4.799011102729148484e-04
2.750000000000000098e-05, 6.499999999999999600e-06, 3.850000000000000069e-05, 1.000000000000000082e-05, 8.935435373692488231e-04, 2.123354277772378598e-04, 1.052069929468410969e-03, 4.920567631303410846e-04
2.799999999999999958e-05, 6.499999999999999600e-06, 3.899999999999999929e-05, 1.000000000000000082e-05, 9.085894304833094922e-04, 2.123354277772378598e-04, 1.066243623417993582e-03, 4.920567631303410846e-04
2.900000000000000017e-05, 6.499999999999999600e-06, 3.949999999999999789e-05, 1.049999999999999942e-05, 9.123190638838309281e-04, 2.123354277772378598e-04, 1.072079844042632749e-03, 5.035026673042238866e-04
2.900000000000000017e-05, 6.499999999999999600e-06, 4.050000000000000187e-05, 1.049999999999999942e-05, 9.123190638838309281e-04, 2.123354277772378598e-04, 1.087971415565661603e-03, 5.035026673042238866e-04
2.949999999999999877e-05, 6.499999999999999600e-06, 4.149999999999999907e-05, 1.049999999999999942e-05, 9.365420777429394250e-04, 2.123354277772378598e-04, 1.099641731863526106e-03, 5.035026673042238866e-04
3.000000000000000076e-05, 6.999999999999999895e-06, 4.300000000000000165e-05, 1.099999999999999971e-05, 9.426820416944827440e-04, 2.341109649399197629e-04, 1.106971673264540035e-03, 5.310022349229283692e-04
3.249999999999999715e-05, 6.999999999999999895e-06, 4.550000000000000144e-05, 1.099999999999999971e-05, 9.558050472627026501e-04, 2.341109649399197629e-04, 1.123927503840801805e-03, 5.310022349229283692e-04
3.300000000000000253e-05, 6.999999999999999895e-06, 4.649999999999999864e-05, 1.099999999999999971e-05, 9.761554538014810198e-04, 2.341109649399197629e-04, 1.133783585360642306e-03, 5.310022349229283692e-04
3.300000000000000253e-05, 6.999999999999999895e-06, 4.699999999999999724e-05, 1.099999999999999971e-05, 9.761554538014810198e-04, 2.341109649399197629e-04, 1.145628079727982560e-03, 5.310022349229283692e-04
3.399999999999999973e-05, 7.999999999999999638e-06, 4.800000000000000122e-05, 1.150000000000000001e-05, 9.833798264502605947e-04, 2.375210577846799322e-04, 1.159421234071979353e-03, 5.589640079393750792e-04
3.449999999999999833e-05, 8.499999999999999933e-06, 4.899999999999999842e-05, 1.150000000000000001e-05, 1.000662841757829274e-03, 2.418790315540473993e-04, 1.172677467444588253e-03, 5.589640079393750792e-04
3.550000000000000231e-05, 8.499999999999999933e-06, 4.949999999999999702e-05, 1.200000000000000030e-05, 1.011305668756399103e-03, 2.418790315540473993e-04, 1.182815930793994870e-03, 5.597471890907650518e-04
3.649999999999999951e-05, 9.000000000000000228e-06, 5.149999999999999820e-05, 1.250000000000000060e-05, 1.022877365976856186e-03, 2.498267942709606645e-04, 1.199975987505474137e-03, 5.760534666783585908e-04
3.699999999999999811e-05, 9.000000000000000228e-06, 5.349999999999999938e-05, 1.250000000000000060e-05, 1.035114923806125737e-03, 2.498267942709606645e-04, 1.213778906539267474e-03, 5.760534666783585908e-04
3.800000000000000209e-05, 9.000000000000000228e-06, 5.399999999999999798e-05, 1.349999999999999949e-05, 1.041204024891269602e-03, 2.498267942709606645e-04, 1.230231570037745121e-03, 5.833710675077329738e-04
3.899999999999999929e-05, 9.000000000000000228e-06, 5.500000000000000196e-05, 1.349999999999999949e-05, 1.057453579063201551e-03, 2.498267942709606645e-04, 1.248153582956997238e-03, 5.833710675077329738e-04
4.250000000000000305e-05, 9.500000000000000523e-06, 5.550000000000000056e-05, 1.349999999999999949e-05, 1.069744135650214228e-03, 2.675769223733375944e-04, 1.252447699252503188e-03, 5.833710675077329738e-04
4.300000000000000165e-05, 9.500000000000000523e-06, 5.649999999999999776e-05, 1.399999999999999979e-05, 1.073590277561319115e-03, 2.675769223733375944e-04, 1.275410037373827382e-03, 6.206357699691043405e-04
4.350000000000000026e-05, 9.500000000000000523e-06, 5.700000000000000314e-05, 1.399999999999999979e-05, 1.092618967792756369e-03, 2.675769223733375944e-04, 1.278285090748944482e-03, 6.206357699691043405e-04
4.500000000000000283e-05, 9.500000000000000523e-06, 5.849999999999999894e-05, 1.399999999999999979e-05, 1.104850843782326664e-03, 2.675769223733375944e-04, 1.295414119438336982e-03, 6.206357699691043405e-04
4.699999999999999724e-05, 1.000000000000000082e-05, 5.950000000000000292e-05, 1.450000000000000009e-05, 1.121694218142104110e-03, 2.793855837288693276e-04, 1.306599159222840726e-03, 6.350578367532551871e-04
4.949999999999999702e-05, 1.000000000000000082e-05, 6.000000000000000152e-05, 1.450000000000000009e-05, 1.129248887735321248e-03, 2.793855837288693276e-04, 1.337808894117920120e-03, 6.350578367532551871e-04
5.199999999999999680e-05, 1.049999999999999942e-05, 6.099999999999999872e-05, 1.550000000000000068e-05, 1.142556255414595373e-03, 2.817340055897144652e-04, 1.339003129105965136e-03, 6.430828634859253471e-04
5.300000000000000078e-05, 1.099999999999999971e-05, 6.299999999999999990e-05, 1.749999999999999847e-05, 1.156083656051730977e-03, 2.844612556218162076e-04, 1.347471704540831317e-03, 6.506568035982126033e-04
5.399999999999999798e-05, 1.150000000000000001e-05, 6.499999999999999431e-05, 1.849999999999999906e-05, 1.170005045792233724e-03, 2.872075598377766040e-04, 1.370516351793922560e-03, 6.600013397906391056e-04
5.599999999999999916e-05, 1.200000000000000030e-05, 6.799999999999999946e-05, 1.949999999999999965e-05, 1.183224336865301143e-03, 2.918345542192173243e-04, 1.384288308488999331e-03, 6.638267908094640929e-04
5.700000000000000314e-05, 1.250000000000000060e-05, 7.100000000000000462e-05, 2.000000000000000164e-05, 1.195830309356208342e-03, 2.944095339158660880e-04, 1.403784995302031482e-03, 6.739984266150813490e-04
5.849999999999999894e-05, 1.299999999999999920e-05, 7.349999999999999763e-05, 2.000000000000000164e-05, 1.211435867409319574e-03, 3.056220678094378833e-04, 1.419110700383122495e-03, 6.739984266150813490e-04
5.899999999999999754e-05, 1.299999999999999920e-05, 7.449999999999999483e-05, 2.050000000000000024e-05, 1.223376554439310412e-03, 3.056220678094378833e-04, 1.434443223550082615e-03, 6.971253298759984155e-04
6.050000000000000012e-05, 1.299999999999999920e-05, 7.499999999999999343e-05, 2.050000000000000024e-05, 1.239584898821621253e-03, 3.056220678094378833e-04, 1.444174139721612644e-03, 6.971253298759984155e-04
6.200000000000000270e-05, 1.349999999999999949e-05, 7.650000000000000279e-05, 2.099999999999999884e-05, 1.252615597207026562e-03, 3.134000178879930900e-04, 1.463135067570736506e-03, 7.098016945095370414e-04
6.399999999999999710e-05, 1.349999999999999949e-05, 7.749999999999999999e-05, 2.150000000000000083e-05, 1.265995178572613088e-03, 3.134000178879930900e-04, 1.479437492873169257e-03, 7.195249650810153514e-04
6.650000000000000366e-05, 1.399999999999999979e-05, 7.899999999999999579e-05, 2.300000000000000002e-05, 1.276097163810417396e-03, 3.235919749619715338e-04, 1.492866897129301864e-03, 7.307865649755922221e-04
6.849999999999999806e-05, 1.399999999999999979e-05, 7.949999999999999439e-05, 2.400000000000000061e-05, 1.288158525727718055e-03, 3.235919749619715338e-04, 1.513024939274293292e-03, 7.340068066740332818e-04
6.949999999999999527e-05, 1.399999999999999979e-05, 8.249999999999999955e-05, 2.449999999999999921e-05, 1.307827286015289699e-03, 3.235919749619715338e-04, 1.528299967657146142e-03, 7.482046279218809758e-04
7.100000000000000462e-05, 1.450000000000000009e-05, 8.349999999999999675e-05, 2.549999999999999980e-05, 1.320323508982930221e-03, 3.414535372901143350e-04, 1.545984312249380245e-03, 7.555255978943890014e-04
7.250000000000000043e-05, 1.450000000000000009e-05, 8.550000000000000471e-05, 2.599999999999999840e-05, 1.336328117132157831e-03, 3.414535372901143350e-04, 1.562817452313606257e-03, 7.654896664201895967e-04
7.399999999999999623e-05, 1.500000000000000038e-05, 8.849999999999999631e-05, 2.750000000000000098e-05, 1.347342877742814266e-03, 3.426842319270998675e-04, 1.583491024750012825e-03, 7.737509966309095511e-04
7.499999999999999343e-05, 1.550000000000000068e-05, 8.949999999999999351e-05, 2.799999999999999958e-05, 1.368117374436647344e-03, 3.448750910481330838e-04, 1.594411060168764941e-03, 7.861805612858943203e-04
7.650000000000000279e-05, 1.599999999999999928e-05, 9.100000000000000287e-05, 2.850000000000000157e-05, 1.381891925608541962e-03, 3.573588592756492266e-04, 1.618203152214674374e-03, 7.906111318778104129e-04
7.749999999999999999e-05, 1.599999999999999928e-05, 9.299999999999999727e-05, 2.850000000000000157e-05, 1.408690870745699054e-03, 3.573588592756492266e-04, 1.637120272396676117e-03, 7.906111318778104129e-04
7.949999999999999439e-05, 1.749999999999999847e-05, 9.399999999999999448e-05, 2.900000000000000017e-05, 1.416216106656795247e-03, 3.620248413198493605e-04, 1.652534869203888760e-03, 8.157560667957122454e-04
8.299999999999999815e-05, 1.800000000000000046e-05, 9.799999999999999684e-05, 2.949999999999999877e-05, 1.432476452180509851e-03, 3.707717107572768098e-04, 1.670563664027945169e-03, 8.169370795407372796e-04
8.550000000000000471e-05, 1.800000000000000046e-05, 9.950000000000000619e-05, 2.949999999999999877e-05, 1.447235443544017761e-03, 3.707717107572768098e-04, 1.690896805781127695e-03, 8.169370795407372796e-04
8.799999999999999771e-05, 1.849999999999999906e-05, 1.010000000000000020e-04, 3.000000000000000076e-05, 1.464844263694209132e-03, 3.806977910681040253e-04, 1.708185606715521658e-03, 8.503023549833441976e-04
9.150000000000000147e-05, 1.849999999999999906e-05, 1.029999999999999964e-04, 3.000000000000000076e-05, 1.483530663416269451e-03, 3.806977910681040253e-04, 1.726548527521512208e-03, 8.503023549833441976e-04
9.399999999999999448e-05, 1.900000000000000105e-05, 1.045000000000000058e-04, 3.100000000000000135e-05, 1.501208407877949050e-03, 3.902386344945376934e-04, 1.746302076405584691e-03, 8.642790432218164492e-04
9.550000000000000383e-05, 1.949999999999999965e-05, 1.074999999999999974e-04, 3.249999999999999715e-05, 1.516954522282251781e-03, 3.925641099226572710e-04, 1.763663209697000599e-03, 8.757722405213998109e-04
9.749999999999999823e-05, 2.000000000000000164e-05, 1.090000000000000067e-04, 3.399999999999999973e-05, 1.534976440511847014e-03, 3.944603772996108939e-04, 1.782907173894278993e-03, 8.834431825423213515e-04
9.899999999999999404e-05, 2.050000000000000024e-05, 1.105000000000000025e-04, 3.449999999999999833e-05, 1.547915069349885828e-03, 4.025719976344425098e-04, 1.803849925038664972e-03, 8.977649402884689458e-04
1.010000000000000020e-04, 2.099999999999999884e-05, 1.119999999999999983e-04, 3.550000000000000231e-05, 1.568201654864955202e-03, 4.093446250829458157e-04, 1.829990214958541290e-03, 9.102495062626015212e-04
1.034999999999999950e-04, 2.150000000000000083e-05, 1.155000000000000021e-04, 3.550000000000000231e-05, 1.583766957446329808e-03, 4.139257306471575142e-04, 1.837560179403610258e-03, 9.102495062626015212e-04
1.069999999999999988e-04, 2.250000000000000142e-05, 1.174999999999999965e-04, 3.550000000000000231e-05, 1.601633865587285535e-03, 4.189171104833606203e-04, 1.865849633168325215e-03, 9.102495062626015212e-04
1.100000000000000039e-04, 2.250000000000000142e-05, 1.210000000000000002e-04, 3.600000000000000091e-05, 1.620532638266837652e-03, 4.189171104833606203e-04, 1.886022668621655006e-03, 9.501283533360896155e-04
1.119999999999999983e-04, 2.300000000000000002e-05, 1.230000000000000082e-04, 3.600000000000000091e-05, 1.637135181128729702e-03, 4.304636513269447591e-04, 1.905933839421208821e-03, 9.501283533360896155e-04
1.164999999999999993e-04, 2.349999999999999862e-05, 1.250000000000000026e-04, 3.649999999999999951e-05, 1.655291488735721739e-03, 4.405923022311579191e-04, 1.928597173683675942e-03, 9.681983932539429483e-04
1.184999999999999937e-04, 2.349999999999999862e-05, 1.285000000000000064e-04, 3.699999999999999811e-05, 1.673644792606199597e-03, 4.405923022311579191e-04, 1.948302300657371458e-03, 9.846202261691962884e-04
1.219999999999999974e-04, 2.449999999999999921e-05, 1.320000000000000101e-04, 3.749999999999999671e-05, 1.693492615172744777e-03, 4.504323511971948741e-04, 1.976793621620307872e-03, 9.925880742826422975e-04
1.254999999999999877e-04, 2.449999999999999921e-05, 1.344999999999999896e-04, 3.899999999999999929e-05, 1.714563827060588963e-03, 4.504323511971948741e-04, 1.998327948738084451e-03, 1.000814851990654069e-03
1.289999999999999914e-04, 2.650000000000000039e-05, 1.369999999999999961e-04, 3.949999999999999789e-05, 1.735139332007104226e-03, 4.589271312424315604e-04, 2.014672145444694820e-03, 1.012394029828620704e-03
1.310000000000000129e-04, 2.650000000000000039e-05, 1.379999999999999933e-04, 4.050000000000000187e-05, 1.752789287210378567e-03, 4.589271312424315604e-04, 2.034735492508901039e-03, 1.030332514919167540e-03
1.354999999999999868e-04, 2.699999999999999899e-05, 1.399999999999999877e-04, 4.149999999999999907e-05, 1.773216726347494505e-03, 4.762646942468544008e-04, 2.059380657940648989e-03, 1.034933218684530153e-03
1.385000000000000055e-04, 2.699999999999999899e-05, 1.420000000000000092e-04, 4.199999999999999768e-05, 1.793691693568850824e-03, 4.762646942468544008e-04, 2.080867114577300472e-03, 1.058012381256346474e-03
1.430000000000000064e-04, 2.699999999999999899e-05, 1.450000000000000009e-04, 4.350000000000000026e-05, 1.813721043334518175e-03, 4.762646942468544008e-04, 2.109053693329780363e-03, 1.062931355945709571e-03
1.455000000000000130e-04, 2.750000000000000098e-05, 1.475000000000000074e-04, 4.449999999999999746e-05, 1.836009995943401960e-03, 4.938496483237338718e-04, 2.131101250543492899e-03, 1.075089883779951775e-03
1.479999999999999925e-04, 2.799999999999999958e-05, 1.510000000000000112e-04, 4.500000000000000283e-05, 1.854896542599878632e-03, 4.996765318316945736e-04, 2.150865062445008868e-03, 1.093196074308244075e-03
1.504999999999999990e-04, 2.900000000000000017e-05, 1.530000000000000056e-04, 4.649999999999999864e-05, 1.873815340179214254e-03, 5.037422655431639034e-04, 2.176512670186338955e-03, 1.110255940007642567e-03
1.524999999999999934e-04, 3.000000000000000076e-05, 1.559999999999999972e-04, 4.699999999999999724e-05, 1.899666796990261705e-03, 5.062773866661786403e-04, 2.202532826653183073e-03, 1.119021349485563961e-03
1.569999999999999944e-04, 3.049999999999999936e-05, 1.620000000000000075e-04, 4.800000000000000122e-05, 1.918473229868030826e-03, 5.189877982630124913e-04, 2.225424089716748939e-03, 1.132913359253955726e-03
1.579999999999999916e-04, 3.100000000000000135e-05, 1.644999999999999869e-04, 4.949999999999999702e-05, 1.938575365373920245e-03, 5.255858588661934056e-04, 2.245664010361820857e-03, 1.146099859185802615e-03
1.600000000000000131e-04, 3.199999999999999855e-05, 1.659999999999999963e-04, 5.000000000000000240e-05, 1.961989018762321044e-03, 5.315630483447149291e-04, 2.275828529590147482e-03, 1.158582095592940696e-03
1.649999999999999991e-04, 3.300000000000000253e-05, 1.689999999999999879e-04, 5.050000000000000100e-05, 1.985193828090686414e-03, 5.400251715934278017e-04, 2.304962401228241413e-03, 1.182870623293552767e-03
1.689999999999999879e-04, 3.350000000000000113e-05, 1.730000000000000038e-04, 5.099999999999999960e-05, 2.006007197514882677e-03, 5.464097440159571125e-04, 2.327288470170612352e-03, 1.187272707630152241e-03
1.724999999999999917e-04, 3.499999999999999693e-05, 1.759999999999999954e-04, 5.149999999999999820e-05, 2.029978662860240646e-03, 5.537212667388623005e-04, 2.355301629549966594e-03, 1.213034437982623030e-03
1.765000000000000076e-04, 3.600000000000000091e-05, 1.789999999999999870e-04, 5.300000000000000078e-05, 2.052453730563101424e-03, 5.582544347594857893e-04, 2.377371746985004319e-03, 1.219903524794059601e-03
1.820000000000000057e-04, 3.649999999999999951e-05, 1.830000000000000029e-04, 5.450000000000000336e-05, 2.073705086909644751e-03, 5.675689226105537760e-04, 2.405765905678535887e-03, 1.236478562632661220e-03
1.840000000000000001e-04, 3.699999999999999811e-05, 1.859999999999999945e-04, 5.550000000000000056e-05, 2.099695545252625549e-03, 5.731125658886326900e-04, 2.430745423030695324e-03, 1.245075640611420465e-03
1.900000000000000105e-04, 3.749999999999999671e-05, 1.894999999999999983e-04, 5.750000000000000174e-05, 2.122526615095546125e-03, 5.841640938412548346e-04, 2.459418683059390841e-03, 1.260987452899745356e-03
1.924999999999999899e-04, 3.800000000000000209e-05, 1.914999999999999927e-04, 5.800000000000000034e-05, 2.147647747091650620e-03, 5.846120880555742043e-04, 2.487234767890644360e-03, 1.293286678500633327e-03
1.959999999999999937e-04, 3.850000000000000069e-05, 1.955000000000000086e-04, 5.849999999999999894e-05, 2.175445646280192800e-03, 6.015230316117868310e-04, 2.513850884858596316e-03, 1.295801907894909063e-03
1.990000000000000124e-04, 4.000000000000000327e-05, 1.979999999999999881e-04, 6.099999999999999872e-05, 2.196557979155150647e-03, 6.062859159689861248e-04, 2.544356032139201244e-03, 1.312186190850424565e-03
2.020000000000000040e-04, 4.149999999999999907e-05, 2.000000000000000096e-04, 6.150000000000000410e-05, 2.220122951740106584e-03, 6.151899165557412784e-04, 2.577889029854201451e-03, 1.338337058390893239e-03
2.059999999999999928e-04, 4.350000000000000026e-05, 2.020000000000000040e-04, 6.349999999999999850e-05, 2.244444569725964275e-03, 6.225234275318842873e-04, 2.591888614331748324e-03, 1.342864427822483206e-03
2.084999999999999994e-04, 4.500000000000000283e-05, 2.055000000000000077e-04, 6.550000000000000646e-05, 2.270651990348342229e-03, 6.347542086320511574e-04, 2.627485247709297669e-03, 1.363562548916121995e-03
2.130000000000000003e-04, 4.550000000000000144e-05, 2.094999999999999966e-04, 6.650000000000000366e-05, 2.296109474956774602e-03, 6.431154867443908711e-04, 2.657091391555501444e-03, 1.376533007120675240e-03
2.190000000000000106e-04, 4.600000000000000004e-05, 2.114999999999999910e-04, 6.849999999999999806e-05, 2.324425951841818661e-03, 6.545112225437492524e-04, 2.689027156025625663e-03, 1.390956397438582095e-03
2.249999999999999938e-04, 4.600000000000000004e-05, 2.155000000000000069e-04, 6.999999999999999387e-05, 2.349488984606460436e-03, 6.545112225437492524e-04, 2.712252965116062654e-03, 1.406872044892770908e-03
2.290000000000000098e-04, 4.649999999999999864e-05, 2.214999999999999901e-04, 7.150000000000000322e-05, 2.374114284923524529e-03, 6.645361412685579089e-04, 2.746609827719742689e-03, 1.427861413713734599e-03
2.314999999999999892e-04, 4.800000000000000122e-05, 2.275000000000000004e-04, 7.299999999999999903e-05, 2.405508367181394876e-03, 6.752623372873001271e-04, 2.776260360613338248e-03, 1.445896579656898769e-03
2.345000000000000079e-04, 5.000000000000000240e-05, 2.300000000000000070e-04, 7.499999999999999343e-05, 2.425684504148599169e-03, 6.839238117626759766e-04, 2.805076469494166298e-03, 1.461282215068520230e-03
2.369999999999999874e-04, 5.199999999999999680e-05, 2.335000000000000107e-04, 7.600000000000000418e-05, 2.453508298571920737e-03, 6.932794060299147555e-04, 2.839448807085554697e-03, 1.489085847980895156e-03
2.400000000000000061e-04, 5.300000000000000078e-05, 2.400000000000000061e-04, 7.749999999999999999e-05, 2.485389758547607714e-03, 7.016846324109292333e-04, 2.868248739468708813e-03, 1.498226310841886157e-03
2.429999999999999977e-04, 5.349999999999999938e-05, 2.449999999999999921e-04, 8.000000000000000654e-05, 2.515252286900774778e-03, 7.146781641367929740e-04, 2.902047916677637923e-03, 1.519041567649777064e-03
2.480000000000000108e-04, 5.399999999999999798e-05, 2.474999999999999986e-04, 8.100000000000000375e-05, 2.540728803509053908e-03, 7.155239408735407803e-04, 2.934893292018650197e-03, 1.530896861275920715e-03
2.509999999999999753e-04, 5.450000000000000336e-05, 2.509999999999999753e-04, 8.150000000000000235e-05, 2.569340968326186414e-03, 7.355573280109866090e-04, 2.969792524192983903e-03, 1.556350235780995387e-03
2.550000000000000183e-04, 5.550000000000000056e-05, 2.559999999999999884e-04, 8.399999999999999535e-05, 2.597600138691557627e-03, 7.407897539520220693e-04, 2.999251775021981141e-03, 1.574512266878527007e-03
2.590000000000000071e-04, 5.700000000000000314e-05, 2.590000000000000071e-04, 8.749999999999999911e-05, 2.629679391283911739e-03, 7.501891863336046431e-04, 3.036198855948885056e-03, 1.593613024865785880e-03
2.649999999999999903e-04, 5.800000000000000034e-05, 2.655000000000000025e-04, 9.050000000000000427e-05, 2.660442647794262084e-03, 7.616267497810913284e-04, 3.066756850316046216e-03, 1.616180772233268914e-03
2.714999999999999857e-04, 6.050000000000000012e-05, 2.694999999999999913e-04, 9.500000000000000523e-05, 2.688578996792792466e-03, 7.717501840809009965e-04, 3.100434874370691304e-03, 1.635322376919422357e-03
2.784999999999999932e-04, 6.449999999999999570e-05, 2.750000000000000166e-04, 9.650000000000000103e-05, 2.717722399479447892e-03, 7.813345900364195278e-04, 3.135556858655573140e-03, 1.658509831175126190e-03
2.815000000000000119e-04, 6.600000000000000506e-05, 2.820000000000000241e-04, 9.899999999999999404e-05, 2.749827511285584010e-03, 7.920671252548050403e-04, 3.171075093554301654e-03, 1.673754144554013244e-03
2.874999999999999951e-04, 6.700000000000000226e-05, 2.874999999999999951e-04, 1.005000000000000034e-04, 2.779917247647002536e-03, 8.019201802335896830e-04, 3.203324858513312105e-03, 1.694741580966084744e-03
2.950000000000000148e-04, 6.899999999999999667e-05, 2.900000000000000017e-04, 1.015000000000000006e-04, 2.812225971928305861e-03, 8.132202844240935674e-04, 3.243094172149440721e-03, 1.717519096587161913e-03
3.009999999999999980e-04, 7.150000000000000322e-05, 2.959999999999999849e-04, 1.045000000000000058e-04, 2.843709240913727156e-03, 8.207165350682775343e-04, 3.277732278002835377e-03, 1.742328334101504728e-03
3.085000000000000177e-04, 7.349999999999999763e-05, 3.004999999999999859e-04, 1.074999999999999974e-04, 2.876948009934456735e-03, 8.360821222009387488e-04, 3.311652013034467601e-03, 1.759507423011913256e-03
3.125000000000000065e-04, 7.449999999999999483e-05, 3.065000000000000233e-04, 1.095000000000000053e-04, 2.907713141701184344e-03, 8.452550658799851124e-04, 3.350459746339521944e-03, 1.776711647327594134e-03
3.195000000000000140e-04, 7.600000000000000418e-05, 3.145000000000000009e-04, 1.124999999999999969e-04, 2.944418232228653703e-03, 8.553820685986689718e-04, 3.389061325582525420e-03, 1.803107503976274532e-03
3.249999999999999851e-04, 7.749999999999999999e-05, 3.224999999999999785e-04, 1.160000000000000007e-04, 2.978376944772514155e-03, 8.733473351404238885e-04, 3.424591481973308753e-03, 1.831100298307100594e-03
3.289999999999999739e-04, 7.749999999999999999e-05, 3.269999999999999795e-04, 1.195000000000000044e-04, 3.007852378921190527e-03, 8.733473351404238885e-04, 3.463030296590873577e-03, 1.846464573241293327e-03
3.344999999999999992e-04, 7.949999999999999439e-05, 3.330000000000000169e-04, 1.214999999999999988e-04, 3.042765699669126248e-03, 8.899691695947821229e-04, 3.501599899554684418e-03, 1.871525719361610178e-03
3.375000000000000179e-04, 8.100000000000000375e-05, 3.379999999999999758e-04, 1.244999999999999904e-04, 3.075634117240690513e-03, 9.031766553437028076e-04, 3.538863832909460751e-03, 1.894191086741104030e-03
3.424999999999999768e-04, 8.299999999999999815e-05, 3.445000000000000254e-04, 1.254999999999999877e-04, 3.112927134570594393e-03, 9.160491502585850314e-04, 3.580946932917401532e-03, 1.917299996183568925e-03
3.474999999999999899e-04, 8.550000000000000471e-05, 3.499999999999999964e-04, 1.275000000000000092e-04, 3.147323180716025091e-03, 9.298650002152275638e-04, 3.620172819998721328e-03, 1.940762062123963698e-03
3.530000000000000152e-04, 8.799999999999999771e-05, 3.539999999999999853e-04, 1.305000000000000008e-04, 3.180951534302161980e-03, 9.427941446284527141e-04, 3.658633951613545886e-03, 1.964972731364221948e-03
3.559999999999999797e-04, 8.899999999999999491e-05, 3.589999999999999984e-04, 1.344999999999999896e-04, 3.221231451072825540e-03, 9.558072693251266861e-04, 3.712176374031901128e-03, 1.991472839937124834e-03
3.579999999999999741e-04, 9.000000000000000567e-05, 3.640000000000000115e-04, 1.365000000000000111e-04, 3.248702087427115474e-03, 9.656614252718182315e-04, 3.737755246546398905e-03, 2.013158536931419600e-03
3.634999999999999993e-04, 9.100000000000000287e-05, 3.680000000000000003e-04, 1.389999999999999905e-04, 3.291523455802090707e-03, 9.788695218043311306e-04, 3.786197671759672454e-03, 2.036472499747499568e-03
3.669999999999999760e-04, 9.399999999999999448e-05, 3.750000000000000078e-04, 1.424999999999999943e-04, 3.330397289282519945e-03, 9.903523259827168475e-04, 3.824920619805423014e-03, 2.062879739432070363e-03
3.739999999999999835e-04, 9.749999999999999823e-05, 3.795000000000000088e-04, 1.444999999999999887e-04, 3.365601944467529541e-03, 1.006314583566174023e-03, 3.868286934841923350e-03, 2.090211406254407524e-03
3.800000000000000209e-04, 9.950000000000000619e-05, 3.865000000000000163e-04, 1.479999999999999925e-04, 3.401279818708165172e-03, 1.017210283826138753e-03, 3.909136804260575360e-03, 2.115827003954654558e-03
3.845000000000000219e-04, 1.045000000000000058e-04, 3.955000000000000182e-04, 1.504999999999999990e-04, 3.437958977618599428e-03, 1.033303364744910012e-03, 3.953985326607413128e-03, 2.137555289484843832e-03
3.899999999999999929e-04, 1.079999999999999960e-04, 4.009999999999999893e-04, 1.534999999999999906e-04, 3.482402622932308060e-03, 1.048336188797791826e-03, 4.001420097590047478e-03, 2.167940830372467546e-03
3.950000000000000061e-04, 1.095000000000000053e-04, 4.099999999999999912e-04, 1.565000000000000093e-04, 3.519755207289721691e-03, 1.064962762238566996e-03, 4.047776425463838097e-03, 2.193879877502160486e-03
4.009999999999999893e-04, 1.110000000000000011e-04, 4.164999999999999866e-04, 1.589999999999999888e-04, 3.555779808601392238e-03, 1.074070114473394408e-03, 4.089648753276284646e-03, 2.227228162667768512e-03
4.065000000000000145e-04, 1.134999999999999941e-04, 4.220000000000000118e-04, 1.604999999999999981e-04, 3.601069350866788459e-03, 1.087599741035044382e-03, 4.130652067986400645e-03, 2.249480988284564744e-03
4.094999999999999790e-04, 1.179999999999999951e-04, 4.270000000000000249e-04, 1.614999999999999953e-04, 3.642052912268372179e-03, 1.104186003832881117e-03, 4.176256853081930336e-03, 2.267067022546652259e-03
4.144999999999999921e-04, 1.190000000000000058e-04, 4.315000000000000259e-04, 1.649999999999999991e-04, 3.683373841940498425e-03, 1.114838425849675125e-03, 4.225693293754132114e-03, 2.303761088145757710e-03
4.214999999999999997e-04, 1.230000000000000082e-04, 4.369999999999999970e-04, 1.665000000000000085e-04, 3.720587592958211204e-03, 1.133822513893500495e-03, 4.270599376724615835e-03, 2.336855322866842298e-03
4.310000000000000137e-04, 1.250000000000000026e-04, 4.470000000000000232e-04, 1.704999999999999973e-04, 3.764324025678862130e-03, 1.148296649812297976e-03, 4.319749779954210056e-03, 2.354165608926894228e-03
4.414999999999999979e-04, 1.285000000000000064e-04, 4.535000000000000185e-04, 1.740000000000000010e-04, 3.809078976694588083e-03, 1.160231643127729740e-03, 4.365851086139043401e-03, 2.392820531689658376e-03
4.494999999999999755e-04, 1.295000000000000036e-04, 4.595000000000000018e-04, 1.785000000000000020e-04, 3.851524595137198904e-03, 1.177215697239982232e-03, 4.415046592284036647e-03, 2.420199214496444526e-03
4.555000000000000130e-04, 1.334999999999999924e-04, 4.674999999999999794e-04, 1.800000000000000113e-04, 3.897643498968294314e-03, 1.194565959427853433e-03, 4.461899438546255807e-03, 2.454145414271659102e-03
4.614999999999999962e-04, 1.369999999999999961e-04, 4.735000000000000168e-04, 1.820000000000000057e-04, 3.939269009914325020e-03, 1.213504344133462410e-03, 4.512518687656170806e-03, 2.475807606445445952e-03
4.715000000000000224e-04, 1.385000000000000055e-04, 4.809999999999999823e-04, 1.849999999999999973e-04, 3.984423521683923448e-03, 1.228328947667492541e-03, 4.563794199450337680e-03, 2.508837512888602121e-03
4.764999999999999813e-04, 1.404999999999999999e-04, 4.899999999999999842e-04, 1.879999999999999890e-04, 4.031546421388173054e-03, 1.247095597619665491e-03, 4.611945388728984872e-03, 2.543084520786287068e-03
4.825000000000000187e-04, 1.414999999999999971e-04, 4.954999999999999552e-04, 1.934999999999999871e-04, 4.074808545758890413e-03, 1.259699022438244380e-03, 4.671707816170874578e-03, 2.574147571023146022e-03
4.935000000000000150e-04, 1.444999999999999887e-04, 5.035000000000000413e-04, 1.969999999999999909e-04, 4.120365988600922444e-03, 1.277656890355583375e-03, 4.720755593270180468e-03, 2.607065932495557323e-03
5.029999999999999749e-04, 1.469999999999999953e-04, 5.075000000000000301e-04, 2.010000000000000068e-04, 4.166804087926117423e-03, 1.293650503547237466e-03, 4.774346482592693730e-03, 2.638258923161345207e-03
5.104999999999999946e-04, 1.495000000000000018e-04, 5.159999999999999656e-04, 2.039999999999999984e-04, 4.216159591492905576e-03, 1.312743922161289500e-03, 4.823659058587993070e-03, 2.666366818845864687e-03
5.205000000000000208e-04, 1.524999999999999934e-04, 5.220000000000000031e-04, 2.059999999999999928e-04, 4.262930403284287753e-03, 1.328350944640777553e-03, 4.874628214328990961e-03, 2.705934886591427561e-03
5.280000000000000405e-04, 1.540000000000000028e-04, 5.299999999999999807e-04, 2.104999999999999938e-04, 4.311145240392218886e-03, 1.350209266034448812e-03, 4.928168824672268106e-03, 2.737166704050424809e-03
5.360000000000000181e-04, 1.555000000000000121e-04, 5.379999999999999583e-04, 2.120000000000000031e-04, 4.358699369036963915e-03, 1.365139757258254172e-03, 4.987173572146230693e-03, 2.768553976941897157e-03
5.454999999999999780e-04, 1.595000000000000009e-04, 5.494999999999999668e-04, 2.155000000000000069e-04, 4.408986015781599273e-03, 1.382026328726731557e-03, 5.040639604467891943e-03, 2.802600061099451163e-03
5.540000000000000219e-04, 1.649999999999999991e-04, 5.575000000000000528e-04, 2.220000000000000022e-04, 4.458482708197061481e-03, 1.400264793100149379e-03, 5.090092556317282226e-03, 2.843791443562377827e-03
5.569999999999999864e-04, 1.695000000000000001e-04, 5.645000000000000061e-04, 2.265000000000000032e-04, 4.508298945614426165e-03, 1.418623459830702744e-03, 5.155800669973757341e-03, 2.873252620464281700e-03
5.640000000000000482e-04, 1.730000000000000038e-04, 5.764999999999999725e-04, 2.284999999999999976e-04, 4.560145467286575577e-03, 1.437662513633832006e-03, 5.203471764892057122e-03, 2.901717528219985819e-03
5.710000000000000015e-04, 1.779999999999999898e-04, 5.869999999999999567e-04, 2.329999999999999986e-04, 4.611478643878601930e-03, 1.459623296216293418e-03, 5.268347102187128164e-03, 2.945859681519318735e-03
5.795000000000000455e-04, 1.789999999999999870e-04, 5.929999999999999941e-04, 2.394999999999999939e-04, 4.662786479659509521e-03, 1.479080412032021587e-03, 5.324398702131067848e-03, 2.983354109822058692e-03
5.854999999999999745e-04, 1.834999999999999880e-04, 6.019999999999999961e-04, 2.449999999999999921e-04, 4.715259403353034423e-03, 1.497423672042274591e-03, 5.384603673173148260e-03, 3.021526781157231421e-03
5.929999999999999941e-04, 1.869999999999999917e-04, 6.080000000000000335e-04, 2.505000000000000174e-04, 4.769488609328103278e-03, 1.516475729482292048e-03, 5.446623968647895664e-03, 3.059647060771689738e-03
6.009999999999999717e-04, 1.914999999999999927e-04, 6.179999999999999513e-04, 2.539999999999999940e-04, 4.821478540601480817e-03, 1.537311976797200172e-03, 5.507681873129049478e-03, 3.096817713007812053e-03
6.070000000000000092e-04, 1.965000000000000058e-04, 6.279999999999999775e-04, 2.584999999999999950e-04, 4.879981814084968089e-03, 1.554837318804460364e-03, 5.567225940070828771e-03, 3.132449779289280065e-03
6.130000000000000466e-04, 1.985000000000000002e-04, 6.359999999999999551e-04, 2.640000000000000202e-04, 4.932796446468610922e-03, 1.574760372171320373e-03, 5.629350095990840255e-03, 3.171439653790405783e-03
6.239999999999999887e-04, 2.014999999999999918e-04, 6.474999999999999636e-04, 2.665000000000000268e-04, 4.990485230186723214e-03, 1.597706166427211374e-03, 5.695105438903938153e-03, 3.213781016369523982e-03
6.319999999999999663e-04, 2.059999999999999928e-04, 6.589999999999999721e-04, 2.700000000000000035e-04, 5.048729167981297339e-03, 1.619257680292866776e-03, 5.756706249976958727e-03, 3.251832234203237606e-03
6.380000000000000037e-04, 2.079999999999999872e-04, 6.685000000000000404e-04, 2.730000000000000222e-04, 5.094237704931374282e-03, 1.640214933337599563e-03, 5.819983917127818929e-03, 3.294013516561809969e-03
6.465000000000000477e-04, 2.104999999999999938e-04, 6.759999999999999516e-04, 2.795000000000000175e-04, 5.159230027935580824e-03, 1.664297771271476501e-03, 5.881567188105675872e-03, 3.331110681626313526e-03
6.530000000000000431e-04, 2.155000000000000069e-04, 6.834999999999999713e-04, 2.835000000000000063e-04, 5.217040277752136440e-03, 1.683835330511487382e-03, 5.950420697634308496e-03, 3.371994603911001188e-03
6.614999999999999786e-04, 2.184999999999999985e-04, 6.914999999999999489e-04, 2.855000000000000007e-04, 5.277766040932362242e-03, 1.712725253015419825e-03, 6.013779067459995402e-03, 3.419816445804461057e-03
6.744999999999999694e-04, 2.224999999999999873e-04, 7.010000000000000172e-04, 2.905000000000000139e-04, 5.335390493167809292e-03, 1.730168334278221233e-03, 6.080728685295463259e-03, 3.455137973788473087e-03
6.815000000000000311e-04, 2.284999999999999976e-04, 7.104999999999999771e-04, 2.955000000000000270e-04, 5.393736927468910369e-03, 1.753537684970164464e-03, 6.146765731379718288e-03, 3.494365008695747392e-03
6.905000000000000330e-04, 2.335000000000000107e-04, 7.215000000000000276e-04, 3.009999999999999980e-04, 5.462515151928417148e-03, 1.777337370274673914e-03, 6.219487382346244181e-03, 3.538281328261041071e-03
7.010000000000000172e-04, 2.420000000000000005e-04, 7.334999999999999940e-04, 3.044999999999999747e-04, 5.519939314876732943e-03, 1.801395253969322692e-03, 6.297403204932230936e-03, 3.586406533818542637e-03
7.150000000000000322e-04, 2.505000000000000174e-04, 7.414999999999999716e-04, 3.139999999999999888e-04, 5.582165540190866040e-03, 1.825681399602656525e-03, 6.356368789214387680e-03, 3.631773538708961153e-03
7.249999999999999500e-04, 2.554999999999999763e-04, 7.504999999999999736e-04, 3.235000000000000028e-04, 5.645076677377577380e-03, 1.849704102722101199e-03, 6.428829846398351200e-03, 3.677157875258675775e-03
7.364999999999999585e-04, 2.604999999999999894e-04, 7.590000000000000175e-04, 3.280000000000000038e-04, 5.705852348369530244e-03, 1.874462189654850551e-03, 6.498324414766834360e-03, 3.720628313035644411e-03
7.439999999999999782e-04, 2.640000000000000202e-04, 7.690000000000000438e-04, 3.359999999999999814e-04, 5.769699493775612940e-03, 1.898875855474522339e-03, 6.568657055730429267e-03, 3.768946530693119672e-03
7.540000000000000044e-04, 2.674999999999999969e-04, 7.785000000000000036e-04, 3.435000000000000011e-04, 5.838769507683255408e-03, 1.928441201571837486e-03, 6.641564133294463983e-03, 3.813371485803414718e-03
7.630000000000000063e-04, 2.739999999999999923e-04, 7.950000000000000252e-04, 3.494999999999999843e-04, 5.905290420673179989e-03, 1.950160074640203568e-03, 6.717188925642005558e-03, 3.867754716564779024e-03
7.734999999999999905e-04, 2.815000000000000119e-04, 8.065000000000000337e-04, 3.525000000000000030e-04, 5.977205477291320374e-03, 1.976902605859411684e-03, 6.796214558543851002e-03, 3.904058312528783416e-03
7.839999999999999747e-04, 2.874999999999999951e-04, 8.159999999999999936e-04, 3.595000000000000105e-04, 6.038475944575883401e-03, 1.994484457191069652e-03, 6.867108017699919027e-03, 3.953455889252317432e-03
7.914999999999999944e-04, 2.914999999999999840e-04, 8.279999999999999600e-04, 3.674999999999999881e-04, 6.108265069153947201e-03, 2.029830120588226299e-03, 6.942458093554316513e-03, 3.998349975583092610e-03
8.009999999999999542e-04, 2.959999999999999849e-04, 8.425000000000000414e-04, 3.710000000000000190e-04, 6.177369590978529397e-03, 2.056788027631184599e-03, 7.021600060774493314e-03, 4.053003713776305757e-03
8.105000000000000225e-04, 3.015000000000000102e-04, 8.574999999999999723e-04, 3.789999999999999966e-04, 6.245215901570658548e-03, 2.079028027486272065e-03, 7.101328556412749710e-03, 4.104671134983345522e-03
8.205000000000000487e-04, 3.085000000000000177e-04, 8.720000000000000537e-04, 3.869999999999999742e-04, 6.315804059570881597e-03, 2.112507506349249435e-03, 7.175634847137892999e-03, 4.157402179270382539e-03
8.295000000000000507e-04, 3.134999999999999766e-04, 8.865000000000000267e-04, 3.944999999999999939e-04, 6.390290735294654016e-03, 2.141800483368419203e-03, 7.251753563117665884e-03, 4.205100227347428887e-03
8.434999999999999573e-04, 3.204999999999999841e-04, 8.980000000000000352e-04, 4.070000000000000267e-04, 6.459435708670271253e-03, 2.168695633912993709e-03, 7.338055515370461163e-03, 4.259263674142008821e-03
8.614999999999999611e-04, 3.265000000000000215e-04, 9.120000000000000502e-04, 4.150000000000000043e-04, 6.537529854519546525e-03, 2.197041347544142174e-03, 7.418649161850823792e-03, 4.309431300717617326e-03
8.769999999999999584e-04, 3.350000000000000113e-04, 9.200000000000000278e-04, 4.254999999999999885e-04, 6.608510387358873008e-03, 2.226764035384618413e-03, 7.507338719267083078e-03, 4.364969018350438150e-03
8.884999999999999669e-04, 3.424999999999999768e-04, 9.284999999999999634e-04, 4.319999999999999838e-04, 6.683134662689484314e-03, 2.254932157767913174e-03, 7.582887361832137130e-03, 4.417286699867724840e-03
8.999999999999999754e-04, 3.499999999999999964e-04, 9.435000000000000027e-04, 4.404999999999999736e-04, 6.759317967245791203e-03, 2.287285328094172936e-03, 7.667328664201771872e-03, 4.471380022070575895e-03
9.089999999999999773e-04, 3.555000000000000217e-04, 9.554999999999999691e-04, 4.510000000000000120e-04, 6.838833340282766265e-03, 2.318642136529818366e-03, 7.756054946420329332e-03, 4.526944577904491382e-03
9.200000000000000278e-04, 3.629999999999999872e-04, 9.740000000000000394e-04, 4.580000000000000195e-04, 6.911163143429293297e-03, 2.348265925082225220e-03, 7.838362781043363425e-03, 4.587302129808326981e-03
9.305000000000000120e-04, 3.725000000000000012e-04, 9.894999999999999282e-04, 4.620000000000000083e-04, 6.991140971306403218e-03, 2.377515994855139859e-03, 7.926461330907783043e-03, 4.641931910760422123e-03
9.414999999999999541e-04, 3.789999999999999966e-04, 1.000000000000000021e-03, 4.719999999999999803e-04, 7.069152118233236991e-03, 2.411079202709701021e-03, 8.016148449990049413e-03, 4.698170122418086729e-03
9.569999999999999514e-04, 3.849999999999999798e-04, 1.016500000000000042e-03, 4.809999999999999823e-04, 7.148875955236140903e-03, 2.443189819329793806e-03, 8.103435290871572466e-03, 4.753088408229326142e-03
9.675000000000000440e-04, 3.935000000000000238e-04, 1.030499999999999949e-03, 4.895000000000000262e-04, 7.228588587204856988e-03, 2.475997582786855847e-03, 8.192733552551583268e-03, 4.812230118549630856e-03
9.805000000000000347e-04, 4.000000000000000192e-04, 1.044999999999999922e-03, 5.014999999999999927e-04, 7.312384573432727415e-03, 2.507449773834960656e-03, 8.283599129799534833e-03, 4.868705581116516967e-03
9.944999999999999413e-04, 4.049999999999999781e-04, 1.056499999999999930e-03, 5.090000000000000123e-04, 7.396397078344170428e-03, 2.542097724214475822e-03, 8.377467814714455174e-03, 4.933192839108105354e-03
1.008500000000000065e-03, 4.105000000000000033e-04, 1.075000000000000001e-03, 5.180000000000000143e-04, 7.478967634230561726e-03, 2.575921286735094549e-03, 8.466898827476325787e-03, 4.997225166984719559e-03
1.021999999999999905e-03, 4.164999999999999866e-04, 1.088999999999999907e-03, 5.249999999999999676e-04, 7.562838935620263235e-03, 2.614058066698616949e-03, 8.562619229410026178e-03, 5.055368424959128838e-03
1.040499999999999975e-03, 4.229999999999999819e-04, 1.105499999999999929e-03, 5.330000000000000536e-04, 7.648182390729071391e-03, 2.645377922822255215e-03, 8.659029363556553296e-03, 5.117589503386529154e-03
1.056499999999999930e-03, 4.279999999999999950e-04, 1.123000000000000083e-03, 5.389999999999999826e-04, 7.735619502903907756e-03, 2.679813279919089717e-03, 8.754542858108966402e-03, 5.182097135790942818e-03
1.072500000000000103e-03, 4.369999999999999970e-04, 1.136000000000000074e-03, 5.454999999999999780e-04, 7.823162292186287142e-03, 2.716927083713432077e-03, 8.850610603936721887e-03, 5.245558857529452820e-03
1.085000000000000027e-03, 4.429999999999999802e-04, 1.149499999999999914e-03, 5.529999999999999976e-04, 7.910990110036828296e-03, 2.753304663515192697e-03, 8.950545908309770135e-03, 5.311762105845032646e-03
1.100000000000000066e-03, 4.524999999999999942e-04, 1.168500000000000051e-03, 5.664999999999999463e-04, 8.000421425916975915e-03, 2.789774540591338260e-03, 9.048763323239596146e-03, 5.374991437088976094e-03
1.119999999999999902e-03, 4.605000000000000261e-04, 1.183999999999999940e-03, 5.770000000000000389e-04, 8.089451041011799098e-03, 2.827132391521373043e-03, 9.159189936839361168e-03, 5.438575920789248848e-03
1.136000000000000074e-03, 4.670000000000000214e-04, 1.196500000000000081e-03, 5.965000000000000250e-04, 8.178251784903086199e-03, 2.864520912730698487e-03, 9.248756102956671304e-03, 5.510143104414179892e-03
1.149499999999999914e-03, 4.749999999999999990e-04, 1.206500000000000107e-03, 6.059999999999999849e-04, 8.273880627916497393e-03, 2.902503384838293031e-03, 9.356674912722857951e-03, 5.575457256878108003e-03
1.162999999999999971e-03, 4.814999999999999944e-04, 1.221499999999999930e-03, 6.149999999999999868e-04, 8.366344346588686087e-03, 2.943650504143217970e-03, 9.456782092493848033e-03, 5.646683009862035231e-03
1.180000000000000059e-03, 4.945000000000000394e-04, 1.239499999999999933e-03, 6.244999999999999466e-04, 8.462800712002968226e-03, 2.980859251791876177e-03, 9.565182248254500488e-03, 5.714406445180931181e-03
1.196500000000000081e-03, 5.035000000000000413e-04, 1.259499999999999986e-03, 6.329999999999999906e-04, 8.559772411924244928e-03, 3.023404395137132151e-03, 9.671963026386235646e-03, 5.789820795855027923e-03
1.215500000000000001e-03, 5.144999999999999834e-04, 1.276999999999999923e-03, 6.390000000000000280e-04, 8.654633178868465296e-03, 3.061930878736285593e-03, 9.777848605322440184e-03, 5.854773107703535942e-03
1.234000000000000071e-03, 5.234999999999999853e-04, 1.294999999999999927e-03, 6.455000000000000234e-04, 8.750722434045316023e-03, 3.103211704218953367e-03, 9.882800399047615009e-03, 5.929251748766718733e-03
1.252499999999999924e-03, 5.330000000000000536e-04, 1.314000000000000064e-03, 6.570000000000000319e-04, 8.851952363215457448e-03, 3.143601739294459192e-03, 9.995622652206841499e-03, 6.002701659308199225e-03
1.270499999999999928e-03, 5.465000000000000023e-04, 1.332999999999999984e-03, 6.704999999999999806e-04, 8.953391663263116085e-03, 3.185857229098951020e-03, 1.010925350218330396e-02, 6.076937021299690447e-03
1.284500000000000051e-03, 5.590000000000000351e-04, 1.352499999999999970e-03, 6.859999999999999779e-04, 9.053030174244183423e-03, 3.230961256961256602e-03, 1.021625088967216891e-02, 6.151532054588509414e-03
1.307000000000000002e-03, 5.689999999999999529e-04, 1.370499999999999973e-03, 6.949999999999999798e-04, 9.156819859152637991e-03, 3.271133456780981382e-03, 1.033367385188463383e-02, 6.227201793829027603e-03
1.329000000000000103e-03, 5.789999999999999791e-04, 1.390500000000000026e-03, 7.075000000000000126e-04, 9.258845172639222285e-03, 3.316308969944200928e-03, 1.044886871799879588e-02, 6.305565385063689222e-03
1.350999999999999987e-03, 5.854999999999999745e-04, 1.411499999999999994e-03, 7.205000000000000033e-04, 9.361411870125443957e-03, 3.361243884650054470e-03, 1.056097418489008490e-02, 6.382643909324086859e-03
1.366999999999999943e-03, 5.940000000000000184e-04, 1.428999999999999932e-03, 7.330000000000000361e-04, 9.472646265032748716e-03, 3.403626989861319955e-03, 1.067960459915904756e-02, 6.461263987431693778e-03
1.381499999999999916e-03, 6.084999999999999914e-04, 1.453000000000000081e-03, 7.504999999999999736e-04, 9.577664243563318441e-03, 3.449352738503014531e-03, 1.079877920349806876e-02, 6.540818951018779678e-03
1.397000000000000021e-03, 6.225000000000000065e-04, 1.472500000000000068e-03, 7.649999999999999465e-04, 9.684772002035348798e-03, 3.497721859509039539e-03, 1.091827072791188083e-02, 6.624824548458791047e-03
1.419499999999999972e-03, 6.344999999999999729e-04, 1.494499999999999952e-03, 7.799999999999999859e-04, 9.794356849122417066e-03, 3.542233943727360682e-03, 1.103911147828526111e-02, 6.703638438183549819e-03
1.440000000000000091e-03, 6.434999999999999748e-04, 1.513500000000000088e-03, 7.935000000000000430e-04, 9.901938786682277366e-03, 3.588578161043277492e-03, 1.116369071454561754e-02, 6.785981784204636082e-03
1.458499999999999944e-03, 6.505000000000000365e-04, 1.531500000000000092e-03, 8.120000000000000048e-04, 1.001739361843387646e-02, 3.638244034574733814e-03, 1.128768305393143892e-02, 6.870514872428947969e-03
1.477500000000000081e-03, 6.595000000000000384e-04, 1.547500000000000047e-03, 8.249999999999999955e-04, 1.013211819403659480e-02, 3.687359901205326806e-03, 1.140830786191599291e-02, 6.955370368521215929e-03
1.502999999999999996e-03, 6.719999999999999628e-04, 1.565999999999999901e-03, 8.369999999999999619e-04, 1.024536533222262548e-02, 3.736581770176344245e-03, 1.153756275942146095e-02, 7.044831887436531041e-03
1.519500000000000017e-03, 6.809999999999999647e-04, 1.583500000000000055e-03, 8.499999999999999526e-04, 1.036173527711653150e-02, 3.786055073183104951e-03, 1.166419521593023423e-02, 7.127441024509004186e-03
1.539000000000000003e-03, 6.924999999999999732e-04, 1.603500000000000108e-03, 8.645000000000000340e-04, 1.047887674435982013e-02, 3.836559660741271829e-03, 1.179683061725226439e-02, 7.216210668814023940e-03
1.558499999999999990e-03, 7.024999999999999994e-04, 1.629500000000000089e-03, 8.779999999999999827e-04, 1.059678228780472874e-02, 3.887818152299208317e-03, 1.193013950983642414e-02, 7.300030947106852901e-03
1.579000000000000108e-03, 7.159999999999999481e-04, 1.650500000000000057e-03, 8.919999999999999978e-04, 1.071492798859429926e-02, 3.941091866188172269e-03, 1.205649398342097806e-02, 7.395030068877581943e-03
1.600499999999999926e-03, 7.249999999999999500e-04, 1.672000000000000092e-03, 9.064999999999999707e-04, 1.083823801746160512e-02, 3.989088042641728699e-03, 1.219214508488385661e-02, 7.484990791182528740e-03
1.619500000000000063e-03, 7.395000000000000314e-04, 1.698999999999999989e-03, 9.215000000000000101e-04, 1.095861835850240294e-02, 4.044821979698335138e-03, 1.232833625681958173e-02, 7.579010238254341343e-03
1.642999999999999929e-03, 7.525000000000000222e-04, 1.719500000000000108e-03, 9.395000000000000139e-04, 1.108454836239695755e-02, 4.102341844613235922e-03, 1.246881763036089032e-02, 7.672944807129505711e-03
1.664499999999999964e-03, 7.634999999999999643e-04, 1.745999999999999939e-03, 9.529999999999999626e-04, 1.120986577017600919e-02, 4.154391879592520681e-03, 1.260084374986710290e-02, 7.768421725599064520e-03
1.685999999999999999e-03, 7.759999999999999971e-04, 1.773999999999999969e-03, 9.659999999999999533e-04, 1.133730301521634377e-02, 4.211426282547605857e-03, 1.274444421679877745e-02, 7.863561029394179613e-03
1.708499999999999949e-03, 7.885000000000000299e-04, 1.798499999999999968e-03, 9.770000000000000039e-04, 1.146346296552997433e-02, 4.264648566609816581e-03, 1.288271673700770031e-02, 7.959456052395012110e-03
1.734000000000000081e-03, 7.990000000000000140e-04, 1.819000000000000087e-03, 9.950000000000000077e-04, 1.159232034834691005e-02, 4.322542535078680546e-03, 1.302910914149514945e-02, 8.060860290794729863e-03
1.761500000000000045e-03, 8.120000000000000048e-04, 1.848999999999999949e-03, 1.008500000000000065e-03, 1.172460469516138637e-02, 4.380282109454642497e-03, 1.317339544595827645e-02, 8.157027769236376707e-03
1.786999999999999960e-03, 8.304999999999999665e-04, 1.878499999999999961e-03, 1.021999999999999905e-03, 1.185676334425433097e-02, 4.438129747347470226e-03, 1.331792490027765632e-02, 8.263227945303526153e-03
1.806499999999999946e-03, 8.465000000000000302e-04, 1.901499999999999978e-03, 1.038000000000000077e-03, 1.198995065861508183e-02, 4.501283022588243796e-03, 1.346419021169785457e-02, 8.359686308864291635e-03
1.835999999999999958e-03, 8.605000000000000452e-04, 1.923999999999999929e-03, 1.052999999999999900e-03, 1.212800538440653685e-02, 4.560789460042210045e-03, 1.361585090906588906e-02, 8.462147751770406068e-03
1.864500000000000055e-03, 8.765000000000000005e-04, 1.955500000000000207e-03, 1.069000000000000072e-03, 1.226486105202184186e-02, 4.619479247373555787e-03, 1.376662846728417787e-02, 8.567486751488917127e-03
1.894499999999999917e-03, 8.890000000000000333e-04, 1.981500000000000188e-03, 1.088500000000000058e-03, 1.240108979923210293e-02, 4.681772957241540217e-03, 1.392234290130184814e-02, 8.672784262707932887e-03
1.917499999999999934e-03, 9.009999999999999997e-04, 2.011999999999999900e-03, 1.115000000000000106e-03, 1.254468113732729907e-02, 4.746031415322690683e-03, 1.407546082093170600e-02, 8.779300076418524584e-03
1.941500000000000083e-03, 9.185000000000000456e-04, 2.039500000000000080e-03, 1.132999999999999893e-03, 1.268362152213143440e-02, 4.806191787092671010e-03, 1.423204725032019974e-02, 8.889720995162967918e-03
1.964500000000000100e-03, 9.324999999999999522e-04, 2.065500000000000062e-03, 1.153500000000000011e-03, 1.283397539668496359e-02, 4.868958680160904648e-03, 1.438833755948298876e-02, 8.998376714927284678e-03
1.986499999999999985e-03, 9.464999999999999672e-04, 2.096000000000000207e-03, 1.175999999999999962e-03, 1.297805403374598619e-02, 4.935011394124263172e-03, 1.455081348713259566e-02, 9.109778612966521957e-03
2.010000000000000068e-03, 9.625000000000000309e-04, 2.124000000000000020e-03, 1.197499999999999997e-03, 1.311754547018010100e-02, 5.003281867689176633e-03, 1.471109464235739218e-02, 9.221768547076857753e-03
2.043500000000000177e-03, 9.805000000000000347e-04, 2.154000000000000099e-03, 1.216000000000000067e-03, 1.326798525201619214e-02, 5.067005555036525714e-03, 1.486825268977003817e-02, 9.334891363888915203e-03
2.070499999999999858e-03, 9.935000000000000255e-04, 2.178499999999999881e-03, 1.237500000000000102e-03, 1.341902591073912063e-02, 5.137389787086848840e-03, 1.503994000357020654e-02, 9.451210869606773562e-03
2.102999999999999835e-03, 1.012000000000000096e-03, 2.204499999999999862e-03, 1.257499999999999937e-03, 1.357006627393794046e-02, 5.204241998264896168e-03, 1.520587422712271243e-02, 9.569287833242746608e-03
2.128000000000000117e-03, 1.031000000000000015e-03, 2.229500000000000145e-03, 1.275499999999999941e-03, 1.372184926749596239e-02, 5.275751422539561031e-03, 1.538029281305699179e-02, 9.684197025294489017e-03
2.155999999999999930e-03, 1.048499999999999953e-03, 2.258500000000000091e-03, 1.293499999999999945e-03, 1.387824855848506997e-02, 5.345172769732912423e-03, 1.554710963047924513e-02, 9.805801890711505694e-03
2.188499999999999907e-03, 1.067000000000000023e-03, 2.282000000000000174e-03, 1.317500000000000095e-03, 1.403685693876707656e-02, 5.419614270773908185e-03, 1.571758793926002554e-02, 9.926565505930160654e-03
2.217999999999999920e-03, 1.082999999999999978e-03, 2.309999999999999987e-03, 1.338999999999999913e-03, 1.419598102862413419e-02, 5.486790808771626997e-03, 1.589336394253405838e-02, 1.005074244956615133e-02
2.248500000000000065e-03, 1.097000000000000102e-03, 2.341000000000000199e-03, 1.358000000000000049e-03, 1.435554925546668470e-02, 5.562150647582485979e-03, 1.606989773322153869e-02, 1.017324667895240509e-02
2.279499999999999842e-03, 1.116000000000000021e-03, 2.367999999999999879e-03, 1.381000000000000066e-03, 1.451250742976533704e-02, 5.637459603712678853e-03, 1.624845928865669559e-02, 1.029650192531103049e-02
2.311500000000000186e-03, 1.133499999999999959e-03, 2.399999999999999790e-03, 1.407999999999999963e-03, 1.467985539425030982e-02, 5.709027203238742007e-03, 1.642816786608105803e-02, 1.042813478817821229e-02
2.353000000000000057e-03, 1.149499999999999914e-03, 2.425500000000000139e-03, 1.433000000000000029e-03, 1.484840253226238881e-02, 5.784631718252274644e-03, 1.661149594500852325e-02, 1.055527597697435496e-02
2.388499999999999998e-03, 1.167499999999999918e-03, 2.455499999999999784e-03, 1.454999999999999913e-03, 1.501311190538778123e-02, 5.865169113394806504e-03, 1.679649360966104996e-02, 1.068385025950507536e-02
2.419999999999999842e-03, 1.188000000000000037e-03, 2.495499999999999888e-03, 1.479499999999999912e-03, 1.518491949024174115e-02, 5.940818296107946810e-03, 1.698246235994858508e-02, 1.081584696308570369e-02
2.455499999999999784e-03, 1.211999999999999970e-03, 2.533500000000000162e-03, 1.501500000000000013e-03, 1.535677251780649677e-02, 6.019926159181844885e-03, 1.716927322475087295e-02, 1.095118152265948941e-02
2.495999999999999955e-03, 1.231000000000000106e-03, 2.571500000000000001e-03, 1.519500000000000017e-03, 1.552972497370981066e-02, 6.101971216735049483e-03, 1.736192641577961188e-02, 1.108470189868399070e-02
2.540000000000000157e-03, 1.253999999999999906e-03, 2.609499999999999841e-03, 1.544000000000000017e-03, 1.571105460591254444e-02, 6.183973327759421761e-03, 1.755754272836820840e-02, 1.122263629401096079e-02
2.571500000000000001e-03, 1.276000000000000007e-03, 2.642999999999999950e-03, 1.566499999999999967e-03, 1.588129279103528413e-02, 6.265675746015707606e-03, 1.774832490058652484e-02, 1.136062528731884499e-02
2.613499999999999938e-03, 1.301000000000000073e-03, 2.675499999999999927e-03, 1.590499999999999900e-03, 1.606261146396577646e-02, 6.345976583698544060e-03, 1.794624103369482984e-02, 1.150197607608685613e-02
2.645499999999999848e-03, 1.319999999999999993e-03, 2.703000000000000107e-03, 1.608499999999999904e-03, 1.624496562627514296e-02, 6.436270106496173003e-03, 1.814356105963393917e-02, 1.164315265119892501e-02
2.676500000000000060e-03, 1.348999999999999939e-03, 2.743999999999999911e-03, 1.631499999999999921e-03, 1.642761472675493759e-02, 6.521416705204952959e-03, 1.834715139031888390e-02, 1.178794563179606618e-02
2.706000000000000072e-03, 1.370499999999999973e-03, 2.784500000000000083e-03, 1.664499999999999964e-03, 1.661441339467540496e-02, 6.609275511556456442e-03, 1.854977150593407897e-02, 1.193264888611680723e-02
2.739500000000000181e-03, 1.398500000000000004e-03, 2.821999999999999856e-03, 1.683999999999999950e-03, 1.680295783645009700e-02, 6.695746171427714721e-03, 1.875387486660674147e-02, 1.207796587499651055e-02
2.772999999999999857e-03, 1.415000000000000025e-03, 2.861499999999999894e-03, 1.714500000000000095e-03, 1.699053440436270809e-02, 6.786323690168653486e-03, 1.896424775745907815e-02, 1.222575862447945749e-02
2.811500000000000197e-03, 1.440499999999999940e-03, 2.896500000000000203e-03, 1.736499999999999979e-03, 1.718005138646005667e-02, 6.876640265187842875e-03, 1.917400170003500867e-02, 1.237867210887725125e-02
2.845499999999999939e-03, 1.467999999999999904e-03, 2.939000000000000206e-03, 1.767499999999999974e-03, 1.737788722309450279e-02, 6.968668390029624828e-03, 1.938601922822734414e-02, 1.253216533975705198e-02
2.882500000000000080e-03, 1.499499999999999965e-03, 2.979499999999999944e-03, 1.789500000000000075e-03, 1.757326497542059662e-02, 7.060584523412036760e-03, 1.960225819848876797e-02, 1.268700061065262952e-02
2.923999999999999950e-03, 1.523499999999999898e-03, 3.020500000000000181e-03, 1.817000000000000039e-03, 1.777279502684277548e-02, 7.155008301714009707e-03, 1.982027029389534650e-02, 1.284351426843818346e-02
2.966499999999999953e-03, 1.546499999999999915e-03, 3.062500000000000118e-03, 1.848999999999999949e-03, 1.797501940763111122e-02, 7.250064104155374070e-03, 2.004354483023193523e-02, 1.299942051290431388e-02
3.001999999999999894e-03, 1.569999999999999998e-03, 3.106999999999999953e-03, 1.879500000000000094e-03, 1.817664716598964628e-02, 7.347010145367949621e-03, 2.026215043167284291e-02, 1.316210345036403044e-02
3.044499999999999897e-03, 1.595999999999999979e-03, 3.150500000000000089e-03, 1.909499999999999956e-03, 1.838516777006621652e-02, 7.447317363873194769e-03, 2.048836750035632273e-02, 1.332596546269373267e-02
3.079500000000000206e-03, 1.618499999999999930e-03, 3.193999999999999791e-03, 1.936000000000000004e-03, 1.859702303865282819e-02, 7.539847869273456731e-03, 2.071495776858390744e-02, 1.348869358875464525e-02
3.120500000000000010e-03, 1.642500000000000080e-03, 3.241500000000000024e-03, 1.966499999999999932e-03, 1.880121537079389171e-02, 7.645140739532519346e-03, 2.094753997830782477e-02, 1.365248084357595718e-02
3.161499999999999814e-03, 1.665500000000000097e-03, 3.285499999999999792e-03, 2.001999999999999873e-03, 1.901207258719300741e-02, 7.749204342646249903e-03, 2.117656928278914205e-02, 1.382411765473330091e-02
3.203000000000000118e-03, 1.694999999999999892e-03, 3.334999999999999857e-03, 2.034499999999999850e-03, 1.922800329548338127e-02, 7.850597597733783434e-03, 2.141408262094596920e-02, 1.399579870366357386e-02
3.238500000000000059e-03, 1.722000000000000006e-03, 3.382000000000000024e-03, 2.061499999999999964e-03, 1.944418791631460919e-02, 7.958082760124702768e-03, 2.165025778675102111e-02, 1.416902323136424134e-02
3.282000000000000195e-03, 1.746500000000000006e-03, 3.427499999999999991e-03, 2.092500000000000176e-03, 1.966340869483628601e-02, 8.061088401037089929e-03, 2.189197158146807820e-02, 1.434537066120902989e-02
3.324999999999999831e-03, 1.777500000000000000e-03, 3.474500000000000158e-03, 2.128500000000000184e-03, 1.988920239764047429e-02, 8.169469571368773858e-03, 2.213437105379266467e-02, 1.451791559252937382e-02
3.369000000000000033e-03, 1.802500000000000066e-03, 3.522500000000000023e-03, 2.163500000000000058e-03, 2.011228258898279178e-02, 8.279256346364298816e-03, 2.238015305484861855e-02, 1.469698378581022619e-02
3.421500000000000062e-03, 1.832499999999999928e-03, 3.575500000000000119e-03, 2.197000000000000168e-03, 2.033724395921445577e-02, 8.389910585636683668e-03, 2.263479456925484440e-02, 1.487896338445726663e-02
3.468999999999999861e-03, 1.857499999999999993e-03, 3.624000000000000051e-03, 2.233999999999999875e-03, 2.056885272091849015e-02, 8.500926299759462706e-03, 2.288030214454157482e-02, 1.506532146536126472e-02
3.514499999999999829e-03, 1.889999999999999970e-03, 3.667999999999999820e-03, 2.263999999999999953e-03, 2.080234548349308571e-02, 8.614684624188535117e-03, 2.313266739172465877e-02, 1.524498652003579251e-02
3.559000000000000098e-03, 1.925000000000000062e-03, 3.713999999999999854e-03, 2.291500000000000134e-03, 2.104137128196430923e-02, 8.729159393742200526e-03, 2.339130964027782630e-02, 1.544060225129267883e-02
3.605500000000000198e-03, 1.962499999999999835e-03, 3.762499999999999786e-03, 2.327000000000000075e-03, 2.127493940061893005e-02, 8.846183300606630384e-03, 2.364965440894284399e-02, 1.562852949145035475e-02
3.648999999999999900e-03, 1.991000000000000148e-03, 3.810500000000000085e-03, 2.361499999999999884e-03, 2.151662998842691216e-02, 8.963819902594045985e-03, 2.391567166989649537e-02, 1.582152145575300636e-02
3.699000000000000031e-03, 2.018999999999999961e-03, 3.857000000000000185e-03, 2.396999999999999825e-03, 2.175806340584134080e-02, 9.078212137074949048e-03, 2.417786225852456422e-02, 1.601770944363639995e-02
3.749000000000000162e-03, 2.053999999999999836e-03, 3.915000000000000077e-03, 2.432000000000000134e-03, 2.200249268014576112e-02, 9.205607021984127392e-03, 2.444463037172585687e-02, 1.621515940109691592e-02
3.789499999999999900e-03, 2.082500000000000150e-03, 3.969000000000000306e-03, 2.477500000000000101e-03, 2.225275781561860886e-02, 9.327269555028480652e-03, 2.471901998166405046e-02, 1.641479317916913830e-02
3.843500000000000128e-03, 2.116999999999999958e-03, 4.017999999999999870e-03, 2.515499999999999941e-03, 2.250591817771910308e-02, 9.452605217448263597e-03, 2.499652710805725514e-02, 1.661782189873383178e-02
3.902999999999999785e-03, 2.144500000000000139e-03, 4.072499999999999731e-03, 2.551499999999999949e-03, 2.276516880111353544e-02, 9.579892168113836662e-03, 2.527045413470696208e-02, 1.682724976691137367e-02
3.960499999999999611e-03, 2.171000000000000187e-03, 4.127999999999999725e-03, 2.590499999999999921e-03, 2.301880913347792781e-02, 9.710021756227709896e-03, 2.555044621720714906e-02, 1.702795464383050766e-02
4.009500000000000043e-03, 2.208499999999999960e-03, 4.176499999999999657e-03, 2.636499999999999955e-03, 2.327680878148549390e-02, 9.835671141922124050e-03, 2.583659247842007289e-02, 1.724408637286530682e-02
4.055999999999999710e-03, 2.243999999999999901e-03, 4.232500000000000151e-03, 2.675499999999999927e-03, 2.354334384582004724e-02, 9.967818166470845606e-03, 2.612163199062027610e-02, 1.745260480088730096e-02
4.108500000000000173e-03, 2.277500000000000011e-03, 4.289499999999999910e-03, 2.719500000000000129e-03, 2.381037364295046643e-02, 1.010071379414211219e-02, 2.641341357850056706e-02, 1.767260228778728265e-02
4.152999999999999574e-03, 2.318499999999999815e-03, 4.342000000000000373e-03, 2.757499999999999968e-03, 2.407825395433698529e-02, 1.023810188008484473e-02, 2.670551978321547906e-02, 1.788996514995923673e-02
4.213500000000000231e-03, 2.358999999999999986e-03, 4.386499999999999774e-03, 2.794500000000000109e-03, 2.434893485087170906e-02, 1.037180729728543610e-02, 2.700172448142854065e-02, 1.810801418285829315e-02
4.269000000000000225e-03, 2.397499999999999892e-03, 4.459000000000000290e-03, 2.838499999999999877e-03, 2.462334848720658734e-02, 1.051032434001309551e-02, 2.730141443952464886e-02, 1.832883480664923223e-02
4.319500000000000423e-03, 2.440499999999999961e-03, 4.532500000000000070e-03, 2.878499999999999982e-03, 2.490283771258287177e-02, 1.064884062175495277e-02, 2.760121483625616740e-02, 1.855682721560889328e-02
4.379499999999999713e-03, 2.477500000000000101e-03, 4.590499999999999962e-03, 2.919999999999999853e-03, 2.518426004379139410e-02, 1.079373206005785485e-02, 2.791124250127544060e-02, 1.878534977555307295e-02
4.438499999999999737e-03, 2.514000000000000175e-03, 4.649999999999999620e-03, 2.970500000000000050e-03, 2.546668726948561959e-02, 1.093801191153362905e-02, 2.822017527110093696e-02, 1.901881711238403300e-02
4.501500000000000293e-03, 2.553000000000000148e-03, 4.706000000000000114e-03, 3.023500000000000146e-03, 2.575691804741553001e-02, 1.108212631267168138e-02, 2.853390220309724723e-02, 1.925312341338937527e-02
4.560500000000000317e-03, 2.594500000000000018e-03, 4.765499999999999771e-03, 3.072500000000000144e-03, 2.604778900433202607e-02, 1.122980370305903981e-02, 2.885112857012261250e-02, 1.949108309815772780e-02
4.618999999999999842e-03, 2.634000000000000057e-03, 4.835500000000000388e-03, 3.112499999999999815e-03, 2.634020939565732272e-02, 1.138116001902714745e-02, 2.916981594824145582e-02, 1.973180216073373502e-02
4.680000000000000132e-03, 2.668999999999999932e-03, 4.902000000000000107e-03, 3.156500000000000018e-03, 2.663891903090277388e-02, 1.153377870029447839e-02, 2.949374150345084045e-02, 1.997682794071299964e-02
4.741000000000000422e-03, 2.707999999999999904e-03, 4.976500000000000021e-03, 3.203000000000000118e-03, 2.694098130977821276e-02, 1.168777643109079542e-02, 2.982232052636650879e-02, 2.022129890404998631e-02
4.812000000000000305e-03, 2.746499999999999810e-03, 5.041999999999999607e-03, 3.247499999999999953e-03, 2.724322651054827960e-02, 1.184245035086672199e-02, 3.015436153106581738e-02, 2.047171400776384709e-02
4.874999999999999993e-03, 2.786999999999999981e-03, 5.108999999999999826e-03, 3.299499999999999916e-03, 2.755562722002738094e-02, 1.200128470745051926e-02, 3.048806933347028222e-02, 2.071869432763074129e-02
4.931500000000000120e-03, 2.831000000000000183e-03, 5.173999999999999780e-03, 3.351999999999999945e-03, 2.786545195034230080e-02, 1.216004635496496095e-02, 3.082711800649869799e-02, 2.097942059981611207e-02
4.993000000000000042e-03, 2.876500000000000151e-03, 5.233999999999999937e-03, 3.406000000000000173e-03, 2.818163833516141095e-02, 1.232396346661473845e-02, 3.116965347507141132e-02, 2.123745919944242458e-02
5.061999999999999660e-03, 2.913999999999999924e-03, 5.299500000000000391e-03, 3.452999999999999906e-03, 2.849869890480835610e-02, 1.248824820073713565e-02, 3.151543933829760447e-02, 2.149806547115972258e-02
5.131000000000000144e-03, 2.958500000000000192e-03, 5.362999999999999712e-03, 3.497500000000000175e-03, 2.881772994227209048e-02, 1.265455761328742289e-02, 3.186508811808564517e-02, 2.176646341360113229e-02
5.190499999999999801e-03, 2.995999999999999965e-03, 5.428500000000000165e-03, 3.549500000000000138e-03, 2.914697026399098306e-02, 1.282293484973961485e-02, 3.221666603252359290e-02, 2.203432017255937958e-02
5.266999999999999980e-03, 3.044999999999999964e-03, 5.496499999999999650e-03, 3.599499999999999835e-03, 2.948025109784401659e-02, 1.299624253002102520e-02, 3.257794963525643267e-02, 2.230736042535780631e-02
5.336999999999999730e-03, 3.093499999999999896e-03, 5.566999999999999900e-03, 3.652999999999999997e-03, 2.981016664861870294e-02, 1.317100363137472391e-02, 3.293862732257835102e-02, 2.258166853569170893e-02
5.408500000000000113e-03, 3.145499999999999859e-03, 5.634499999999999752e-03, 3.712000000000000022e-03, 3.014749808520336694e-02, 1.334401887145777489e-02, 3.330400371864353226e-02, 2.285956726403129413e-02
5.475500000000000332e-03, 3.196500000000000122e-03, 5.701499999999999971e-03, 3.768500000000000148e-03, 3.048953564980782724e-02, 1.352627698186913315e-02, 3.367441588475236086e-02, 2.313878882063688178e-02
5.540999999999999918e-03, 3.252000000000000116e-03, 5.779499999999999915e-03, 3.821499999999999810e-03, 3.083290835094572649e-02, 1.370358461878459430e-02, 3.404931162033517089e-02, 2.342668053535450906e-02
5.618999999999999863e-03, 3.295499999999999818e-03, 5.864000000000000289e-03, 3.868499999999999977e-03, 3.117844024442662995e-02, 1.388529168769898729e-02, 3.442657813749663148e-02, 2.371856335235645111e-02
5.686000000000000082e-03, 3.357000000000000175e-03, 5.936000000000000304e-03, 3.925999999999999802e-03, 3.153382014817262408e-02, 1.407104129034568787e-02, 3.480873218495340177e-02, 2.400975200494583767e-02
5.760499999999999995e-03, 3.410999999999999970e-03, 6.006499999999999687e-03, 3.984999999999999827e-03, 3.189099198796940121e-02, 1.425880220513229407e-02, 3.519352478164249759e-02, 2.430671348233066562e-02
5.839999999999999705e-03, 3.459999999999999968e-03, 6.090500000000000427e-03, 4.049500000000000148e-03, 3.225217654085217600e-02, 1.445254480122554024e-02, 3.558396523020445484e-02, 2.460521360205038255e-02
5.914499999999999619e-03, 3.508999999999999966e-03, 6.175500000000000433e-03, 4.112499999999999836e-03, 3.261391496078395319e-02, 1.464107970913367841e-02, 3.597616604639761878e-02, 2.491051559979704649e-02
5.987000000000000134e-03, 3.556000000000000133e-03, 6.254000000000000010e-03, 4.179500000000000055e-03, 3.298630179225503500e-02, 1.483818734302645194e-02, 3.638187728111883651e-02, 2.521422718377325928e-02
6.063999999999999946e-03, 3.618500000000000189e-03, 6.337500000000000251e-03, 4.236000000000000182e-03, 3.335749959000407217e-02, 1.503496839363331443e-02, 3.677920219021681147e-02, 2.552997978424434433e-02
6.144499999999999788e-03, 3.667500000000000187e-03, 6.409999999999999899e-03, 4.300499999999999635e-03, 3.373459466064068768e-02, 1.523612916366555263e-02, 3.719038877703206847e-02, 2.584379449659136158e-02
6.217499999999999936e-03, 3.726500000000000212e-03, 6.492000000000000375e-03, 4.366000000000000089e-03, 3.411526772667648755e-02, 1.544057232805225860e-02, 3.760228442271688898e-02, 2.616308974145070340e-02
6.304999999999999841e-03, 3.778500000000000174e-03, 6.569499999999999819e-03, 4.426000000000000247e-03, 3.450167875011259794e-02, 1.564367225417734319e-02, 3.802079042607987153e-02, 2.648645534977663030e-02
6.370500000000000294e-03, 3.834000000000000168e-03, 6.652500000000000427e-03, 4.498499999999999895e-03, 3.489160467625605777e-02, 1.585531972497469799e-02, 3.844560267603547993e-02, 2.681336802206086070e-02
6.452000000000000270e-03, 3.886999999999999830e-03, 6.738499999999999698e-03, 4.564499999999999981e-03, 3.528634712447661914e-02, 1.606792442703420393e-02, 3.887352677025425474e-02, 2.714342242092759871e-02
6.526999999999999816e-03, 3.934499999999999630e-03, 6.831499999999999899e-03, 4.628000000000000169e-03, 3.568703132414642598e-02, 1.627987935063191990e-02, 3.930421967557400781e-02, 2.748179683733840278e-02
6.602499999999999862e-03, 3.980000000000000031e-03, 6.918500000000000170e-03, 4.698500000000000419e-03, 3.608720220660446842e-02, 1.649944033638190560e-02, 3.973788253159715733e-02, 2.781975211879391882e-02
6.686000000000000103e-03, 4.026499999999999697e-03, 7.016999999999999800e-03, 4.767500000000000036e-03, 3.650164932802644341e-02, 1.671964702301610359e-02, 4.018337981802178743e-02, 2.816209940491548949e-02
6.769500000000000343e-03, 4.083500000000000324e-03, 7.108500000000000235e-03, 4.840500000000000184e-03, 3.690781107073363293e-02, 1.694275150430018043e-02, 4.062887464167237034e-02, 2.851068434064032986e-02
6.854500000000000350e-03, 4.146999999999999645e-03, 7.194500000000000374e-03, 4.910999999999999567e-03, 3.732724423712697331e-02, 1.716793022987777792e-02, 4.107784577223303618e-02, 2.886057350731845161e-02
6.931999999999999794e-03, 4.218000000000000395e-03, 7.290999999999999738e-03, 4.975499999999999888e-03, 3.774478978636544579e-02, 1.739679547092323406e-02, 4.153548955296330891e-02, 2.921733094087116886e-02
7.016999999999999800e-03, 4.281499999999999716e-03, 7.388999999999999735e-03, 5.048500000000000036e-03, 3.817582361282997189e-02, 1.763149487124581610e-02, 4.199633484552602047e-02, 2.957805328057665564e-02
7.105000000000000204e-03, 4.349999999999999700e-03, 7.484000000000000201e-03, 5.120500000000000052e-03, 3.860693356052482400e-02, 1.786513644067573917e-02, 4.245912614694553888e-02, 2.994382993379165331e-02
7.186500000000000180e-03, 4.407499999999999959e-03, 7.577999999999999667e-03, 5.195499999999999598e-03, 3.904362202126957643e-02, 1.810353623510793306e-02, 4.293466767307756865e-02, 3.031234882842912329e-02
7.270999999999999686e-03, 4.477499999999999709e-03, 7.670500000000000235e-03, 5.262499999999999817e-03, 3.948641191523261790e-02, 1.834365304843305414e-02, 4.340937151584645798e-02, 3.069015735086438185e-02
7.358499999999999590e-03, 4.546500000000000194e-03, 7.768999999999999864e-03, 5.333000000000000067e-03, 3.993072992345659405e-02, 1.859039598590222012e-02, 4.389242349699730428e-02, 3.106757645352537303e-02
7.458499999999999852e-03, 4.616499999999999944e-03, 7.860999999999999932e-03, 5.415500000000000175e-03, 4.037930000964694288e-02, 1.883473628899291416e-02, 4.437952436517750981e-02, 3.144803019503414343e-02
7.558500000000000114e-03, 4.678500000000000367e-03, 7.953000000000000000e-03, 5.492000000000000354e-03, 4.083846975169232868e-02, 1.909403767385801226e-02, 4.487177686112283487e-02, 3.183528300566287189e-02
7.658500000000000377e-03, 4.742999999999999820e-03, 8.043500000000000302e-03, 5.568499999999999665e-03, 4.130177984472722941e-02, 1.934551814261266378e-02, 4.536561040494741653e-02, 3.222936009134357016e-02
7.768999999999999864e-03, 4.818000000000000234e-03, 8.156000000000000055e-03, 5.646499999999999610e-03, 4.176903999099648018e-02, 1.960238850439357736e-02, 4.587485269923487902e-02, 3.262973610644417932e-02
7.875500000000000556e-03, 4.878999999999999657e-03, 8.257999999999999716e-03, 5.725000000000000054e-03, 4.224026346538987953e-02, 1.986417494834568850e-02, 4.638214999426597956e-02, 3.303244958046736707e-02
7.964000000000000593e-03, 4.949000000000000274e-03, 8.373000000000000234e-03, 5.811000000000000193e-03, 4.271980135923762051e-02, 2.012796674560809324e-02, 4.689927997284972644e-02, 3.343856038273450987e-02
8.059500000000000691e-03, 5.020000000000000157e-03, 8.481499999999999456e-03, 5.895000000000000066e-03, 4.320127244833569385e-02, 2.039888939214305752e-02, 4.741762200340173677e-02, 3.385578934853489264e-02
8.163999999999999382e-03, 5.091000000000000039e-03, 8.588000000000000148e-03, 5.984500000000000236e-03, 4.369024768557136507e-02, 2.066930474695343953e-02, 4.794564382372549366e-02, 3.426874018281460960e-02
8.278000000000000635e-03, 5.152499999999999962e-03, 8.713000000000000259e-03, 6.074000000000000406e-03, 4.418266777915641486e-02, 2.094777882315133205e-02, 4.847730653634181597e-02, 3.469314058251311839e-02
8.361000000000000376e-03, 5.231999999999999672e-03, 8.817500000000000684e-03, 6.156499999999999646e-03, 4.468756843291983583e-02, 2.122700854892825215e-02, 4.901819444771637890e-02, 3.512014362166741149e-02
8.467499999999999333e-03, 5.305999999999999953e-03, 8.916500000000000814e-03, 6.249499999999999847e-03, 4.518717211609085682e-02, 2.150936005566544268e-02, 4.955908958297505773e-02, 3.555530852158504673e-02
8.564499999999999197e-03, 5.388500000000000061e-03, 9.020999999999999505e-03, 6.354000000000000273e-03, 4.569992390189806658e-02, 2.179402100457279029e-02, 5.011055403607202197e-02, 3.599188741829641158e-02
8.675999999999999684e-03, 5.468999999999999903e-03, 9.120500000000000135e-03, 6.443499999999999575e-03, 4.621549527932139467e-02, 2.208562036608571408e-02, 5.066856375694209214e-02, 3.643653215221304142e-02
8.782500000000000376e-03, 5.551000000000000378e-03, 9.232499999999999388e-03, 6.544999999999999603e-03, 4.673828501774017485e-02, 2.238016606916494108e-02, 5.122974378115274091e-02, 3.688624852577594010e-02
8.891500000000000098e-03, 5.623000000000000394e-03, 9.355000000000000468e-03, 6.662999999999999652e-03, 4.726810168131424100e-02, 2.268526110168349666e-02, 5.180188429574454634e-02, 3.734320831607040175e-02
9.006500000000000616e-03, 5.697999999999999940e-03, 9.466999999999999721e-03, 6.756999999999999985e-03, 4.779675612953331737e-02, 2.298516944001833401e-02, 5.237347704836706197e-02, 3.780446937697173188e-02
9.117999999999999369e-03, 5.781999999999999813e-03, 9.584499999999999270e-03, 6.849000000000000053e-03, 4.833951507797759617e-02, 2.329119826403331164e-02, 5.294998430495953534e-02, 3.826712938746047732e-02
9.230500000000000857e-03, 5.865500000000000054e-03, 9.697499999999999523e-03, 6.951999999999999846e-03, 4.888932597270481684e-02, 2.360175183831102197e-02, 5.354376815097387082e-02, 3.874399675353041445e-02
9.359499999999999764e-03, 5.945999999999999897e-03, 9.821500000000000369e-03, 7.043999999999999914e-03, 4.944186610653945879e-02, 2.391662694277488579e-02, 5.414049758300230192e-02, 3.922087407530887998e-02
9.483999999999999375e-03, 6.038499999999999597e-03, 9.925500000000000295e-03, 7.131499999999999818e-03, 4.999974734321643854e-02, 2.423637164218386125e-02, 5.473623808067014374e-02, 3.970771831889111092e-02
9.598999999999999894e-03, 6.132499999999999930e-03, 1.004299999999999984e-02, 7.233999999999999979e-03, 5.056670132224708181e-02, 2.455993924954168184e-02, 5.534358062671918682e-02, 4.019575319319307338e-02
9.723499999999999505e-03, 6.213500000000000273e-03, 1.017799999999999955e-02, 7.339000000000000037e-03, 5.113708665586494395e-02, 2.488831484904090521e-02, 5.595919363343220682e-02, 4.069011044101378261e-02
9.834999999999999992e-03, 6.283000000000000390e-03, 1.031149999999999949e-02, 7.435999999999999902e-03, 5.171564143615021980e-02, 2.521938854997441554e-02, 5.658315242058726408e-02, 4.119245546744968595e-02
9.969499999999999196e-03, 6.380000000000000254e-03, 1.044400000000000016e-02, 7.537000000000000297e-03, 5.230245681280227404e-02, 2.555810165887283450e-02, 5.721387191437968950e-02, 4.170225068454752604e-02
1.009299999999999954e-02, 6.466999999999999658e-03, 1.056499999999999974e-02, 7.646499999999999651e-03, 5.289108797722710115e-02, 2.589785625164476093e-02, 5.784346515959105928e-02, 4.221460800030040622e-02
1.021550000000000062e-02, 6.553500000000000297e-03, 1.068099999999999952e-02, 7.760500000000000037e-03, 5.349117722943491637e-02, 2.624371499989868947e-02, 5.848780647688973239e-02, 4.273683496946246996e-02
1.033300000000000017e-02, 6.648000000000000263e-03, 1.082750000000000032e-02, 7.875999999999999321e-03, 5.409425483081880398e-02, 2.659373704775132990e-02, 5.913890157880732912e-02, 4.326541005143985652e-02
1.046850000000000037e-02, 6.742999999999999862e-03, 1.096950000000000008e-02, 7.995499999999999136e-03, 5.470584299348921903e-02, 2.694885693347385050e-02, 5.979204529881249758e-02, 4.379760392873168623e-02
1.059900000000000078e-02, 6.843499999999999757e-03, 1.110249999999999952e-02, 8.123000000000000012e-03, 5.532567793222042951e-02, 2.730869127095116380e-02, 6.045730053637682344e-02, 4.433898753580856750e-02
1.073250000000000072e-02, 6.936499999999999957e-03, 1.123399999999999919e-02, 8.234000000000000000e-03, 5.594867246019780138e-02, 2.767336494974519459e-02, 6.112938581133992022e-02, 4.488487650309818527e-02
1.087549999999999975e-02, 7.027000000000000260e-03, 1.135850000000000054e-02, 8.349000000000000518e-03, 5.658183403863300404e-02, 2.804240690488293483e-02, 6.180701772348655421e-02, 4.544020941785625184e-02
1.100349999999999939e-02, 7.125499999999999889e-03, 1.149400000000000074e-02, 8.472500000000000864e-03, 5.722323749029530060e-02, 2.841766795828745348e-02, 6.248976461673568655e-02, 4.600170749915247215e-02
1.113850000000000083e-02, 7.220500000000000355e-03, 1.163450000000000074e-02, 8.585000000000000617e-03, 5.786867194481959409e-02, 2.879780997629545133e-02, 6.318786418129494764e-02, 4.657090727647120176e-02
1.127850000000000033e-02, 7.328999999999999578e-03, 1.177199999999999948e-02, 8.722000000000000586e-03, 5.852367557352351757e-02, 2.918040070865351304e-02, 6.388895457332566252e-02, 4.714488814376226189e-02
1.142800000000000066e-02, 7.438000000000000167e-03, 1.191350000000000048e-02, 8.840000000000000635e-03, 5.918479480301235690e-02, 2.957049636417631577e-02, 6.459759908655075822e-02, 4.772270556315371531e-02
1.155699999999999956e-02, 7.545500000000000124e-03, 1.206650000000000084e-02, 8.949999999999999623e-03, 5.985491260383073858e-02, 2.996621196731933529e-02, 6.531602701293622026e-02, 4.831681084256599090e-02
1.170999999999999992e-02, 7.658500000000000377e-03, 1.220399999999999957e-02, 9.079000000000000264e-03, 6.053032809030958056e-02, 3.036351187873658625e-02, 6.603949679566445408e-02, 4.890853162632101403e-02
1.185749999999999998e-02, 7.793500000000000080e-03, 1.234500000000000007e-02, 9.212500000000000203e-03, 6.121539415999489170e-02, 3.077095954666132782e-02, 6.677602054133018050e-02, 4.951621370840379038e-02
1.199249999999999969e-02, 7.907000000000000833e-03, 1.249150000000000087e-02, 9.336000000000000548e-03, 6.191042135481045899e-02, 3.118236755665793752e-02, 6.751547675621896727e-02, 5.012697298742233715e-02
1.213499999999999995e-02, 8.022500000000000117e-03, 1.265499999999999958e-02, 9.473499999999999283e-03, 6.260657157413808405e-02, 3.159622001678681624e-02, 6.826416716516502114e-02, 5.074528666879929428e-02
1.227149999999999942e-02, 8.130000000000000074e-03, 1.280049999999999938e-02, 9.613000000000000017e-03, 6.331625264504454897e-02, 3.201941409486374485e-02, 6.902232979317092509e-02, 5.137108709840396831e-02
1.241650000000000045e-02, 8.232500000000000234e-03, 1.295450000000000074e-02, 9.740999999999999659e-03, 6.403288093887458954e-02, 3.244759120608300962e-02, 6.978845995711698003e-02, 5.200524230324086311e-02
1.257649999999999914e-02, 8.347999999999999518e-03, 1.310799999999999986e-02, 9.877999999999999628e-03, 6.475529122429692086e-02, 3.288018531716749293e-02, 7.056415904333687705e-02, 5.264826702829755734e-02
1.272649999999999997e-02, 8.458500000000000740e-03, 1.325999999999999922e-02, 1.002899999999999972e-02, 6.548761233525146608e-02, 3.332056468703834679e-02, 7.134628764852937732e-02, 5.329628807737486762e-02
1.288300000000000035e-02, 8.564000000000000432e-03, 1.341700000000000011e-02, 1.018100000000000081e-02, 6.622825218210115494e-02, 3.376413909921639062e-02, 7.213988366978259237e-02, 5.395634470907745284e-02
1.303550000000000021e-02, 8.668000000000000357e-03, 1.356800000000000020e-02, 1.033549999999999920e-02, 6.697677842079112487e-02, 3.421413529128881220e-02, 7.293886812261755892e-02, 5.462417137887831675e-02
1.318899999999999934e-02, 8.787500000000000172e-03, 1.373399999999999968e-02, 1.046550000000000084e-02, 6.773412408973469856e-02, 3.466830032291035729e-02, 7.374762940923910992e-02, 5.529592038884095090e-02
1.334950000000000025e-02, 8.913499999999999548e-03, 1.389549999999999987e-02, 1.060449999999999934e-02, 6.849965166340642175e-02, 3.513382264983960779e-02, 7.456842087742263092e-02, 5.598037532779927272e-02
1.351149999999999921e-02, 9.036499999999999394e-03, 1.405750000000000055e-02, 1.075100000000000014e-02, 6.927357429486974416e-02, 3.560308934278213350e-02, 7.539906206239314901e-02, 5.666830669496717571e-02
1.367200000000000013e-02, 9.173000000000000598e-03, 1.422250000000000077e-02, 1.091250000000000032e-02, 7.005829867542695544e-02, 3.607735041687750582e-02, 7.623287186606257648e-02, 5.736660273846407032e-02
1.384750000000000043e-02, 9.313999999999999363e-03, 1.439700000000000008e-02, 1.106500000000000018e-02, 7.084977220980603896e-02, 3.656027928408479843e-02, 7.708066894686720072e-02, 5.807709223996111031e-02
1.401200000000000015e-02, 9.460500000000000159e-03, 1.457549999999999991e-02, 1.123399999999999919e-02, 7.165106389980362145e-02, 3.704928479153429127e-02, 7.793780175770000096e-02, 5.879401216468671532e-02
1.417700000000000037e-02, 9.587999999999999301e-03, 1.473849999999999986e-02, 1.139049999999999958e-02, 7.246214916964584252e-02, 3.754212968061581418e-02, 7.880014653410288838e-02, 5.951821881833713884e-02
1.433850000000000055e-02, 9.726000000000000270e-03, 1.491349999999999967e-02, 1.154950000000000074e-02, 7.328108619995087059e-02, 3.804395794824672744e-02, 7.967535381100636360e-02, 6.025275314546776201e-02
1.450450000000000003e-02, 9.870500000000000801e-03, 1.508600000000000045e-02, 1.171349999999999995e-02, 7.411200653449304121e-02, 3.855270313372109736e-02, 8.055769962785346017e-02, 6.099814262908206941e-02
1.468599999999999940e-02, 1.000200000000000047e-02, 1.526150000000000076e-02, 1.187299999999999987e-02, 7.494655849943841763e-02, 3.906468548614967090e-02, 8.145505552865096865e-02, 6.175061825266602022e-02
1.486550000000000024e-02, 1.012049999999999929e-02, 1.544650000000000016e-02, 1.205099999999999921e-02, 7.579203613363702519e-02, 3.958572983698285808e-02, 8.235995145379307325e-02, 6.251351747514125035e-02
1.505549999999999944e-02, 1.026350000000000005e-02, 1.562699999999999853e-02, 1.221550000000000066e-02, 7.665056243720590190e-02, 4.011630879167391028e-02, 8.327386750862424136e-02, 6.328463736131313688e-02
1.522399999999999969e-02, 1.041899999999999944e-02, 1.581050000000000164e-02, 1.237300000000000032e-02, 7.751607937738924647e-02, 4.065237150309330971e-02, 8.419775163350717850e-02, 6.406266905530270950e-02
1.540150000000000026e-02, 1.057100000000000053e-02, 1.600299999999999986e-02, 1.254399999999999959e-02, 7.839083565435342460e-02, 4.119648190879621891e-02, 8.513348557810794526e-02, 6.485711412236183637e-02
1.559999999999999928e-02, 1.071899999999999936e-02, 1.620100000000000012e-02, 1.271549999999999937e-02, 7.928023152066278334e-02, 4.174428944414770859e-02, 8.607647132042736682e-02, 6.565880555162600940e-02
1.579749999999999904e-02, 1.086849999999999969e-02, 1.639849999999999988e-02, 1.288749999999999965e-02, 8.017688451817642226e-02, 4.230158343818612304e-02, 8.703242847542433380e-02, 6.646700915744362115e-02
1.598400000000000168e-02, 1.101949999999999978e-02, 1.658350000000000102e-02, 1.307550000000000032e-02, 8.108279410588822844e-02, 4.286905371856082614e-02, 8.799815610664468712e-02, 6.728719481921784096e-02
1.617599999999999941e-02, 1.116200000000000005e-02, 1.677150000000000168e-02, 1.324750000000000059e-02, 8.199973373550027700e-02, 4.343742587520787318e-02, 8.897656377401431949e-02, 6.811730255252194943e-02
1.636999999999999914e-02, 1.131150000000000037e-02, 1.697250000000000147e-02, 1.342549999999999993e-02, 8.292691551695199892e-02, 4.401624465663697694e-02, 8.996605955529023146e-02, 6.895849168700726728e-02
1.656399999999999886e-02, 1.145750000000000067e-02, 1.716950000000000073e-02, 1.361300000000000010e-02, 8.386246503776298433e-02, 4.460535449751606291e-02, 9.096488036609011452e-02, 6.981163624781169807e-02
1.674950000000000050e-02, 1.161500000000000032e-02, 1.736649999999999999e-02, 1.380149999999999953e-02, 8.481296539571264725e-02, 4.520509733874922970e-02, 9.197503154008909720e-02, 7.067134848782868906e-02
1.694800000000000126e-02, 1.177549999999999951e-02, 1.757699999999999887e-02, 1.398549999999999967e-02, 8.577085045469071134e-02, 4.580526516611794358e-02, 9.299711941782586033e-02, 7.154473554953018344e-02
1.714299999999999852e-02, 1.192250000000000081e-02, 1.779450000000000129e-02, 1.418750000000000046e-02, 8.674180590568632276e-02, 4.641691973304942070e-02, 9.403078036053844069e-02, 7.242844434934020414e-02
1.734099999999999878e-02, 1.207749999999999969e-02, 1.799900000000000111e-02, 1.435999999999999950e-02, 8.771801767562432961e-02, 4.703683156139643051e-02, 9.507240026806508537e-02, 7.332125990578908237e-02
1.754050000000000054e-02, 1.226550000000000036e-02, 1.820650000000000046e-02, 1.456700000000000009e-02, 8.871581920439008950e-02, 4.766512998128050876e-02, 9.612686739992992724e-02, 7.422686437517106439e-02
1.775499999999999995e-02, 1.245300000000000053e-02, 1.841049999999999978e-02, 1.476049999999999932e-02, 8.971752561802115444e-02, 4.830037034170166915e-02, 9.719421351312924895e-02, 7.514259309688889332e-02
1.797800000000000092e-02, 1.261649999999999924e-02, 1.863100000000000173e-02, 1.495800000000000081e-02, 9.073242109341979333e-02, 4.894531101799830253e-02, 9.827666140361351887e-02, 7.607030799206750127e-02
1.818799999999999931e-02, 1.278499999999999949e-02, 1.884299999999999864e-02, 1.515850000000000010e-02, 9.175708145784355896e-02, 4.959855186411386840e-02, 9.936803111953639023e-02, 7.700938330734474757e-02
1.841599999999999834e-02, 1.296150000000000080e-02, 1.906899999999999915e-02, 1.536449999999999969e-02, 9.279475252714217137e-02, 5.026239174760141482e-02, 1.004694984564559884e-01, 7.796025582479103322e-02
1.859550000000000092e-02, 1.312750000000000028e-02, 1.928850000000000009e-02, 1.555750000000000015e-02, 9.384510408415111526e-02, 5.093015267442187188e-02, 1.015839815530817092e-01, 7.892441697883112450e-02
1.882899999999999852e-02, 1.331399999999999945e-02, 1.951900000000000163e-02, 1.578299999999999842e-02, 9.490936448529922742e-02, 5.161127385992223676e-02, 1.027113740474870918e-01, 7.989915882931859781e-02
1.904499999999999943e-02, 1.348899999999999925e-02, 1.973199999999999954e-02, 1.598449999999999871e-02, 9.597100376078272765e-02, 5.230389362295808503e-02, 1.038482199252571403e-01, 8.088172776840758804e-02
1.926550000000000137e-02, 1.366999999999999986e-02, 1.996550000000000061e-02, 1.619800000000000059e-02, 9.706731724589824639e-02, 5.299929599367833588e-02, 1.050048429823017132e-01, 8.188167056335642069e-02
1.949400000000000091e-02, 1.384750000000000043e-02, 2.020450000000000024e-02, 1.639950000000000088e-02, 9.816185575202246438e-02, 5.370718487856283169e-02, 1.061700890782855261e-01, 8.289121444255692639e-02
1.972300000000000095e-02, 1.404550000000000069e-02, 2.044699999999999990e-02, 1.662200000000000136e-02, 9.927134506295734462e-02, 5.442326288913209437e-02, 1.073498276962848025e-01, 8.391270785122441345e-02
1.997099999999999917e-02, 1.424699999999999925e-02, 2.069199999999999859e-02, 1.684899999999999939e-02, 1.003934176933143629e-01, 5.514999708990691446e-02, 1.085417845180113028e-01, 8.494911603439765646e-02
2.020500000000000074e-02, 1.445300000000000057e-02, 2.093249999999999972e-02, 1.708250000000000046e-02, 1.015290549931894826e-01, 5.588826521296237637e-02, 1.097482707123093176e-01, 8.599649661863427441e-02
2.046150000000000052e-02, 1.464550000000000053e-02, 2.116799999999999932e-02, 1.729949999999999891e-02, 1.026758229732929045e-01, 5.663278154555802940e-02, 1.109672202065576652e-01, 8.706117351908772284e-02
2.068899999999999906e-02, 1.484500000000000056e-02, 2.140399999999999942e-02, 1.753599999999999950e-02, 1.038378234906107839e-01, 5.738952254408376946e-02, 1.122009392448644755e-01, 8.813195479895727380e-02
2.091950000000000059e-02, 1.505949999999999997e-02, 2.164050000000000001e-02, 1.777250000000000010e-02, 1.050123461914671819e-01, 5.815438012662593054e-02, 1.134415832452471962e-01, 8.922236128318317139e-02
2.114800000000000013e-02, 1.528550000000000048e-02, 2.186899999999999955e-02, 1.803149999999999892e-02, 1.061994006555413150e-01, 5.893046981005845009e-02, 1.147024743987368617e-01, 9.032793521570947615e-02
2.140699999999999895e-02, 1.549400000000000083e-02, 2.213700000000000043e-02, 1.827700000000000158e-02, 1.073999606623046998e-01, 5.971845041830377981e-02, 1.159785842232090441e-01, 9.143842893586652532e-02
2.166200000000000070e-02, 1.570749999999999924e-02, 2.240699999999999983e-02, 1.851950000000000124e-02, 1.086129159288329454e-01, 6.051536606156975723e-02, 1.172634994203689829e-01, 9.256842416077583346e-02
2.192200000000000051e-02, 1.592299999999999965e-02, 2.265599999999999906e-02, 1.876749999999999946e-02, 1.098406146796955529e-01, 6.132115875611116040e-02, 1.185681124397947317e-01, 9.371092181103672647e-02
2.218349999999999836e-02, 1.612600000000000144e-02, 2.291549999999999837e-02, 1.902049999999999921e-02, 1.110827978484399403e-01, 6.214223078623300200e-02, 1.198814326203836017e-01, 9.486760541466508767e-02
2.243500000000000008e-02, 1.634800000000000142e-02, 2.318049999999999972e-02, 1.928699999999999859e-02, 1.123396002682822692e-01, 6.297023290437464560e-02, 1.212116496526921827e-01, 9.603839553095940007e-02
2.271499999999999908e-02, 1.657650000000000096e-02, 2.345950000000000119e-02, 1.955250000000000044e-02, 1.136097342807082800e-01, 6.381292352561658554e-02, 1.225586251801470267e-01, 9.722493262653213175e-02
2.299500000000000155e-02, 1.681150000000000005e-02, 2.374700000000000075e-02, 1.981950000000000031e-02, 1.148934127072463313e-01, 6.466295016218633063e-02, 1.239228799765102612e-01, 9.842256977701012433e-02
2.328049999999999911e-02, 1.702849999999999850e-02, 2.401050000000000059e-02, 2.007400000000000156e-02, 1.161950821999798295e-01, 6.552632935019044036e-02, 1.252948981959554342e-01, 9.963695141170009206e-02
2.357050000000000117e-02, 1.726750000000000160e-02, 2.427949999999999900e-02, 2.033249999999999988e-02, 1.175047927291434507e-01, 6.640088823622999903e-02, 1.266864740325913397e-01, 1.008701464195701364e-01
2.387150000000000036e-02, 1.748699999999999907e-02, 2.455550000000000094e-02, 2.060649999999999982e-02, 1.188402815256820455e-01, 6.728809185280675009e-02, 1.280907728916302890e-01, 1.021127768565168042e-01
2.415549999999999989e-02, 1.771800000000000111e-02, 2.484050000000000147e-02, 2.088800000000000032e-02, 1.201799859525798375e-01, 6.818653348706885109e-02, 1.295169492020679936e-01, 1.033738112745317544e-01
2.444050000000000042e-02, 1.797899999999999845e-02, 2.513150000000000106e-02, 2.115600000000000119e-02, 1.215330645517499891e-01, 6.909593423954807356e-02, 1.309520201399550221e-01, 1.046499498345137141e-01
2.472250000000000142e-02, 1.821400000000000102e-02, 2.540649999999999853e-02, 2.144499999999999879e-02, 1.229078373198436436e-01, 7.001882089421807009e-02, 1.324084224647338326e-01, 1.059433824215130077e-01
2.502300000000000010e-02, 1.846650000000000028e-02, 2.570549999999999918e-02, 2.173150000000000082e-02, 1.243017820904602083e-01, 7.095411766052148184e-02, 1.338785998930439036e-01, 1.072489886630653977e-01
2.531500000000000070e-02, 1.872599999999999959e-02, 2.601300000000000140e-02, 2.200649999999999828e-02, 1.257093437784652101e-01, 7.189913025307533012e-02, 1.353637821208224512e-01, 1.085781625941014961e-01
2.562649999999999997e-02, 1.897000000000000075e-02, 2.629899999999999946e-02, 2.228250000000000022e-02, 1.271276855124851834e-01, 7.285953577833673145e-02, 1.368652164573518626e-01, 1.099132463923890995e-01
2.592049999999999910e-02, 1.921350000000000141e-02, 2.660600000000000118e-02, 2.255949999999999969e-02, 1.285661547615482014e-01, 7.383349551989600024e-02, 1.383870418095337618e-01, 1.112693844480917987e-01
2.623649999999999941e-02, 1.945449999999999957e-02, 2.691050000000000039e-02, 2.287900000000000003e-02, 1.300186321051332583e-01, 7.481629223073169022e-02, 1.399238224936072139e-01, 1.126432948023033676e-01
2.653650000000000106e-02, 1.972700000000000148e-02, 2.723549999999999929e-02, 2.319500000000000034e-02, 1.314893162621063039e-01, 7.581749447853812496e-02, 1.414766669963547774e-01, 1.140353476710068009e-01
2.685600000000000140e-02, 1.998749999999999832e-02, 2.754500000000000004e-02, 2.350700000000000012e-02, 1.329774968726472606e-01, 7.683082982316881415e-02, 1.430469792725921618e-01, 1.154408443002779006e-01
2.718249999999999833e-02, 2.025450000000000167e-02, 2.788150000000000003e-02, 2.383400000000000102e-02, 1.344798403362251482e-01, 7.785508287044265452e-02, 1.446361440372706808e-01, 1.168624977390448627e-01
2.749549999999999911e-02, 2.050449999999999842e-02, 2.819400000000000031e-02, 2.413399999999999920e-02, 1.360010684388590352e-01, 7.889831263131644179e-02, 1.462417528326508953e-01, 1.183085081613739209e-01
2.783149999999999860e-02, 2.077849999999999836e-02, 2.854200000000000140e-02, 2.446049999999999960e-02, 1.375378392286024098e-01, 7.994849835937260785e-02, 1.478627721844471832e-01, 1.197690737732093613e-01
2.814499999999999988e-02, 2.106600000000000139e-02, 2.888800000000000048e-02, 2.479100000000000054e-02, 1.390928918537932824e-01, 8.101268189305987910e-02, 1.495052067966302078e-01, 1.212431959658238495e-01
2.849149999999999947e-02, 2.136199999999999904e-02, 2.923800000000000010e-02, 2.510849999999999888e-02, 1.406620811456287534e-01, 8.209552982502887897e-02, 1.511668192073851447e-01, 1.227441638792523548e-01
2.880949999999999830e-02, 2.163549999999999848e-02, 2.957850000000000062e-02, 2.545000000000000040e-02, 1.422549912495292002e-01, 8.319387395264522811e-02, 1.528455215323492877e-01, 1.242602554068298892e-01
2.915550000000000086e-02, 2.192950000000000108e-02, 2.993300000000000127e-02, 2.577449999999999880e-02, 1.438647787216155993e-01, 8.430288402314541074e-02, 1.545410835957043427e-01, 1.257933778493343369e-01
2.953849999999999879e-02, 2.223050000000000026e-02, 3.028600000000000042e-02, 2.611199999999999979e-02, 1.454878934542784830e-01, 8.543198493834720797e-02, 1.562577281044819633e-01, 1.273463904702459570e-01
2.989649999999999946e-02, 2.250950000000000173e-02, 3.065649999999999972e-02, 2.644799999999999929e-02, 1.471364042120054116e-01, 8.656802349747204361e-02, 1.579936777437133677e-01, 1.289175709712856999e-01
3.026250000000000120e-02, 2.282150000000000151e-02, 3.100050000000000028e-02, 2.678349999999999828e-02, 1.488004206081341707e-01, 8.772198235744282924e-02, 1.597467281235824543e-01, 1.305080622885086139e-01
3.063050000000000148e-02, 2.312449999999999922e-02, 3.136099999999999999e-02, 2.712900000000000034e-02, 1.504814485421069326e-01, 8.889724113292953034e-02, 1.615200517364450417e-01, 1.321215047543966292e-01
3.099350000000000022e-02, 2.343349999999999947e-02, 3.173750000000000182e-02, 2.748950000000000005e-02, 1.521842485918128707e-01, 9.008551723390327559e-02, 1.633145305006814541e-01, 1.337502899612796614e-01
3.134699999999999986e-02, 2.376249999999999890e-02, 3.210999999999999965e-02, 2.782899999999999957e-02, 1.539038523671617531e-01, 9.128652252731425665e-02, 1.651288393795068699e-01, 1.354017948564120999e-01
3.171149999999999664e-02, 2.408249999999999974e-02, 3.250200000000000311e-02, 2.816350000000000103e-02, 1.556433052576484954e-01, 9.249865276035219852e-02, 1.669610537613734069e-01, 1.370742111788589013e-01
3.209000000000000047e-02, 2.440799999999999914e-02, 3.286900000000000238e-02, 2.856150000000000008e-02, 1.574036050437046252e-01, 9.373867212297463947e-02, 1.688137676653266861e-01, 1.387656903318952029e-01
3.245300000000000268e-02, 2.472900000000000098e-02, 3.325100000000000278e-02, 2.896649999999999919e-02, 1.591854276247385014e-01, 9.499012287583023795e-02, 1.706896601146751791e-01, 1.404800540248234419e-01
3.284349999999999770e-02, 2.507049999999999904e-02, 3.363800000000000123e-02, 2.933300000000000143e-02, 1.609837438140267474e-01, 9.625851317998317114e-02, 1.725873297913007587e-01, 1.422147724315899753e-01
3.324400000000000271e-02, 2.540450000000000000e-02, 3.404349999999999737e-02, 2.970849999999999880e-02, 1.628025451304896398e-01, 9.754397110342233335e-02, 1.745020027428501597e-01, 1.439662584938061485e-01
3.364650000000000279e-02, 2.572349999999999984e-02, 3.445850000000000302e-02, 3.009399999999999922e-02, 1.646436194886899129e-01, 9.884789259551192420e-02, 1.764390084840491701e-01, 1.457436924357124186e-01
3.400700000000000250e-02, 2.607550000000000145e-02, 3.486199999999999716e-02, 3.049949999999999883e-02, 1.665054828899460160e-01, 1.001664640176021109e-01, 1.783984505129543874e-01, 1.475393943255275675e-01
3.442049999999999971e-02, 2.639149999999999829e-02, 3.525049999999999711e-02, 3.091249999999999901e-02, 1.683890527300386519e-01, 1.015010364392966019e-01, 1.803761280118544585e-01, 1.493628616013664423e-01
3.483399999999999691e-02, 2.673800000000000135e-02, 3.567349999999999688e-02, 3.131699999999999762e-02, 1.702914188709884202e-01, 1.028567082018993634e-01, 1.823823047052889890e-01, 1.512102404485764495e-01
3.523400000000000143e-02, 2.708850000000000147e-02, 3.610900000000000221e-02, 3.173499999999999932e-02, 1.722188906323744439e-01, 1.042309165568919560e-01, 1.844046685582921286e-01, 1.530736614533133866e-01
3.567399999999999738e-02, 2.742949999999999902e-02, 3.650599999999999679e-02, 3.215500000000000302e-02, 1.741638908992553525e-01, 1.056198271850841142e-01, 1.864532998296848931e-01, 1.549624998089700612e-01
3.610349999999999671e-02, 2.779300000000000173e-02, 3.693300000000000055e-02, 3.257349999999999829e-02, 1.761345924192390389e-01, 1.070348067499996420e-01, 1.885247503803136326e-01, 1.568768052938317725e-01
3.653649999999999953e-02, 2.814499999999999988e-02, 3.737300000000000344e-02, 3.301250000000000018e-02, 1.781238898801807413e-01, 1.084615320377443626e-01, 1.906143830092464631e-01, 1.588154259120912182e-01
3.696449999999999736e-02, 2.848399999999999890e-02, 3.781000000000000333e-02, 3.341949999999999782e-02, 1.801410794669420223e-01, 1.099104264014570398e-01, 1.927323517577099465e-01, 1.607768390656317548e-01
3.738749999999999712e-02, 2.884950000000000014e-02, 3.824349999999999972e-02, 3.384500000000000008e-02, 1.821744506015643417e-01, 1.113755565987138429e-01, 1.948711637614132797e-01, 1.627574241478077777e-01
3.781099999999999739e-02, 2.925849999999999979e-02, 3.869449999999999973e-02, 3.428149999999999947e-02, 1.842349844681738513e-01, 1.128617397655696103e-01, 1.970377492584608481e-01, 1.647637256515065707e-01
3.825350000000000278e-02, 2.962599999999999956e-02, 3.915899999999999936e-02, 3.473849999999999855e-02, 1.863148546699506525e-01, 1.143746634399223777e-01, 1.992231614852111587e-01, 1.667972288075061371e-01
3.870250000000000079e-02, 3.001799999999999954e-02, 3.962949999999999806e-02, 3.519549999999999762e-02, 1.884255180458037360e-01, 1.158967535255179954e-01, 2.014335824538911468e-01, 1.688577040573343291e-01
3.915049999999999780e-02, 3.041850000000000109e-02, 4.008950000000000014e-02, 3.565150000000000263e-02, 1.905561623272651606e-01, 1.174424516570236610e-01, 2.036711047432972765e-01, 1.709461641364097562e-01
3.960550000000000181e-02, 3.085099999999999995e-02, 4.056499999999999689e-02, 3.612749999999999989e-02, 1.927095232841976036e-01, 1.190107282748285727e-01, 2.059334007697137259e-01, 1.730546216957900563e-01
4.010500000000000176e-02, 3.123350000000000085e-02, 4.105999999999999928e-02, 3.659550000000000303e-02, 1.948883993798646852e-01, 1.205999652203930822e-01, 2.082198054762414430e-01, 1.751892757774619613e-01
4.059499999999999914e-02, 3.164050000000000196e-02, 4.156449999999999728e-02, 3.703800000000000148e-02, 1.970923416454676558e-01, 1.222095265846982054e-01, 2.105317958559642100e-01, 1.773539252953347245e-01
4.107399999999999940e-02, 3.202449999999999741e-02, 4.206750000000000073e-02, 3.751100000000000267e-02, 1.993212234863790677e-01, 1.238407589381200075e-01, 2.128659622049611511e-01, 1.795409249411926145e-01
4.156150000000000122e-02, 3.244849999999999818e-02, 4.256250000000000311e-02, 3.800549999999999762e-02, 2.015742194072280280e-01, 1.254946274315050514e-01, 2.152333071480433957e-01, 1.817578583714120344e-01
4.207149999999999779e-02, 3.286750000000000088e-02, 4.307550000000000268e-02, 3.849650000000000294e-02, 2.038525006228808778e-01, 1.271730171450470570e-01, 2.176197438916498417e-01, 1.840008584699564520e-01
4.257699999999999679e-02, 3.331350000000000283e-02, 4.359799999999999787e-02, 3.896199999999999664e-02, 2.061587018605899047e-01, 1.288684518514183475e-01, 2.200380616938716061e-01, 1.862712744380521368e-01
4.309149999999999786e-02, 3.374200000000000116e-02, 4.411799999999999750e-02, 3.947400000000000214e-02, 2.084890183463567193e-01, 1.305890110752820077e-01, 2.224829604375319070e-01, 1.885667730965195077e-01
4.358549999999999924e-02, 3.417549999999999755e-02, 4.465750000000000275e-02, 3.997950000000000115e-02, 2.108464245039289864e-01, 1.323303900426510138e-01, 2.249526591149895449e-01, 1.908975035740864412e-01
4.409600000000000325e-02, 3.463900000000000312e-02, 4.517899999999999694e-02, 4.048800000000000315e-02, 2.132315398253098737e-01, 1.340985688468767367e-01, 2.274504498446598688e-01, 1.932545300007389166e-01
4.462750000000000050e-02, 3.510749999999999982e-02, 4.568699999999999845e-02, 4.098399999999999960e-02, 2.156408071436970164e-01, 1.358884634431441196e-01, 2.299746991045614197e-01, 1.956416772653240821e-01
4.515349999999999919e-02, 3.553449999999999664e-02, 4.625049999999999994e-02, 4.151099999999999929e-02, 2.180750263707558756e-01, 1.377023036705279369e-01, 2.325279065973545889e-01, 1.980543961909571327e-01
4.566599999999999826e-02, 3.599399999999999822e-02, 4.680399999999999838e-02, 4.203599999999999698e-02, 2.205452877345535911e-01, 1.395431545672363438e-01, 2.351093131228468025e-01, 2.004998864153313132e-01
4.621600000000000014e-02, 3.646549999999999792e-02, 4.735700000000000326e-02, 4.259000000000000286e-02, 2.230393165600388639e-01, 1.414026897506899805e-01, 2.377203471977967220e-01, 2.029714733808836991e-01
4.676050000000000345e-02, 3.690550000000000080e-02, 4.793000000000000038e-02, 4.314250000000000029e-02, 2.255604623686186250e-01, 1.432907476238155786e-01, 2.403594427604154871e-01, 2.054801233546990624e-01
4.734399999999999720e-02, 3.739449999999999719e-02, 4.848299999999999832e-02, 4.367250000000000298e-02, 2.281113805483389323e-01, 1.452049056236752733e-01, 2.430284222590619603e-01, 2.080151393106770275e-01
4.790400000000000214e-02, 3.787399999999999795e-02, 4.904649999999999982e-02, 4.420099999999999724e-02, 2.306901315871006664e-01, 1.471407020675544741e-01, 2.457259701823985287e-01, 2.105826061033856111e-01
4.847499999999999726e-02, 3.838149999999999895e-02, 4.962500000000000244e-02, 4.475450000000000261e-02, 2.332983744094083434e-01, 1.491063458894520688e-01, 2.484570349194823724e-01, 2.131834524372930584e-01
4.905999999999999944e-02, 3.887050000000000227e-02, 5.021300000000000069e-02, 4.530300000000000299e-02, 2.359368108001281550e-01, 1.510971418227509411e-01, 2.512129108563881386e-01, 2.158147973972557587e-01
4.963150000000000200e-02, 3.938950000000000090e-02, 5.081499999999999906e-02, 4.588149999999999867e-02, 2.386035792147375156e-01, 1.531140897874406492e-01, 2.540001739622416155e-01, 2.184788248906237296e-01
5.021350000000000119e-02, 3.987550000000000122e-02, 5.145199999999999774e-02, 4.644999999999999823e-02, 2.413003322678497764e-01, 1.551562978570267259e-01, 2.568238577298982417e-01, 2.211796896977856475e-01
5.082049999999999762e-02, 4.040350000000000191e-02, 5.206349999999999867e-02, 4.704699999999999854e-02, 2.440283755029725721e-01, 1.572312139229906647e-01, 2.596733234123178025e-01, 2.239061627612943806e-01
5.143550000000000205e-02, 4.088449999999999723e-02, 5.268049999999999816e-02, 4.765099999999999891e-02, 2.467880157530350782e-01, 1.593292138166507443e-01, 2.625560782601384369e-01, 2.266684100394109891e-01
5.206600000000000117e-02, 4.142799999999999955e-02, 5.330549999999999872e-02, 4.825050000000000172e-02, 2.495784532030874969e-01, 1.614560412519084887e-01, 2.654717460552862840e-01, 2.294662028429281520e-01
5.269750000000000129e-02, 4.195549999999999974e-02, 5.390749999999999709e-02, 4.886150000000000215e-02, 2.524030456955619894e-01, 1.636106178960177182e-01, 2.684182549304859888e-01, 2.323040648494704152e-01
5.335499999999999965e-02, 4.250099999999999711e-02, 5.456500000000000239e-02, 4.948400000000000021e-02, 2.552537158254851168e-01, 1.657963402563248090e-01, 2.713985921543408120e-01, 2.351682520177693081e-01
5.399650000000000283e-02, 4.304499999999999993e-02, 5.522200000000000025e-02, 5.013100000000000195e-02, 2.581380041725858665e-01, 1.680081902401268090e-01, 2.744133309147294142e-01, 2.380698396671563910e-01
5.460650000000000226e-02, 4.360300000000000287e-02, 5.584599999999999981e-02, 5.074700000000000044e-02, 2.610608981476654211e-01, 1.702510228092021793e-01, 2.774625451534053489e-01, 2.410074515574556209e-01
5.525599999999999956e-02, 4.416400000000000187e-02, 5.652000000000000079e-02, 5.139400000000000218e-02, 2.640085072083750428e-01, 1.725252265679958763e-01, 2.805391283609870445e-01, 2.439814300869867225e-01
5.590649999999999786e-02, 4.472600000000000187e-02, 5.718650000000000122e-02, 5.205350000000000255e-02, 2.669955894050265455e-01, 1.748261787677408696e-01, 2.836552125462082352e-01, 2.469981905400454869e-01
5.656300000000000217e-02, 4.531700000000000311e-02, 5.784949999999999815e-02, 5.270500000000000185e-02, 2.700146482765941047e-01, 1.771606411668695813e-01, 2.868039959908467162e-01, 2.500430633798573221e-01
5.722850000000000159e-02, 4.591649999999999898e-02, 5.851399999999999657e-02, 5.334300000000000153e-02, 2.730687259143683154e-01, 1.795244145536137592e-01, 2.899907002213940044e-01, 2.531305517329612287e-01
5.794450000000000295e-02, 4.650100000000000067e-02, 5.917349999999999693e-02, 5.400350000000000289e-02, 2.761552210089922021e-01, 1.819230131341405821e-01, 2.932069802662101154e-01, 2.562556093486215714e-01
5.865599999999999981e-02, 4.708749999999999741e-02, 5.989200000000000079e-02, 5.469600000000000156e-02, 2.792760429709200687e-01, 1.843496851056198316e-01, 2.964659775481053861e-01, 2.594178741087056483e-01
5.935549999999999854e-02, 4.771000000000000241e-02, 6.064300000000000246e-02, 5.536599999999999855e-02, 2.824332043350273325e-01, 1.868130922618207179e-01, 2.997569313038844774e-01, 2.626146817822080370e-01
6.004749999999999671e-02, 4.832999999999999796e-02, 6.137250000000000344e-02, 5.606099999999999972e-02, 2.856268664173706728e-01, 1.893055594332010150e-01, 3.030837953706173038e-01, 2.658651906608589521e-01
6.076299999999999757e-02, 4.896450000000000108e-02, 6.209699999999999942e-02, 5.679100000000000120e-02, 2.888564132266313034e-01, 1.918336179534121111e-01, 3.064509868887390631e-01, 2.691393982063070012e-01
6.147199999999999886e-02, 4.960049999999999876e-02, 6.281950000000000034e-02, 5.752499999999999974e-02, 2.921260363351991240e-01, 1.943954832569947944e-01, 3.098517699295961214e-01, 2.724646341364404534e-01
6.221449999999999897e-02, 5.020449999999999913e-02, 6.356249999999999400e-02, 5.824700000000000016e-02, 2.954269519729033622e-01, 1.969891955151975571e-01, 3.132869130602737306e-01, 2.758298883009120961e-01
6.296899999999999720e-02, 5.082049999999999762e-02, 6.430750000000000355e-02, 5.894400000000000334e-02, 2.987671397368333315e-01, 1.996190056503793497e-01, 3.167735896555078368e-01, 2.792320671275671518e-01
6.370649999999999924e-02, 5.149499999999999911e-02, 6.506599999999999884e-02, 5.968049999999999744e-02, 3.021459932717109331e-01, 2.022882892031376556e-01, 3.202873801762764483e-01, 2.826795036096753089e-01
6.446350000000000691e-02, 5.213899999999999785e-02, 6.585749999999999937e-02, 6.044900000000000273e-02, 3.055582745073619488e-01, 2.049804338760156108e-01, 3.238437119399557584e-01, 2.861669968216468685e-01
6.524099999999999344e-02, 5.278050000000000103e-02, 6.663900000000000379e-02, 6.121349999999999708e-02, 3.090164465634216429e-01, 2.077220759609092471e-01, 3.274389186443902311e-01, 2.897002742614372406e-01
6.604400000000000548e-02, 5.343149999999999983e-02, 6.742099999999999482e-02, 6.198349999999999693e-02, 3.125078234807067146e-01, 2.104971847355476267e-01, 3.310745099610710174e-01, 2.932773652290975863e-01
6.683000000000000052e-02, 5.413699999999999762e-02, 6.823899999999999411e-02, 6.277050000000000685e-02, 3.160434820394145139e-01, 2.133045157816575166e-01, 3.347499248987121923e-01, 2.968966960977855729e-01
6.765500000000000680e-02, 5.482549999999999923e-02, 6.905050000000000077e-02, 6.358949999999999325e-02, 3.196154580937097811e-01, 2.161531714427421536e-01, 3.384639237829780156e-01, 3.005591462166587458e-01
6.846750000000000058e-02, 5.550200000000000272e-02, 6.987899999999999667e-02, 6.438699999999999979e-02, 3.232303164547020158e-01, 2.190378170118207346e-01, 3.422238497926128331e-01, 3.042695014452392877e-01
6.926899999999999724e-02, 5.624749999999999889e-02, 7.070250000000000146e-02, 6.517449999999999632e-02, 3.268848946389535381e-01, 2.219616084277782619e-01, 3.460255450779841646e-01, 3.080249657848108669e-01
7.007900000000000240e-02, 5.697200000000000181e-02, 7.150049999999999462e-02, 6.597350000000000436e-02, 3.305802353912613012e-01, 2.249224389479888842e-01, 3.498656659113798528e-01, 3.118324209502525424e-01
7.090249999999999331e-02, 5.767549999999999760e-02, 7.234749999999999515e-02, 6.679400000000000615e-02, 3.343201276695850210e-01, 2.279278420641657199e-01, 3.537482919984489271e-01, 3.156773672960129229e-01
7.174200000000000021e-02, 5.844250000000000139e-02, 7.317700000000000593e-02, 6.764000000000000568e-02, 3.380981324512878916e-01, 2.309704444306360793e-01, 3.576790789752848920e-01, 3.195746464246244090e-01
7.261800000000000199e-02, 5.916099999999999831e-02, 7.404099999999999571e-02, 6.844749999999999446e-02, 3.419216887336229416e-01, 2.340529391310059160e-01, 3.616496173183701979e-01, 3.235191197724825440e-01
7.351549999999999752e-02, 5.990800000000000292e-02, 7.492300000000000348e-02, 6.928549999999999986e-02, 3.457861679279802813e-01, 2.371770302773099359e-01, 3.656642976100162312e-01, 3.275120153365583264e-01
7.439750000000000529e-02, 6.068649999999999739e-02, 7.577799999999999814e-02, 7.013700000000000490e-02, 3.496966036322597393e-01, 2.403445296211609017e-01, 3.697262466084524357e-01, 3.315550859903951819e-01
7.529049999999999632e-02, 6.142500000000000043e-02, 7.669449999999999878e-02, 7.098050000000000193e-02, 3.536506515396212191e-01, 2.435535314854264943e-01, 3.738316426837317574e-01, 3.356477311430321464e-01
7.618199999999999972e-02, 6.222649999999999709e-02, 7.761899999999999356e-02, 7.184699999999999420e-02, 3.576476834581323039e-01, 2.468036898570390159e-01, 3.779816462519856035e-01, 3.397915450132196202e-01
7.709299999999999486e-02, 6.300949999999999607e-02, 7.856799999999999895e-02, 7.276399999999999535e-02, 3.616940984241812096e-01, 2.500993494174594267e-01, 3.821786988459422996e-01, 3.439829978743890737e-01
7.799000000000000377e-02, 6.378699999999999648e-02, 7.952549999999999897e-02, 7.366449999999999387e-02, 3.657799145392928164e-01, 2.534370789637371835e-01, 3.864187955254735352e-01, 3.482218398768962553e-01
7.895149999999999391e-02, 6.461250000000000326e-02, 8.045049999999999424e-02, 7.453600000000000503e-02, 3.699183457587830737e-01, 2.568236672627895456e-01, 3.907110801271218015e-01, 3.525284607026907269e-01
7.986350000000000393e-02, 6.541600000000000192e-02, 8.136549999999999339e-02, 7.545399999999999330e-02, 3.740999868873886025e-01, 2.602503499439547396e-01, 3.950493918928647541e-01, 3.568739774265509701e-01
8.083999999999999519e-02, 6.622550000000000658e-02, 8.234650000000000303e-02, 7.640399999999999969e-02, 3.783298959767091296e-01, 2.637251735828209376e-01, 3.994338672499883058e-01, 3.612828959375548044e-01
8.175399999999999334e-02, 6.702950000000000574e-02, 8.333400000000000529e-02, 7.733900000000000496e-02, 3.826076857949686771e-01, 2.672468091661201472e-01, 4.038691843577946194e-01, 3.657424467575771110e-01
8.273099999999999898e-02, 6.782799999999999940e-02, 8.432499999999999718e-02, 7.830449999999999910e-02, 3.869316476933141735e-01, 2.708132778328136703e-01, 4.083571492083506449e-01, 3.702584775911121340e-01
8.368549999999999600e-02, 6.869550000000000656e-02, 8.530150000000000232e-02, 7.927349999999999675e-02, 3.913069009352038718e-01, 2.744274873615276111e-01, 4.128899347070907333e-01, 3.748268673506278681e-01
8.468249999999999389e-02, 6.952750000000000596e-02, 8.630100000000000271e-02, 8.024649999999999839e-02, 3.957332021316223858e-01, 2.780909311728104183e-01, 4.174723952723501386e-01, 3.794601535632503575e-01
8.572050000000000503e-02, 7.040499999999999536e-02, 8.732900000000000384e-02, 8.125699999999999590e-02, 4.002041549179539692e-01, 2.818037099641687027e-01, 4.221074978436634151e-01, 3.841388890928377209e-01
8.673549999999999316e-02, 7.130599999999999439e-02, 8.836750000000000160e-02, 8.225749999999999729e-02, 4.047315437028463636e-01, 2.855681863190119851e-01, 4.267932858901812843e-01, 3.888846904367084800e-01
8.776699999999999779e-02, 7.222399999999999654e-02, 8.943450000000000011e-02, 8.327450000000000130e-02, 4.093066175163929121e-01, 2.893770040259388554e-01, 4.315332161627784546e-01, 3.936807990249833744e-01
8.879900000000000293e-02, 7.309899999999999731e-02, 9.049849999999999561e-02, 8.431400000000000006e-02, 4.139356891052250464e-01, 2.932449024670589766e-01, 4.363251119127022903e-01, 3.985416168406638593e-01
8.980950000000000044e-02, 7.395949999999999747e-02, 9.155099999999999349e-02, 8.533899999999999819e-02, 4.186155285814752158e-01, 2.971550767545378391e-01, 4.411658073227147092e-01, 4.034600231515790281e-01
9.085849999999999482e-02, 7.487900000000000111e-02, 9.263549999999999562e-02, 8.640050000000000507e-02, 4.233492133656288070e-01, 3.011226985572300618e-01, 4.460660630806920768e-01, 4.084392852403047058e-01
9.192599999999999383e-02, 7.581999999999999851e-02, 9.371500000000000663e-02, 8.745450000000000446e-02, 4.281346268703347668e-01, 3.051428727905753924e-01, 4.510190826978749401e-01, 4.134790087790996549e-01
9.304700000000000470e-02, 7.675500000000000378e-02, 9.483049999999999813e-02, 8.852200000000000346e-02, 4.329770918994213513e-01, 3.092157439136475894e-01, 4.560255666804295949e-01, 4.185844398719424375e-01
9.413699999999999846e-02, 7.773149999999999504e-02, 9.589449999999999363e-02, 8.958800000000000097e-02, 4.378698733937012033e-01, 3.133470942153459560e-01, 4.610894590896329470e-01, 4.237520613730825780e-01
9.525400000000000533e-02, 7.868849999999999456e-02, 9.701650000000000551e-02, 9.067200000000000260e-02, 4.428255718098942362e-01, 3.175294189328949912e-01, 4.662089106822512874e-01, 4.289754679607738486e-01
9.638549999999999895e-02, 7.964000000000000246e-02, 9.815949999999999676e-02, 9.179299999999999959e-02, 4.478274449790126677e-01, 3.217643158865277631e-01, 4.713878567393761099e-01, 4.342772850566080090e-01
9.752800000000000358e-02, 8.060000000000000497e-02, 9.929399999999999338e-02, 9.293750000000000622e-02, 4.528941485985854554e-01, 3.260600891177738436e-01, 4.766196937706421721e-01, 4.396418553430339604e-01
9.867850000000000232e-02, 8.158899999999999486e-02, 1.004459999999999936e-01, 9.408350000000000046e-02, 4.580110455252824342e-01, 3.304130798419453452e-01, 4.819120166105803071e-01, 4.450643108880510401e-01
9.985099999999999532e-02, 8.258999999999999675e-02, 1.016449999999999992e-01, 9.524249999999999383e-02, 4.631912070783527624e-01, 3.348256797667371609e-01, 4.872620536261896840e-01, 4.505579259276122350e-01
1.009769999999999973e-01, 8.360800000000000176e-02, 1.028320000000000067e-01, 9.639150000000000496e-02, 4.684278657185908523e-01, 3.392935357705502697e-01, 4.926709184691325794e-01, 4.561180486635557640e-01
1.021434999999999982e-01, 8.467950000000000477e-02, 1.039864999999999956e-01, 9.756049999999999445e-02, 4.737246108766488550e-01, 3.438250155298611110e-01, 4.981433874590607269e-01, 4.617455766993078248e-01
1.033665000000000000e-01, 8.574049999999999727e-02, 1.052140000000000020e-01, 9.874249999999999694e-02, 4.790810635512712801e-01, 3.484139504978807644e-01, 5.036724148597514494e-01, 4.674486413224188119e-01
1.045665000000000067e-01, 8.677200000000000191e-02, 1.064390000000000058e-01, 9.994799999999999518e-02, 4.844974573115275462e-01, 3.530637585467886752e-01, 5.092654125012187061e-01, 4.732180560281938897e-01
1.058034999999999948e-01, 8.783449999999999591e-02, 1.076909999999999951e-01, 1.011515000000000053e-01, 4.899745629178774431e-01, 3.577782828955208272e-01, 5.149193463555793437e-01, 4.790559312990800844e-01
1.071000000000000008e-01, 8.889650000000000329e-02, 1.089659999999999934e-01, 1.023270000000000013e-01, 4.955166763480645664e-01, 3.625526215040912326e-01, 5.206358202399599122e-01, 4.849725960602360164e-01
1.083714999999999956e-01, 8.998349999999999405e-02, 1.102100000000000024e-01, 1.035630000000000023e-01, 5.011165807368155312e-01, 3.673949317578629747e-01, 5.264176857412063981e-01, 4.909622151880005392e-01
1.096165000000000056e-01, 9.110949999999999604e-02, 1.114875000000000033e-01, 1.048290000000000055e-01, 5.067844830267909106e-01, 3.722993788175605889e-01, 5.322620433506336513e-01, 4.970192175652165534e-01
1.109229999999999938e-01, 9.221150000000000180e-02, 1.127999999999999975e-01, 1.060900000000000037e-01, 5.125133369180083776e-01, 3.772687625652650367e-01, 5.381706145801515850e-01, 5.031554414536839603e-01
1.122409999999999936e-01, 9.335799999999999654e-02, 1.141490000000000005e-01, 1.073879999999999973e-01, 5.183075113498297748e-01, 3.823048329101049192e-01, 5.441472368985005303e-01, 5.093654594451731965e-01
1.135280000000000039e-01, 9.450250000000000317e-02, 1.155019999999999936e-01, 1.086474999999999941e-01, 5.241637340629944353e-01, 3.874094298419425431e-01, 5.501886830983961918e-01, 5.156530160283575581e-01
1.148774999999999935e-01, 9.569300000000000028e-02, 1.168325000000000058e-01, 1.099625000000000047e-01, 5.300942796867494922e-01, 3.925813942015434210e-01, 5.562954617687305703e-01, 5.220170203917646745e-01
1.162455000000000016e-01, 9.685699999999999865e-02, 1.181844999999999979e-01, 1.112579999999999958e-01, 5.360875178564384891e-01, 3.978205384291029212e-01, 5.624726850875830797e-01, 5.284574407809005114e-01
1.175724999999999965e-01, 9.805899999999999339e-02, 1.195485000000000020e-01, 1.126184999999999964e-01, 5.421484704854651060e-01, 4.031346271391479386e-01, 5.687206429274003217e-01, 5.349853789743533872e-01
1.189505000000000007e-01, 9.931600000000000150e-02, 1.209469999999999990e-01, 1.139550000000000007e-01, 5.482810312539521114e-01, 4.085132113501986351e-01, 5.750320684095322488e-01, 5.415864528516727283e-01
1.203479999999999966e-01, 1.005039999999999961e-01, 1.223724999999999952e-01, 1.152900000000000036e-01, 5.544803198440690917e-01, 4.139664216446148348e-01, 5.814152232972096268e-01, 5.482721298280514022e-01
1.217410000000000020e-01, 1.016790000000000055e-01, 1.237990000000000063e-01, 1.166719999999999979e-01, 5.607499099879188487e-01, 4.194976254743040811e-01, 5.878718315427267083e-01, 5.550404856877602100e-01
1.231219999999999953e-01, 1.029034999999999950e-01, 1.252365000000000006e-01, 1.180665000000000048e-01, 5.670853351739750803e-01, 4.250947887772074107e-01, 5.944014106253798779e-01, 5.618908330559069242e-01
1.245200000000000057e-01, 1.041674999999999962e-01, 1.266545000000000032e-01, 1.194960000000000050e-01, 5.734981958371658806e-01, 4.307698898634659823e-01, 6.009930765443407541e-01, 5.688260628466502711e-01
1.259639999999999926e-01, 1.055185000000000012e-01, 1.281565000000000065e-01, 1.209144999999999942e-01, 5.799838622313814307e-01, 4.365221492751407140e-01, 6.076676929008048011e-01, 5.758459882249145068e-01
1.274319999999999897e-01, 1.068245000000000028e-01, 1.296015000000000084e-01, 1.223825000000000052e-01, 5.865415119310055658e-01, 4.423484105836693603e-01, 6.144194930058992643e-01, 5.829561872624100527e-01
1.289305000000000034e-01, 1.081234999999999974e-01, 1.311235000000000039e-01, 1.238135000000000069e-01, 5.931717902897009065e-01, 4.482537137906558167e-01, 6.212388689815082632e-01, 5.901524317706562384e-01
1.304214999999999958e-01, 1.094325000000000020e-01, 1.326384999999999925e-01, 1.252685000000000048e-01, 5.998805460598243267e-01, 4.542414663446941447e-01, 6.281354837471204711e-01, 5.974339601040073999e-01
1.319950000000000012e-01, 1.107484999999999997e-01, 1.341795000000000071e-01, 1.267389999999999906e-01, 6.066608988806582170e-01, 4.603015219543881709e-01, 6.351116635569985513e-01, 6.048076505014660098e-01
1.335894999999999999e-01, 1.121155000000000068e-01, 1.357629999999999948e-01, 1.282715000000000105e-01, 6.135209217339204768e-01, 4.664467665149791276e-01, 6.421613296457321374e-01, 6.122758630551080605e-01
1.350870000000000126e-01, 1.134715000000000029e-01, 1.373304999999999942e-01, 1.297425000000000106e-01, 6.204571770017542898e-01, 4.726731917870716226e-01, 6.492960519851539436e-01, 6.198315997793600873e-01
1.366429999999999867e-01, 1.147864999999999996e-01, 1.389364999999999906e-01, 1.313010000000000010e-01, 6.274714341369140858e-01, 4.789862552661163231e-01, 6.565037621549156821e-01, 6.274832403639877265e-01
1.382510000000000128e-01, 1.161635000000000029e-01, 1.405665000000000109e-01, 1.328910000000000091e-01, 6.345670780570835667e-01, 4.853778063794506603e-01, 6.637904264967164902e-01, 6.352290287937254476e-01
1.398709999999999953e-01, 1.175969999999999932e-01, 1.421709999999999918e-01, 1.344515000000000016e-01, 6.417416852295529939e-01, 4.918560020787822173e-01, 6.711631165128457699e-01, 6.430698772507584815e-01
1.415305000000000035e-01, 1.190459999999999990e-01, 1.438020000000000131e-01, 1.360389999999999933e-01, 6.489985237239090932e-01, 4.984216783252347627e-01, 6.786136362471600902e-01, 6.510075514355416759e-01
1.431254999999999888e-01, 1.205119999999999941e-01, 1.454834999999999878e-01, 1.376394999999999980e-01, 6.563363469890588497e-01, 5.050766567958293596e-01, 6.861466464271755994e-01, 6.590413187906829506e-01
1.448089999999999933e-01, 1.219240000000000046e-01, 1.471665000000000056e-01, 1.392639999999999989e-01, 6.637578243792265908e-01, 5.118188178391670506e-01, 6.937648945758279062e-01, 6.671768100656291223e-01
1.464320000000000066e-01, 1.233910000000000007e-01, 1.488655000000000117e-01, 1.409060000000000035e-01, 6.712620071510448927e-01, 5.186529009921716504e-01, 7.014677105327096207e-01, 6.754116603128309526e-01
1.481085000000000040e-01, 1.248849999999999960e-01, 1.506010000000000126e-01, 1.425474999999999937e-01, 6.788509663900504920e-01, 5.255756939342270950e-01, 7.092567531108531220e-01, 6.837493430372038050e-01
1.498164999999999913e-01, 1.263444999999999985e-01, 1.523845000000000061e-01, 1.442164999999999975e-01, 6.865263795277786185e-01, 5.325919977253710247e-01, 7.171311853788358004e-01, 6.921908177790155881e-01
1.515859999999999985e-01, 1.279035000000000033e-01, 1.541095000000000104e-01, 1.458925000000000083e-01, 6.942863324997063934e-01, 5.397014771830689339e-01, 7.250943628285179132e-01, 7.007304123056263823e-01
1.533605000000000107e-01, 1.294599999999999917e-01, 1.558740000000000125e-01, 1.475680000000000047e-01, 7.021357339418839993e-01, 5.469062019372450401e-01, 7.331444930647524894e-01, 7.093885858881702200e-01
1.551124999999999865e-01, 1.309939999999999993e-01, 1.576994999999999925e-01, 1.493005000000000027e-01, 7.100776904098138331e-01, 5.542089111261973011e-01, 7.412853167523696385e-01, 7.181406947841387778e-01
1.569329999999999892e-01, 1.325715000000000088e-01, 1.595580000000000054e-01, 1.510025000000000117e-01, 7.181056579084359459e-01, 5.616068299087848548e-01, 7.495156449189539494e-01, 7.269989520201854960e-01
1.587735000000000118e-01, 1.341684999999999961e-01, 1.614170000000000049e-01, 1.527390000000000136e-01, 7.262243290615257862e-01, 5.691036633359638497e-01, 7.578354006132930198e-01, 7.359779681742903978e-01
1.606120000000000048e-01, 1.357619999999999938e-01, 1.632744999999999891e-01, 1.545340000000000047e-01, 7.344353222002828474e-01, 5.767019549793400701e-01, 7.662525544383476106e-01, 7.450530038389268084e-01
1.624674999999999869e-01, 1.373910000000000131e-01, 1.651825000000000099e-01, 1.562765000000000126e-01, 7.427386608973101101e-01, 5.843987514911339609e-01, 7.747586313604409858e-01, 7.542589321393854407e-01
1.642895000000000050e-01, 1.390569999999999862e-01, 1.671559999999999990e-01, 1.581039999999999945e-01, 7.511384441521533617e-01, 5.922010731868878608e-01, 7.833583943919137926e-01, 7.635670399092787664e-01
1.661759999999999904e-01, 1.407154999999999934e-01, 1.690705000000000124e-01, 1.599849999999999883e-01, 7.596294319328283917e-01, 6.001090918682773223e-01, 7.920580437638238269e-01, 7.729923792523499815e-01
1.681334999999999913e-01, 1.424165000000000014e-01, 1.710550000000000126e-01, 1.618429999999999869e-01, 7.682182764592572211e-01, 6.081193842893179990e-01, 8.008542302712426952e-01, 7.825306467615110728e-01
1.700945000000000096e-01, 1.441125000000000045e-01, 1.730244999999999977e-01, 1.637089999999999934e-01, 7.769038356720215921e-01, 6.162361161816105604e-01, 8.097433694279592142e-01, 7.921928794719855782e-01
1.720784999999999954e-01, 1.457849999999999979e-01, 1.749644999999999950e-01, 1.655965000000000076e-01, 7.856856254808363138e-01, 6.244629588868628733e-01, 8.187351309164776492e-01, 8.019690616523057480e-01
1.740595000000000059e-01, 1.474439999999999917e-01, 1.770075000000000121e-01, 1.675399999999999945e-01, 7.945726476583244713e-01, 6.327988838000382366e-01, 8.278243317580527005e-01, 8.118726601050029190e-01
1.760974999999999902e-01, 1.491629999999999900e-01, 1.790565000000000073e-01, 1.694090000000000040e-01, 8.035561497291807687e-01, 6.412473965923891628e-01, 8.370158265049865154e-01, 8.218920748730156323e-01
1.781830000000000080e-01, 1.509774999999999867e-01, 1.811355000000000048e-01, 1.713314999999999977e-01, 8.126393197481267539e-01, 6.498077194225632125e-01, 8.463089749560973596e-01, 8.320361495776544825e-01
1.802974999999999994e-01, 1.527679999999999871e-01, 1.832644999999999968e-01, 1.733274999999999955e-01, 8.218299106242932250e-01, 6.584828981314292395e-01, 8.557052924672379213e-01, 8.423061897348601557e-01
1.823869999999999936e-01, 1.545769999999999922e-01, 1.854040000000000132e-01, 1.752825000000000077e-01, 8.311190377649990690e-01, 6.672729551452296626e-01, 8.652047992049832770e-01, 8.527031624899658047e-01
1.844880000000000131e-01, 1.564240000000000075e-01, 1.875479999999999925e-01, 1.773174999999999890e-01, 8.405168701998306791e-01, 6.761805147988378950e-01, 8.748105780518780072e-01, 8.632284567077568305e-01
1.866204999999999947e-01, 1.582844999999999946e-01, 1.897530000000000050e-01, 1.793244999999999978e-01, 8.500206244314868487e-01, 6.852080241009735895e-01, 8.845245374063431809e-01, 8.738776253772193581e-01
1.887774999999999870e-01, 1.601094999999999879e-01, 1.919055000000000066e-01, 1.813724999999999921e-01, 8.596318117699869310e-01, 6.943550159554188195e-01, 8.943468544169338452e-01, 8.846693884522544016e-01
1.909135000000000137e-01, 1.620209999999999984e-01, 1.940745000000000109e-01, 1.833829999999999905e-01, 8.693536501753494905e-01, 7.036254288385398459e-01, 9.042745494606524437e-01, 8.955901473730271123e-01
1.931609999999999994e-01, 1.639289999999999914e-01, 1.963304999999999911e-01, 1.855020000000000002e-01, 8.791811985628865678e-01, 7.130187679130498557e-01, 9.143179611031359011e-01, 9.066447126991484806e-01
1.954214999999999980e-01, 1.658425000000000038e-01, 1.985830000000000095e-01, 1.876150000000000040e-01, 8.891201356602713712e-01, 7.225371066360922745e-01, 9.244660107383040337e-01, 9.178350030115350888e-01
1.977134999999999865e-01, 1.677970000000000017e-01, 2.008524999999999894e-01, 1.897784999999999889e-01, 8.991740310595719432e-01, 7.321815088152399120e-01, 9.347283610617277416e-01, 9.291663986803854192e-01
2.000065000000000037e-01, 1.697130000000000027e-01, 2.031254999999999866e-01, 1.919639999999999957e-01, 9.093359682848326520e-01, 7.419530466844159733e-01, 9.451097761400732988e-01, 9.406308044938070934e-01
2.023504999999999887e-01, 1.716959999999999875e-01, 2.054265000000000119e-01, 1.941360000000000030e-01, 9.196194465875502377e-01, 7.518637902165095088e-01, 9.556031698962769161e-01, 9.522435822363242153e-01
2.046650000000000136e-01, 1.736830000000000040e-01, 2.077559999999999962e-01, 1.963249999999999995e-01, 9.300182841602084860e-01, 7.618997963857677691e-01, 9.662139482099268983e-01, 9.639954585303648349e-01
2.070114999999999872e-01, 1.757259999999999933e-01, 2.101600000000000135e-01, 1.985659999999999925e-01, 9.405343540806956337e-01, 7.720701916707159995e-01, 9.769406894033876299e-01, 9.758967061420718014e-01
2.093869999999999898e-01, 1.778214999999999935e-01, 2.125654999999999906e-01, 2.008149999999999935e-01, 9.511691813634357562e-01, 7.823760710294447307e-01, 9.877877754302331059e-01, 9.879417850213065844e-01
2.117914999999999937e-01, 1.798684999999999867e-01, 2.149925000000000030e-01, 2.030865000000000031e-01, 9.619217210992836442e-01, 7.928233043350262355e-01, 9.987557051667956820e-01, 1.000137946863143057e+00
2.141885000000000039e-01, 1.819979999999999931e-01, 2.174979999999999969e-01, 2.053854999999999986e-01, 9.727980316308254549e-01, 8.034063364516410566e-01, 1.009843858846277476e+00, 1.012482122059316536e+00
2.166679999999999995e-01, 1.841389999999999971e-01, 2.199564999999999992e-01, 2.077394999999999936e-01, 9.837959383544828684e-01, 8.141305012345516623e-01, 1.021056146181881008e+00, 1.024978506368050546e+00
2.191430000000000045e-01, 1.862955000000000028e-01, 2.224724999999999897e-01, 2.101550000000000085e-01, 9.949195116137989903e-01, 8.249989333689456972e-01, 1.032392636069992209e+00, 1.037632034646109869e+00
2.216220000000000134e-01, 1.885120000000000129e-01, 2.249790000000000123e-01, 2.125060000000000004e-01, 1.006170214360776693e+00, 8.360139019727517162e-01, 1.043854406637501508e+00, 1.050438383785424090e+00
2.242145000000000110e-01, 1.906694999999999918e-01, 2.275189999999999990e-01, 2.149310000000000109e-01, 1.017546739732976935e+00, 8.471716335724559510e-01, 1.055446016807775278e+00, 1.063402125539550491e+00
2.267939999999999956e-01, 1.929464999999999930e-01, 2.300514999999999921e-01, 2.172945000000000015e-01, 1.029050334692519719e+00, 8.584857769233734670e-01, 1.067163149711667369e+00, 1.076528160524396815e+00
2.293890000000000096e-01, 1.951444999999999985e-01, 2.326409999999999867e-01, 2.198315000000000130e-01, 1.040685277300593459e+00, 8.699435831131978603e-01, 1.079010677899066684e+00, 1.089819576698433101e+00
2.320065000000000044e-01, 1.973890000000000089e-01, 2.352954999999999908e-01, 2.223445000000000005e-01, 1.052454076204756062e+00, 8.815565044092762426e-01, 1.090991942449919261e+00, 1.103271680731608972e+00
2.346600000000000075e-01, 1.997690000000000021e-01, 2.379634999999999945e-01, 2.248739999999999906e-01, 1.064350629888485722e+00, 8.933256301130377830e-01, 1.103103613748287914e+00, 1.116888481012530132e+00
2.373194999999999888e-01, 2.020794999999999952e-01, 2.407380000000000075e-01, 2.273640000000000105e-01, 1.076386198834362817e+00, 9.052530491456916018e-01, 1.115355077628970237e+00, 1.130675667573410426e+00
2.400065000000000115e-01, 2.043719999999999981e-01, 2.434485000000000121e-01, 2.299055000000000126e-01, 1.088555951057712079e+00, 9.173353273712149258e-01, 1.127737307291813762e+00, 1.144631315497551816e+00
2.427219999999999933e-01, 2.067670000000000063e-01, 2.461484999999999923e-01, 2.325069999999999915e-01, 1.100862496423770986e+00, 9.295810888311899500e-01, 1.140256259911153869e+00, 1.158761666791872758e+00
2.455164999999999986e-01, 2.092054999999999887e-01, 2.489864999999999995e-01, 2.351080000000000114e-01, 1.113309808396611311e+00, 9.419931092965954100e-01, 1.152916768773663003e+00, 1.173062991165139124e+00
2.482705000000000051e-01, 2.116045000000000009e-01, 2.518349999999999755e-01, 2.377710000000000101e-01, 1.125899186441178479e+00, 9.545622268722867565e-01, 1.165719016985625300e+00, 1.187541863167516532e+00
2.511099999999999999e-01, 2.140295000000000114e-01, 2.547220000000000040e-01, 2.403859999999999886e-01, 1.138632157568053582e+00, 9.673057183296471795e-01, 1.178659927654343242e+00, 1.202202044233049438e+00
2.539359999999999951e-01, 2.165090000000000070e-01, 2.575839999999999796e-01, 2.430640000000000023e-01, 1.151499064610753464e+00, 9.802232448768946060e-01, 1.191748070014005734e+00, 1.217040031758028773e+00
2.567734999999999879e-01, 2.189979999999999982e-01, 2.604569999999999941e-01, 2.457695000000000018e-01, 1.164521261775382399e+00, 9.933084304474855131e-01, 1.204980815764700397e+00, 1.232061313926839263e+00
2.596640000000000059e-01, 2.215060000000000084e-01, 2.634314999999999851e-01, 2.484780000000000044e-01, 1.177685855388921343e+00, 1.006574025478339074e+00, 1.218358278348139256e+00, 1.247270222576814191e+00
2.625930000000000208e-01, 2.241194999999999993e-01, 2.663440000000000252e-01, 2.512074999999999725e-01, 1.191004957768004635e+00, 1.020008244419827070e+00, 1.231886506988268071e+00, 1.262662530456454713e+00
2.655434999999999879e-01, 2.266930000000000056e-01, 2.693800000000000083e-01, 2.540029999999999788e-01, 1.204466808099057928e+00, 1.033623874045718871e+00, 1.245562337509816153e+00, 1.278251760904876910e+00
2.685494999999999965e-01, 2.292810000000000126e-01, 2.724579999999999780e-01, 2.567975000000000119e-01, 1.218086351727293959e+00, 1.047421685738556096e+00, 1.259393691980243757e+00, 1.294025908281435822e+00
2.715544999999999765e-01, 2.319424999999999959e-01, 2.755704999999999960e-01, 2.596490000000000187e-01, 1.231859260834099024e+00, 1.061405425915221024e+00, 1.273375152382740794e+00, 1.310000248219381547e+00
2.745779999999999887e-01, 2.346000000000000030e-01, 2.786879999999999913e-01, 2.625589999999999868e-01, 1.245787945670281172e+00, 1.075573515039669248e+00, 1.287511069310366185e+00, 1.326168670310738040e+00
2.777074999999999960e-01, 2.372404999999999931e-01, 2.817839999999999789e-01, 2.654475000000000029e-01, 1.259868342532232344e+00, 1.089933984192133831e+00, 1.301808322496486481e+00, 1.342541769918351946e+00
2.808979999999999810e-01, 2.399670000000000136e-01, 2.849535000000000262e-01, 2.683765000000000178e-01, 1.274112160547167472e+00, 1.104482531501544296e+00, 1.316259823686135366e+00, 1.359112263891695704e+00
2.840130000000000154e-01, 2.427660000000000096e-01, 2.881124999999999936e-01, 2.713165000000000160e-01, 1.288522899712229997e+00, 1.119227535277289798e+00, 1.330877631857692256e+00, 1.375889539206823553e+00
2.871980000000000088e-01, 2.455199999999999882e-01, 2.912985000000000158e-01, 2.742680000000000118e-01, 1.303091184994477514e+00, 1.134165995967393981e+00, 1.345648870329376967e+00, 1.392868512580685003e+00
2.904059999999999975e-01, 2.483404999999999918e-01, 2.945395000000000096e-01, 2.773444999999999938e-01, 1.317824059150885851e+00, 1.149310218922716231e+00, 1.360593253321623841e+00, 1.410065229666079389e+00
2.937144999999999895e-01, 2.511804999999999732e-01, 2.978009999999999824e-01, 2.803995000000000237e-01, 1.332725254004222259e+00, 1.164655048675043547e+00, 1.375698949699763363e+00, 1.427468695588540948e+00
2.969849999999999990e-01, 2.540094999999999992e-01, 3.011825000000000196e-01, 2.834420000000000273e-01, 1.347794472595599480e+00, 1.180199424045067280e+00, 1.390971241866558294e+00, 1.445090942967035330e+00
3.003534999999999955e-01, 2.569159999999999777e-01, 3.044994999999999785e-01, 2.864844999999999753e-01, 1.363034701256010450e+00, 1.195955866361305686e+00, 1.406418307845906490e+00, 1.462925569707200335e+00
3.036935000000000051e-01, 2.598214999999999830e-01, 3.078985000000000194e-01, 2.895829999999999793e-01, 1.378443768840595496e+00, 1.211921333490310282e+00, 1.422032679777462283e+00, 1.480979602056092803e+00
3.070554999999999812e-01, 2.627809999999999868e-01, 3.112894999999999968e-01, 2.927494999999999958e-01, 1.394028137187623972e+00, 1.228099127163603477e+00, 1.437815238806715801e+00, 1.499262786674266490e+00
3.104445000000000121e-01, 2.657729999999999815e-01, 3.146660000000000013e-01, 2.959240000000000204e-01, 1.409790041577190900e+00, 1.244496232683238279e+00, 1.453785265819766748e+00, 1.517766025445896449e+00
3.139080000000000203e-01, 2.688340000000000174e-01, 3.181295000000000095e-01, 2.991865000000000219e-01, 1.425729360312817384e+00, 1.261110254995500224e+00, 1.469928526839003879e+00, 1.536500469448849993e+00
3.173690000000000122e-01, 2.718929999999999958e-01, 3.216289999999999982e-01, 3.024875000000000203e-01, 1.441846746823493897e+00, 1.277944391767030341e+00, 1.486246643103400045e+00, 1.555468946260785357e+00
3.209164999999999934e-01, 2.750385000000000191e-01, 3.251470000000000193e-01, 3.057814999999999839e-01, 1.458151332232322739e+00, 1.295000792567557513e+00, 1.502749037949246080e+00, 1.574669249782855163e+00
3.244535000000000058e-01, 2.781925000000000092e-01, 3.287765000000000271e-01, 3.090944999999999943e-01, 1.474638445671148546e+00, 1.312294872293533476e+00, 1.519432619855862088e+00, 1.594106747284750769e+00
3.279960000000000098e-01, 2.813129999999999797e-01, 3.323645000000000072e-01, 3.124149999999999983e-01, 1.491308774620803801e+00, 1.329810920177252997e+00, 1.536303946382684416e+00, 1.613782337981206849e+00
3.316425000000000067e-01, 2.844665000000000110e-01, 3.360349999999999726e-01, 3.157924999999999760e-01, 1.508172747637783528e+00, 1.347563809468987239e+00, 1.553361782558418946e+00, 1.633701327201080744e+00
3.353510000000000102e-01, 2.877075000000000049e-01, 3.397244999999999848e-01, 3.191844999999999821e-01, 1.525227040171211579e+00, 1.365554584403023242e+00, 1.570607430657943837e+00, 1.653867655971185791e+00
3.390774999999999761e-01, 2.908919999999999839e-01, 3.434619999999999895e-01, 3.226454999999999740e-01, 1.542467763875333464e+00, 1.383786009033051601e+00, 1.588045726520891376e+00, 1.674281346346009558e+00
3.427804999999999880e-01, 2.941869999999999763e-01, 3.471994999999999942e-01, 3.261414999999999731e-01, 1.559904960147606712e+00, 1.402257485611440480e+00, 1.605675471213766414e+00, 1.694949969545217039e+00
3.465489999999999959e-01, 2.975114999999999843e-01, 3.509774999999999978e-01, 3.296204999999999830e-01, 1.577547449826702586e+00, 1.420976953061654280e+00, 1.623503785562961710e+00, 1.715868964789161843e+00
3.502534999999999954e-01, 3.008480000000000043e-01, 3.547775000000000234e-01, 3.331304999999999961e-01, 1.595379889960205855e+00, 1.439946338524855429e+00, 1.641531183009214079e+00, 1.737048889470966806e+00
3.540499999999999758e-01, 3.042135000000000256e-01, 3.585915000000000075e-01, 3.367439999999999878e-01, 1.613423089871547145e+00, 1.459169544060679780e+00, 1.659756769924359388e+00, 1.758493581317801091e+00
3.579505000000000048e-01, 3.076329999999999898e-01, 3.624465000000000048e-01, 3.403525000000000023e-01, 1.631662832972518906e+00, 1.478646913560001774e+00, 1.678183536597263492e+00, 1.780192903714305830e+00
3.618239999999999790e-01, 3.110089999999999799e-01, 3.663974999999999871e-01, 3.439999999999999725e-01, 1.650108289241149828e+00, 1.498386521243098679e+00, 1.696814941547758471e+00, 1.802168369378602142e+00
3.657480000000000175e-01, 3.145399999999999863e-01, 3.703730000000000078e-01, 3.477945000000000064e-01, 1.668765360403666964e+00, 1.518391129444112142e+00, 1.715655888335876122e+00, 1.824415735696415464e+00
3.696849999999999858e-01, 3.180689999999999906e-01, 3.743274999999999797e-01, 3.514944999999999875e-01, 1.687633991437755387e+00, 1.538661025630266854e+00, 1.734704811091714483e+00, 1.846932833964054943e+00
3.737260000000000026e-01, 3.216454999999999731e-01, 3.782929999999999904e-01, 3.553749999999999964e-01, 1.706715176703812231e+00, 1.559200824988131062e+00, 1.753964561020865842e+00, 1.869729889917340238e+00
3.777285000000000226e-01, 3.252519999999999856e-01, 3.823509999999999964e-01, 3.591969999999999885e-01, 1.726011960134447243e+00, 1.580017566046842958e+00, 1.773437770284745474e+00, 1.892810545756347995e+00
3.817599999999999882e-01, 3.289480000000000182e-01, 3.864124999999999921e-01, 3.629749999999999921e-01, 1.745526751577389568e+00, 1.601107223254722989e+00, 1.793130115750346310e+00, 1.916173065982830881e+00
3.859294999999999809e-01, 3.326219999999999732e-01, 3.905195000000000194e-01, 3.668629999999999947e-01, 1.765264418916259848e+00, 1.622482177642153189e+00, 1.813037185489134506e+00, 1.939827115307480421e+00
3.900664999999999827e-01, 3.362950000000000106e-01, 3.946419999999999928e-01, 3.707745000000000068e-01, 1.785222922579815519e+00, 1.644142635287137555e+00, 1.833168815439162325e+00, 1.963768863338451798e+00
3.942860000000000253e-01, 3.399615000000000276e-01, 3.990369999999999751e-01, 3.746999999999999775e-01, 1.805405093496023294e+00, 1.666099035276069840e+00, 1.853521564008544953e+00, 1.988004647427510374e+00
3.985544999999999782e-01, 3.437810000000000032e-01, 4.032625000000000237e-01, 3.787099999999999911e-01, 1.825819504122994763e+00, 1.688333308418223710e+00, 1.874100440920558830e+00, 2.012546696523973999e+00
4.028065000000000118e-01, 3.475630000000000108e-01, 4.075664999999999982e-01, 3.827274999999999983e-01, 1.846462743216423341e+00, 1.710875110063875493e+00, 1.894907763963752823e+00, 2.037387465838154554e+00
4.070949999999999847e-01, 3.513669999999999849e-01, 4.119114999999999860e-01, 3.868019999999999792e-01, 1.867340014940829462e+00, 1.733710586766696204e+00, 1.915947669610175152e+00, 2.062535991042367733e+00
4.114090000000000247e-01, 3.552770000000000095e-01, 4.162004999999999733e-01, 3.909270000000000245e-01, 1.888451770611254465e+00, 1.756853416057866601e+00, 1.937218596816788985e+00, 2.087995147329641643e+00
4.157759999999999789e-01, 3.592210000000000125e-01, 4.205969999999999986e-01, 3.951295000000000224e-01, 1.909802761494303613e+00, 1.780311037355961412e+00, 1.958727868736294342e+00, 2.113768989599102088e+00
4.202564999999999773e-01, 3.631289999999999796e-01, 4.250774999999999970e-01, 3.992295000000000149e-01, 1.931395742752262334e+00, 1.804079157550492862e+00, 1.980476315183090863e+00, 2.139858299681640208e+00
4.246955000000000036e-01, 3.671544999999999948e-01, 4.295455000000000245e-01, 4.035549999999999971e-01, 1.953233414428328985e+00, 1.828159229781983530e+00, 2.002463936622900675e+00, 2.166271465247927352e+00
4.292495000000000061e-01, 3.711969999999999992e-01, 4.340545000000000098e-01, 4.077350000000000141e-01, 1.975317966075406106e+00, 1.852564508959608558e+00, 2.024698480964285618e+00, 2.193010384367041432e+00
4.337524999999999853e-01, 3.752420000000000200e-01, 4.386545000000000027e-01, 4.119725000000000192e-01, 1.997652957942224416e+00, 1.877297995907191819e+00, 2.047175833439911052e+00, 2.220075750790231339e+00
4.383380000000000054e-01, 3.793770000000000198e-01, 4.433124999999999982e-01, 4.162564999999999737e-01, 2.020237841633141240e+00, 1.902355867096962028e+00, 2.069905869916665253e+00, 2.247475785563326056e+00
4.429885000000000073e-01, 3.834449999999999803e-01, 4.478599999999999803e-01, 4.206420000000000159e-01, 2.043080150840204556e+00, 1.927756690741092571e+00, 2.092888208166677533e+00, 2.275223547866878526e+00
4.475839999999999819e-01, 3.876040000000000041e-01, 4.524980000000000113e-01, 4.249470000000000192e-01, 2.066176239586761998e+00, 1.953489775234402925e+00, 2.116125143279394827e+00, 2.303313130697815847e+00
4.523800000000000043e-01, 3.918754999999999877e-01, 4.572260000000000213e-01, 4.294540000000000024e-01, 2.089543682593048679e+00, 1.979570853787357088e+00, 2.139624958715603764e+00, 2.331737846347703869e+00
4.570540000000000158e-01, 3.961425000000000085e-01, 4.620615000000000139e-01, 4.339095000000000035e-01, 2.113167295960967529e+00, 2.005992492994889353e+00, 2.163375461522540455e+00, 2.360519332972591755e+00
4.617994999999999739e-01, 4.005155000000000243e-01, 4.668165000000000231e-01, 4.384330000000000171e-01, 2.137058934076292438e+00, 2.032774183379578048e+00, 2.187397334548155658e+00, 2.389657327286112132e+00
4.666549999999999865e-01, 4.047994999999999788e-01, 4.716099999999999737e-01, 4.429790000000000116e-01, 2.161220280993869647e+00, 2.059911658140190838e+00, 2.211683016371143395e+00, 2.419151295711988059e+00
4.714254999999999973e-01, 4.092954999999999788e-01, 4.764525000000000010e-01, 4.475379999999999914e-01, 2.185655869652330274e+00, 2.087409776050849430e+00, 2.236235929428965985e+00, 2.449014253512245887e+00
4.763135000000000008e-01, 4.137819999999999832e-01, 4.813315000000000232e-01, 4.520440000000000014e-01, 2.210369340586082920e+00, 2.115280362503122014e+00, 2.261065961791059564e+00, 2.479241154665851710e+00
4.811199999999999921e-01, 4.182830000000000159e-01, 4.862434999999999952e-01, 4.567275000000000085e-01, 2.235360143721023540e+00, 2.143517143775610201e+00, 2.286169561561217645e+00, 2.509843860443410346e+00
4.861265000000000169e-01, 4.228135000000000088e-01, 4.911754999999999871e-01, 4.613315000000000055e-01, 2.260634303838374048e+00, 2.172128377257325660e+00, 2.311554225163518606e+00, 2.540822903256300336e+00
4.910705000000000209e-01, 4.273810000000000109e-01, 4.962535000000000140e-01, 4.660495000000000054e-01, 2.286193926873683502e+00, 2.201127655322511423e+00, 2.337219717107230643e+00, 2.572185737890086088e+00
4.961794999999999956e-01, 4.318699999999999761e-01, 5.011959999999999749e-01, 4.707399999999999918e-01, 2.312042823512336032e+00, 2.230513560384235205e+00, 2.363168587096447393e+00, 2.603939216017400415e+00
5.012204999999999577e-01, 4.365350000000000064e-01, 5.062024999999999997e-01, 4.756480000000000152e-01, 2.338183460086054044e+00, 2.260286788902454269e+00, 2.389408087666263114e+00, 2.636073699883984212e+00
5.062780000000000058e-01, 4.411789999999999878e-01, 5.113054999999999684e-01, 4.804835000000000078e-01, 2.364621087809195998e+00, 2.290462533031127901e+00, 2.415933561830815535e+00, 2.668613520397785877e+00
5.114604999999999846e-01, 4.458584999999999909e-01, 5.164969999999999839e-01, 4.853155000000000108e-01, 2.391355790363067335e+00, 2.321041093429174307e+00, 2.442762357256698103e+00, 2.701554380834435776e+00
5.166764999999999830e-01, 4.506100000000000105e-01, 5.216629999999999878e-01, 4.902254999999999807e-01, 2.418393608430300823e+00, 2.352023890875574175e+00, 2.469880612180036739e+00, 2.734900448266655903e+00
5.218669999999999698e-01, 4.553789999999999782e-01, 5.268490000000000117e-01, 4.951335000000000042e-01, 2.445736850918144967e+00, 2.383430725779977166e+00, 2.497304392815201002e+00, 2.768659234674846203e+00
5.270770000000000177e-01, 4.602539999999999965e-01, 5.320540000000000269e-01, 5.001145000000000174e-01, 2.473388810250390257e+00, 2.415242983713464131e+00, 2.525031155816205519e+00, 2.802834139741102959e+00
5.322360000000000424e-01, 4.650710000000000122e-01, 5.373200000000000198e-01, 5.051360000000000294e-01, 2.501356617400038562e+00, 2.447486945503392075e+00, 2.553065264835539416e+00, 2.837430787080031713e+00
5.375090000000000146e-01, 4.699915000000000065e-01, 5.425820000000000087e-01, 5.102189999999999781e-01, 2.529636112185840613e+00, 2.480158495079823222e+00, 2.581411883389339135e+00, 2.872452421990904003e+00
5.428570000000000340e-01, 4.750190000000000246e-01, 5.479169999999999874e-01, 5.152754999999999974e-01, 2.558237145049225170e+00, 2.513268371346722763e+00, 2.610073536358874069e+00, 2.907908757762240892e+00
5.482074999999999587e-01, 4.799815000000000054e-01, 5.532635000000000192e-01, 5.203834999999999988e-01, 2.587160663643929048e+00, 2.546816185983738823e+00, 2.639051892616740336e+00, 2.943803457850999727e+00
5.535885000000000389e-01, 4.850734999999999908e-01, 5.586815000000000531e-01, 5.255840000000000511e-01, 2.616415248293894713e+00, 2.580817677972111923e+00, 2.668353214633229165e+00, 2.980138854370427914e+00
5.590334999999999610e-01, 4.901030000000000109e-01, 5.640969999999999596e-01, 5.308144999999999669e-01, 2.645996057618507091e+00, 2.615273444429674576e+00, 2.697976299905663122e+00, 3.016923116413472883e+00
5.644069999999999920e-01, 4.951490000000000058e-01, 5.694860000000000477e-01, 5.360224999999999573e-01, 2.675916587585546846e+00, 2.650185679244296821e+00, 2.727938666126569878e+00, 3.054162342517765971e+00
5.697934999999999528e-01, 5.002980000000000205e-01, 5.749315000000000397e-01, 5.412095000000000100e-01, 2.706167709942824295e+00, 2.685564180727981309e+00, 2.758223540945912156e+00, 3.091860448542619988e+00
5.752525000000000555e-01, 5.054880000000000484e-01, 5.803515000000000201e-01, 5.464885000000000437e-01, 2.736762226170843082e+00, 2.721415561999798616e+00, 2.788844255249992354e+00, 3.130025194049813386e+00
5.807535000000000336e-01, 5.106589999999999741e-01, 5.857959999999999834e-01, 5.518655000000000088e-01, 2.767709552840562637e+00, 2.757749777700909455e+00, 2.819806091822139482e+00, 3.168657897923077282e+00
5.862465000000000037e-01, 5.160034999999999483e-01, 5.913310000000000510e-01, 5.571975000000000122e-01, 2.798994109885923454e+00, 2.794562030924510054e+00, 2.851120046413068820e+00, 3.207776918225405449e+00
5.917065000000000241e-01, 5.213579999999999881e-01, 5.968535000000000368e-01, 5.625580000000000025e-01, 2.830646848070887955e+00, 2.831870455809951892e+00, 2.882775113755816854e+00, 3.247365310002547467e+00
5.971659999999999746e-01, 5.266659999999999675e-01, 6.023914999999999687e-01, 5.679094999999999560e-01, 2.862650742040770080e+00, 2.869671025590292412e+00, 2.914780739278427291e+00, 3.287453616865808836e+00
6.027479999999999505e-01, 5.320409999999999862e-01, 6.079860000000000264e-01, 5.732800000000000118e-01, 2.895015243189944520e+00, 2.907975648749655306e+00, 2.947145815143534353e+00, 3.328025893998239226e+00
6.083275000000000210e-01, 5.375529999999999475e-01, 6.135884999999999811e-01, 5.787780000000000147e-01, 2.927748894455069806e+00, 2.946805937992799773e+00, 2.979868781552797330e+00, 3.369105949731785010e+00
6.139539999999999997e-01, 5.430445000000000411e-01, 6.190940000000000332e-01, 5.842289999999999983e-01, 2.960854966092602680e+00, 2.986141576788352126e+00, 3.012950557989348077e+00, 3.410692207024784040e+00
6.195235000000000047e-01, 5.485689999999999733e-01, 6.247304999999999664e-01, 5.897069999999999812e-01, 2.994328072932758822e+00, 3.026004060146253671e+00, 3.046406849318683552e+00, 3.452789237084726182e+00
6.252594999999999681e-01, 5.539865000000000483e-01, 6.303450000000000442e-01, 5.951644999999999852e-01, 3.028184876828776240e+00, 3.066400579497316148e+00, 3.080229889628391948e+00, 3.495411426923211717e+00
6.308930000000000371e-01, 5.596425000000000427e-01, 6.359905000000000141e-01, 6.007569999999999855e-01, 3.062421248697376974e+00, 3.107334703293007649e+00, 3.114428624995811745e+00, 3.538548864504857061e+00
6.365625000000000311e-01, 5.651774999999999993e-01, 6.416549999999999754e-01, 6.063629999999999853e-01, 3.097045421899851103e+00, 3.148815595426387670e+00, 3.149006004418348326e+00, 3.582236987677049900e+00
6.422664999999999624e-01, 5.708474999999999522e-01, 6.472729999999999873e-01, 6.118730000000000002e-01, 3.132063449434935531e+00, 3.190856875257331193e+00, 3.183968515656573128e+00, 3.626450744489443156e+00
6.479865000000000208e-01, 5.764390000000000347e-01, 6.529544999999999932e-01, 6.175414999999999655e-01, 3.167475274574126587e+00, 3.233452329721977492e+00, 3.219320449279891694e+00, 3.671216586482985100e+00
6.537060000000000093e-01, 5.821515000000000439e-01, 6.586484999999999701e-01, 6.232214999999999838e-01, 3.203286686254212867e+00, 3.276621821014260139e+00, 3.255064762581011184e+00, 3.716529397797377676e+00
6.594065000000000065e-01, 5.878805000000000280e-01, 6.643004999999999605e-01, 6.288810000000000233e-01, 3.239506022864422352e+00, 3.320367197635337941e+00, 3.291204110722723453e+00, 3.762403505293557160e+00
6.651734999999999731e-01, 5.935359999999999525e-01, 6.699829999999999952e-01, 6.345849999999999547e-01, 3.276125965194489176e+00, 3.364684819533656501e+00, 3.327743204739658456e+00, 3.808843247970983281e+00
6.709330000000000016e-01, 5.992395000000000360e-01, 6.757210000000000161e-01, 6.402495000000000269e-01, 3.313174928277283993e+00, 3.409604094492579396e+00, 3.364693856828002705e+00, 3.855858267615294377e+00
6.766315000000000524e-01, 6.050535000000000219e-01, 6.814164999999999806e-01, 6.459880000000000067e-01, 3.350634465598683054e+00, 3.455120527624056859e+00, 3.402048784874170284e+00, 3.903450859263135175e+00
6.824124999999999774e-01, 6.109219999999999651e-01, 6.871390000000000553e-01, 6.517180000000000195e-01, 3.388526663907542424e+00, 3.501247072942387017e+00, 3.439820248665329316e+00, 3.951633013558459417e+00
6.881909999999999972e-01, 6.168050000000000477e-01, 6.927714999999999845e-01, 6.574754999999999905e-01, 3.426827140939880501e+00, 3.547985636933277398e+00, 3.478015334129874070e+00, 4.000414377357479623e+00
6.938839999999999453e-01, 6.226720000000000033e-01, 6.984719999999999818e-01, 6.631255000000000344e-01, 3.465576521084368089e+00, 3.595352939057937292e+00, 3.516630698956002110e+00, 4.049786302943020111e+00
6.995765000000000455e-01, 6.285899999999999821e-01, 7.040385000000000115e-01, 6.689880000000000271e-01, 3.504757697160274521e+00, 3.643347641752779698e+00, 3.555672653991662546e+00, 4.099784700117566238e+00
7.052334999999999576e-01, 6.345589999999999842e-01, 7.096810000000000063e-01, 6.748089999999999922e-01, 3.544379645397522705e+00, 3.691984030197589028e+00, 3.595154459277637660e+00, 4.150383326217998992e+00
7.109010000000000051e-01, 6.405030000000000445e-01, 7.153194999999999970e-01, 6.804335000000000244e-01, 3.584458299536771531e+00, 3.741272503887343337e+00, 3.635070280426956124e+00, 4.201608974234246396e+00
7.165785000000000071e-01, 6.464334999999999942e-01, 7.209394999999999554e-01, 6.862405000000000310e-01, 3.624988848862869872e+00, 3.791210062407830428e+00, 3.675425304524464476e+00, 4.253474986866634389e+00
7.222629999999999884e-01, 6.524505000000000443e-01, 7.264850000000000474e-01, 6.920484999999999554e-01, 3.665974680354771031e+00, 3.841828555120402999e+00, 3.716240474617501732e+00, 4.305975775680314754e+00
7.279065000000000119e-01, 6.584470000000000045e-01, 7.320609999999999618e-01, 6.977864999999999762e-01, 3.707421060316288486e+00, 3.893121241170075297e+00, 3.757497773080782810e+00, 4.359116316148820225e+00
7.335859999999999603e-01, 6.644674999999999887e-01, 7.376165000000000083e-01, 7.035225000000000506e-01, 3.749339963965569567e+00, 3.945084671028542989e+00, 3.799216944371226035e+00, 4.412931523800847522e+00
7.391655000000000308e-01, 6.705484999999999918e-01, 7.431915000000000049e-01, 7.093150000000000288e-01, 3.791732804604690532e+00, 3.997751849355675180e+00, 3.841400830787222720e+00, 4.467400547965544533e+00
7.447215000000000362e-01, 6.764700000000000157e-01, 7.487329999999999819e-01, 7.150250000000000217e-01, 3.834608366085043407e+00, 4.051123240885178056e+00, 3.884047581497467316e+00, 4.522544014309729299e+00
7.503594999999999571e-01, 6.825250000000000483e-01, 7.542799999999999505e-01, 7.206679999999999753e-01, 3.877954077333147787e+00, 4.105204209686148076e+00, 3.927165680190586095e+00, 4.578365424073181700e+00
7.560075000000000545e-01, 6.885419999999999874e-01, 7.598500000000000254e-01, 7.264405000000000445e-01, 3.921803673337888707e+00, 4.160011902619995539e+00, 3.970779352264333095e+00, 4.634879190708688590e+00
7.614659999999999762e-01, 6.946200000000000152e-01, 7.652915000000000134e-01, 7.321914999999999951e-01, 3.966144460666551019e+00, 4.215544590206078190e+00, 4.014863844345695654e+00, 4.692087079297858843e+00
7.669470000000000454e-01, 7.006364999999999954e-01, 7.707340000000000302e-01, 7.379839999999999733e-01, 4.010987568908277900e+00, 4.271818748699273804e+00, 4.059439450677439609e+00, 4.750006557104025973e+00
7.724805000000000144e-01, 7.067204999999999737e-01, 7.761394999999999822e-01, 7.436310000000000420e-01, 4.056338054460894682e+00, 4.328845619529866795e+00, 4.104509746065195586e+00, 4.808635153850841171e+00
7.778749999999999831e-01, 7.128145000000000175e-01, 7.815455000000000041e-01, 7.493309999999999693e-01, 4.102201828422893826e+00, 4.386637587048663356e+00, 4.150080519188570349e+00, 4.867988815582826589e+00
7.832054999999999989e-01, 7.188835000000000086e-01, 7.868825000000000403e-01, 7.549915000000000376e-01, 4.148578496155841400e+00, 4.445195614672935669e+00, 4.196161690537787869e+00, 4.928072567293469319e+00
7.885484999999999856e-01, 7.249345000000000372e-01, 7.921230000000000215e-01, 7.606165000000000287e-01, 4.195489506494277876e+00, 4.504538164184575422e+00, 4.242748110838438613e+00, 4.988907255914056371e+00
7.938610000000000388e-01, 7.308924999999999450e-01, 7.973149999999999959e-01, 7.661694999999999478e-01, 4.242920992451272078e+00, 4.564674996273030416e+00, 4.289851906517377245e+00, 5.050485510720773341e+00
7.991160000000000485e-01, 7.369324999999999903e-01, 8.025814999999999477e-01, 7.718125000000000124e-01, 4.290890430138792233e+00, 4.625611476971693392e+00, 4.337487055756588106e+00, 5.112819654212263032e+00
8.043770000000000087e-01, 7.428949999999999720e-01, 8.077189999999999648e-01, 7.773660000000000014e-01, 4.339410237727314268e+00, 4.687359159178448031e+00, 4.385641509851240016e+00, 5.175933427526239861e+00
8.095434999999999715e-01, 7.488620000000000276e-01, 8.127809999999999757e-01, 7.828349999999999476e-01, 4.388466695002746221e+00, 4.749938697663592002e+00, 4.434339424172383914e+00, 5.239831093237379278e+00
8.146550000000000180e-01, 7.547859999999999570e-01, 8.177714999999999845e-01, 7.882504999999999651e-01, 4.438092639861931588e+00, 4.813342980824571349e+00, 4.483570699564684681e+00, 5.304502814540129840e+00
8.196369999999999489e-01, 7.608150000000000190e-01, 8.227569999999999606e-01, 7.937714999999999632e-01, 4.488271934692122933e+00, 4.877603403375074365e+00, 4.533344389924608642e+00, 5.369974927038047241e+00
8.246535000000000393e-01, 7.666159999999999641e-01, 8.276645000000000252e-01, 7.991675000000000306e-01, 4.539017692922517000e+00, 4.942717754538067609e+00, 4.583685282425390639e+00, 5.436259968025068723e+00
8.295755000000000212e-01, 7.724134999999999751e-01, 8.325789999999999580e-01, 8.045750000000000401e-01, 4.590333597233449581e+00, 5.008700609635057255e+00, 4.634576547085302423e+00, 5.503360472783532131e+00
8.343884999999999774e-01, 7.782725000000000337e-01, 8.373374999999999568e-01, 8.099049999999999860e-01, 4.642234279364933158e+00, 5.075567703581751466e+00, 4.686030713926774283e+00, 5.571288424996518884e+00
8.391889999999999628e-01, 7.840905000000000236e-01, 8.420830000000000259e-01, 8.151834999999999498e-01, 4.694723350748289725e+00, 5.143317980565720760e+00, 4.738053209292581336e+00, 5.640060915518762208e+00
8.439444999999999864e-01, 7.897674999999999557e-01, 8.468425000000000535e-01, 8.204114999999999602e-01, 4.747804081391191033e+00, 5.211984939056905297e+00, 4.790667261055350679e+00, 5.709671071804440778e+00
8.487014999999999976e-01, 7.954649999999999777e-01, 8.514389999999999459e-01, 8.255740000000000300e-01, 4.801489802934896467e+00, 5.281563723494086204e+00, 4.843863296437374899e+00, 5.780154375402211109e+00
8.533294999999999630e-01, 8.010675000000000434e-01, 8.559419999999999806e-01, 8.306850000000000067e-01, 4.855771422013063443e+00, 5.352066017765782391e+00, 4.897635791990774479e+00, 5.851500983644074338e+00
8.579010000000000247e-01, 8.066815000000000513e-01, 8.604540000000000521e-01, 8.356664999999999788e-01, 4.910675408888385718e+00, 5.423516218782352460e+00, 4.952016608159595101e+00, 5.923722148045606595e+00
8.624344999999999928e-01, 8.123230000000000173e-01, 8.649649999999999839e-01, 8.407445000000000057e-01, 4.966200281813783590e+00, 5.495919134619825286e+00, 5.007000268157370648e+00, 5.996850589233599926e+00
8.669379999999999864e-01, 8.177394999999999525e-01, 8.694600000000000106e-01, 8.456784999999999997e-01, 5.022347287472307187e+00, 5.569290827039453440e+00, 5.062587450257852950e+00, 6.070870659808639047e+00
8.713170000000000082e-01, 8.232144999999999602e-01, 8.737899999999999556e-01, 8.505224999999999591e-01, 5.079130129931709980e+00, 5.643649644752869676e+00, 5.118798843328318249e+00, 6.145808312130481177e+00
8.755874999999999631e-01, 8.286179999999999657e-01, 8.780229999999999979e-01, 8.552954999999999863e-01, 5.136557319580719039e+00, 5.718981935975460118e+00, 5.175641418282440398e+00, 6.221661216411829898e+00
8.798280000000000545e-01, 8.340184999999999960e-01, 8.822134999999999838e-01, 8.600539999999999852e-01, 5.194635464780733791e+00, 5.795327171254199605e+00, 5.233098046212559140e+00, 6.298454847198278195e+00
8.840244999999999909e-01, 8.392515000000000391e-01, 8.861999999999999877e-01, 8.646405000000000340e-01, 5.253365887576033622e+00, 5.872698028189703656e+00, 5.291203159451518090e+00, 6.376200072275093333e+00
8.881390000000000118e-01, 8.444085000000000063e-01, 8.901974999999999749e-01, 8.692294999999999883e-01, 5.312772399145218039e+00, 5.951096483881528343e+00, 5.349948252825181605e+00, 6.454915593690826903e+00
8.921790000000000553e-01, 8.496569999999999956e-01, 8.942320000000000269e-01, 8.738194999999999713e-01, 5.372834088508247063e+00, 6.030536413146999841e+00, 5.409338158042699796e+00, 6.534580654065193173e+00
8.961069999999999869e-01, 8.547234999999999694e-01, 8.980605000000000393e-01, 8.783050000000000024e-01, 5.433577906543812119e+00, 6.111040305583784971e+00, 5.469411607036986922e+00, 6.615234277261706985e+00
9.000185000000000546e-01, 8.597164999999999946e-01, 9.018929999999999447e-01, 8.826045000000000140e-01, 5.495008343816209617e+00, 6.192624804498414903e+00, 5.530128338645518227e+00, 6.696889953145443108e+00
9.038589999999999680e-01, 8.646025000000000515e-01, 9.056005000000000305e-01, 8.869995000000000518e-01, 5.557136306519988800e+00, 6.275296094675749003e+00, 5.591531064747199409e+00, 6.779549974509103905e+00
9.076364999999999572e-01, 8.693490000000000384e-01, 9.092799999999999772e-01, 8.911879999999999802e-01, 5.619971949091816299e+00, 6.359062313701805635e+00, 5.653622405103624793e+00, 6.863226346252864651e+00
9.112434999999999841e-01, 8.741539999999999866e-01, 9.128849999999999465e-01, 8.952970000000000095e-01, 5.683504925056346302e+00, 6.443954540711525070e+00, 5.716381575148653305e+00, 6.947954407479262073e+00
9.147975000000000412e-01, 8.788234999999999797e-01, 9.164219999999999589e-01, 8.993280000000000163e-01, 5.747784773229610344e+00, 6.529993464248479818e+00, 5.779839550620402555e+00, 7.033723485527083596e+00
9.183225000000000415e-01, 8.833355000000000512e-01, 9.198505000000000154e-01, 9.033280000000000198e-01, 5.812768166541047776e+00, 6.617152937272225977e+00, 5.844027578615155427e+00, 7.120527431058170542e+00
9.216480000000000228e-01, 8.878239999999999466e-01, 9.232439999999999536e-01, 9.071945000000000148e-01, 5.878459537238152066e+00, 6.705491738419369518e+00, 5.908910053368387594e+00, 7.208426314826512638e+00
9.249290000000000012e-01, 8.922099999999999476e-01, 9.265299999999999647e-01, 9.109969999999999457e-01, 5.944948981329464921e+00, 6.795008307210159693e+00, 5.974513888236858250e+00, 7.297378815131235541e+00
9.281905000000000294e-01, 8.965465000000000240e-01, 9.297279999999999989e-01, 9.146680000000000366e-01, 6.012173229495512139e+00, 6.885719850605224401e+00, 6.040854637388949122e+00, 7.387471957768871000e+00
9.313814999999999733e-01, 9.008450000000000069e-01, 9.328149999999999498e-01, 9.183485000000000120e-01, 6.080129761261789945e+00, 6.977630989779724402e+00, 6.107921578723700229e+00, 7.478662274590280212e+00
9.344820000000000348e-01, 9.050065000000000470e-01, 9.358514999999999473e-01, 9.218364999999999476e-01, 6.148883294751505524e+00, 7.070808022650430402e+00, 6.175738259265498797e+00, 7.570966713074225751e+00
9.375234999999999541e-01, 9.091350000000000264e-01, 9.388024999999999842e-01, 9.252810000000000201e-01, 6.218415977345297385e+00, 7.165183015874922567e+00, 6.244308500284335040e+00, 7.664423453462461566e+00
9.404415000000000413e-01, 9.130335000000000534e-01, 9.416080000000000005e-01, 9.286735000000000406e-01, 6.288713285221752436e+00, 7.260842381830948433e+00, 6.313624904247628677e+00, 7.759033144436488172e+00
9.433470000000000466e-01, 9.170104999999999507e-01, 9.444274999999999753e-01, 9.319060000000000121e-01, 6.359823140633886318e+00, 7.357788529690407309e+00, 6.383738829417253235e+00, 7.854787996537592853e+00
9.461140000000000105e-01, 9.207984999999999642e-01, 9.470760000000000289e-01, 9.351810000000000400e-01, 6.431730172026613346e+00, 7.455977958853424070e+00, 6.454596221736921713e+00, 7.951756014673946105e+00
9.487565000000000026e-01, 9.245510000000000117e-01, 9.497529999999999584e-01, 9.383494999999999475e-01, 6.504444788774748076e+00, 7.555524435915327963e+00, 6.526274529769870547e+00, 8.049911383632913697e+00
9.513224999999999598e-01, 9.282059999999999755e-01, 9.523479999999999723e-01, 9.413825000000000109e-01, 6.577993260141369980e+00, 7.656384458735070453e+00, 6.598737780912351525e+00, 8.149275278862932126e+00
9.538799999999999502e-01, 9.317864999999999620e-01, 9.548219999999999485e-01, 9.444179999999999797e-01, 6.652363917574183105e+00, 7.758623921657395783e+00, 6.671991836104999685e+00, 8.249852690617643702e+00
9.563464999999999883e-01, 9.352650000000000130e-01, 9.571520000000000028e-01, 9.473065000000000513e-01, 6.727566900629934565e+00, 7.862165015069254359e+00, 6.746091688887743132e+00, 8.351684594816813245e+00
9.587520000000000486e-01, 9.385274999999999590e-01, 9.594335000000000502e-01, 9.501625000000000210e-01, 6.803637324796623531e+00, 7.967138844935472974e+00, 6.820978072043422102e+00, 8.454782915903429341e+00
9.610735000000000250e-01, 9.417065000000000019e-01, 9.616310000000000136e-01, 9.528140000000000498e-01, 6.880569138028969967e+00, 8.073478519502167217e+00, 6.896701474263484677e+00, 8.559128019912238372e+00
9.632469999999999644e-01, 9.448940000000000117e-01, 9.637765000000000359e-01, 9.554270000000000262e-01, 6.958368197281715517e+00, 8.181280464410159325e+00, 6.973304107010748432e+00, 8.664790643774626488e+00
9.653659999999999464e-01, 9.479070000000000551e-01, 9.658425000000000482e-01, 9.579244999999999566e-01, 7.037016586576976707e+00, 8.290485671759844521e+00, 7.050716960189132188e+00, 8.771740580900010187e+00
9.674414999999999543e-01, 9.508929999999999882e-01, 9.678364999999999885e-01, 9.603800000000000114e-01, 7.116636777984699513e+00, 8.401178932341267114e+00, 7.128999279757401553e+00, 8.880006168558360002e+00
9.694540000000000379e-01, 9.537065000000000126e-01, 9.697694999999999510e-01, 9.626770000000000049e-01, 7.197028886694701200e+00, 8.513325389799268450e+00, 7.208144081971993522e+00, 8.989595173672597639e+00
9.713450000000000140e-01, 9.564200000000000479e-01, 9.716065000000000396e-01, 9.648674999999999891e-01, 7.278423430052529675e+00, 8.626976350245067593e+00, 7.288180731770801835e+00, 9.100588991857344823e+00
9.731925000000000159e-01, 9.590665000000000440e-01, 9.733644999999999659e-01, 9.670579999999999732e-01, 7.360715784440704290e+00, 8.742153738966766952e+00, 7.369090560705847892e+00, 9.212912317288640907e+00
9.749554999999999749e-01, 9.616554999999999964e-01, 9.751319999999999988e-01, 9.691070000000000517e-01, 7.443993403742464210e+00, 8.858835805715301603e+00, 7.450915996984909917e+00, 9.326623198460705311e+00
9.766255000000000353e-01, 9.640560000000000240e-01, 9.767329999999999623e-01, 9.710940000000000127e-01, 7.528096662260393757e+00, 8.977104912086431909e+00, 7.533632577479601800e+00, 9.441745664784733094e+00
9.782245000000000523e-01, 9.665059999999999762e-01, 9.782914999999999806e-01, 9.730809999999999738e-01, 7.613257572149932706e+00, 9.096953333833512900e+00, 7.617289121388816753e+00, 9.558297872797222539e+00
9.797390000000000265e-01, 9.686869999999999647e-01, 9.797259999999999858e-01, 9.749060000000000503e-01, 7.699319141242455089e+00, 9.218392717156074667e+00, 7.701878185306282987e+00, 9.676264333078011148e+00
9.811739999999999906e-01, 9.708390000000000075e-01, 9.811180000000000456e-01, 9.766449999999999854e-01, 7.786364493678140875e+00, 9.341443035834412711e+00, 7.787362658660947012e+00, 9.795708335119469368e+00
9.825255000000000516e-01, 9.729449999999999488e-01, 9.824055000000000426e-01, 9.783414999999999750e-01, 7.874372352642930117e+00, 9.466167291384296689e+00, 7.873840133393104068e+00, 9.916620254236145016e+00
9.838014999999999954e-01, 9.749360000000000248e-01, 9.836905000000000232e-01, 9.799364999999999881e-01, 7.963393023580941588e+00, 9.592527201333229669e+00, 7.961223812614207418e+00, 1.003903037845556412e+01
9.850105000000000111e-01, 9.768204999999999805e-01, 9.849200000000000177e-01, 9.814329999999999998e-01, 8.053462703707971571e+00, 9.720576940116458786e+00, 8.049700666381195191e+00, 1.016288772863837764e+01
9.861569999999999503e-01, 9.785779999999999479e-01, 9.860784999999999689e-01, 9.828654999999999475e-01, 8.144516714162822524e+00, 9.850369181044744238e+00, 8.138979575768010122e+00, 1.028838646703908566e+01
9.872064999999999868e-01, 9.802724999999999911e-01, 9.871805000000000163e-01, 9.841725000000000056e-01, 8.236532395416528374e+00, 9.981825420382197223e+00, 8.229407891334581393e+00, 1.041539266662400287e+01
9.882435000000000525e-01, 9.818305000000000504e-01, 9.881655000000000300e-01, 9.854654999999999943e-01, 8.329744976970635761e+00, 1.011510433635185713e+01, 8.320748894989636213e+00, 1.054385650699593668e+01
9.892324999999999591e-01, 9.833494999999999875e-01, 9.891199999999999992e-01, 9.866705000000000059e-01, 8.423890898216759737e+00, 1.025009655107684914e+01, 8.413259416628278586e+00, 1.067414409513826534e+01
9.901299999999999546e-01, 9.847274999999999778e-01, 9.899974999999999747e-01, 9.878065000000000317e-01, 8.519096834064596280e+00, 1.038697088195355889e+01, 8.506575806403171569e+00, 1.080576854470289838e+01
9.909759999999999680e-01, 9.861195000000000377e-01, 9.908420000000000005e-01, 9.888320000000000443e-01, 8.615432082381884626e+00, 1.052569557826762114e+01, 8.601002744198140704e+00, 1.093922203844473273e+01
9.917304999999999593e-01, 9.873920000000000474e-01, 9.915939999999999754e-01, 9.898135000000000128e-01, 8.712875227149300628e+00, 1.066611177716094616e+01, 8.696556149002798719e+00, 1.107428337128841456e+01
9.924564999999999637e-01, 9.885574999999999779e-01, 9.923545000000000282e-01, 9.907350000000000323e-01, 8.811399826111625089e+00, 1.080855470418899245e+01, 8.793117383264188902e+00, 1.121097013517591101e+01
9.931539999999999813e-01, 9.896169999999999689e-01, 9.930155000000000509e-01, 9.915530000000000177e-01, 8.911014832793078710e+00, 1.095288773869399179e+01, 8.890680819012048985e+00, 1.134932632454331447e+01
9.938219999999999832e-01, 9.906239999999999490e-01, 9.936620000000000452e-01, 9.923549999999999871e-01, 9.011769613638527687e+00, 1.109902440500690979e+01, 8.989370080231978477e+00, 1.148940619359077964e+01
9.943954999999999878e-01, 9.915059999999999985e-01, 9.942674999999999708e-01, 9.930639999999999468e-01, 9.113631330673610975e+00, 1.124721902881949553e+01, 9.089245943013686713e+00, 1.163126134169777615e+01
9.949295000000000222e-01, 9.923634999999999540e-01, 9.948225000000000540e-01, 9.937274999999999858e-01, 9.216740578132675665e+00, 1.139749669134594612e+01, 9.190091170018005684e+00, 1.177475174467357988e+01
9.954264999999999919e-01, 9.931655000000000344e-01, 9.953119999999999745e-01, 9.943459999999999521e-01, 9.320851303067678728e+00, 1.154954375588520321e+01, 9.292221069203375095e+00, 1.192015853487481003e+01
9.958664999999999878e-01, 9.938905000000000101e-01, 9.957835000000000436e-01, 9.949074999999999447e-01, 9.425968852726780867e+00, 1.170382146181565908e+01, 9.395387858381818447e+00, 1.206732691548893222e+01
9.962554999999999605e-01, 9.945365000000000455e-01, 9.961919999999999664e-01, 9.954224999999999879e-01, 9.532834404696817643e+00, 1.185994481098320286e+01, 9.499562075660131555e+00, 1.221654273468973706e+01
9.966144999999999587e-01, 9.951459999999999750e-01, 9.965815000000000090e-01, 9.959234999999999616e-01, 9.641094272326348857e+00, 1.201814666558361289e+01, 9.604996714667397129e+00, 1.236703802278710640e+01
9.969575000000000520e-01, 9.956679999999999975e-01, 9.968839999999999923e-01, 9.963670000000000027e-01, 9.749511125554249702e+00, 1.217850469896651333e+01, 9.711791050765597788e+00, 1.251961296370960142e+01
9.972779999999999978e-01, 9.961615000000000331e-01, 9.971910000000000496e-01, 9.967785000000000117e-01, 9.859904273597816626e+00, 1.234095084111689289e+01, 9.819567335486510729e+00, 1.267419659664818887e+01
9.975730000000000430e-01, 9.966110000000000246e-01, 9.974764999999999882e-01, 9.971225000000000227e-01, 9.971426938056513478e+00, 1.250590532040124181e+01, 9.928427927772830230e+00, 1.283091555485663093e+01
9.978255000000000319e-01, 9.969974999999999810e-01, 9.977475000000000094e-01, 9.974499999999999478e-01, 1.008418369347288213e+01, 1.267273786692679316e+01, 1.003891465861245003e+01, 1.298894526305869412e+01
9.980580000000000007e-01, 9.973149999999999515e-01, 9.979725000000000401e-01, 9.977344999999999686e-01, 1.019840233198330459e+01, 1.284192799842798394e+01, 1.015030512740971602e+01, 1.314937309554125910e+01
9.982664999999999456e-01, 9.976159999999999473e-01, 9.981925000000000381e-01, 9.979915000000000314e-01, 1.031358357838948869e+01, 1.301375427367344706e+01, 1.026291337966627992e+01, 1.331139228002817632e+01
9.984515000000000473e-01, 9.978949999999999765e-01, 9.983809999999999629e-01, 9.982145000000000046e-01, 1.042973821792647904e+01, 1.318758656636528848e+01, 1.037656786842371481e+01, 1.347574664186626059e+01
9.986255000000000548e-01, 9.981415000000000148e-01, 9.985519999999999952e-01, 9.984245000000000481e-01, 1.054799308589649165e+01, 1.336336923741447613e+01, 1.049181280744860345e+01, 1.364281645133154797e+01
9.988010000000000499e-01, 9.983870000000000244e-01, 9.987004999999999910e-01, 9.985975000000000268e-01, 1.066703609165592148e+01, 1.354178903495280295e+01, 1.060867506264879978e+01, 1.381047209325978997e+01
9.989240000000000341e-01, 9.985874999999999613e-01, 9.988510000000000444e-01, 9.987519999999999731e-01, 1.078766667612610064e+01, 1.372250238050418325e+01, 1.072633115921774483e+01, 1.398122110367494031e+01
9.990440000000000431e-01, 9.987559999999999771e-01, 9.989729999999999999e-01, 9.989014999999999977e-01, 1.090961751923947887e+01, 1.390616885873690478e+01, 1.084552046914081380e+01, 1.415376965479268279e+01
9.991434999999999622e-01, 9.989209999999999479e-01, 9.990820000000000256e-01, 9.990305000000000435e-01, 1.103327297301464149e+01, 1.409144351634726355e+01, 1.096596186425585806e+01, 1.432844037671641324e+01
9.992339999999999556e-01, 9.990525000000000100e-01, 9.991814999999999447e-01, 9.991379999999999706e-01, 1.115814682438429273e+01, 1.427942357528972472e+01, 1.108866469232616048e+01, 1.450532603076392668e+01
9.993225000000000025e-01, 9.991679999999999451e-01, 9.992760000000000531e-01, 9.992434999999999512e-01, 1.128460046136651052e+01, 1.447016302566391133e+01, 1.121086290863732415e+01, 1.468439926352698066e+01
9.994009999999999838e-01, 9.992784999999999584e-01, 9.993619999999999726e-01, 9.993495000000000017e-01, 1.141374012885617972e+01, 1.466349002734894391e+01, 1.133574372198604863e+01, 1.486535826757156187e+01
9.994779999999999776e-01, 9.993775000000000297e-01, 9.994469999999999743e-01, 9.994300000000000406e-01, 1.154030234543852096e+01, 1.485943012142143260e+01, 1.145941455621786531e+01, 1.504981773894203201e+01
9.995365000000000499e-01, 9.994574999999999987e-01, 9.995169999999999888e-01, 9.994954999999999812e-01, 1.167078424683833937e+01, 1.505634104990327593e+01, 1.158778918770655508e+01, 1.523400788943786033e+01
9.995950000000000113e-01, 9.995359999999999800e-01, 9.995775000000000077e-01, 9.995640000000000081e-01, 1.180313281354392352e+01, 1.525849074167904185e+01, 1.171639963323822009e+01, 1.542280090208210019e+01
9.996525000000000549e-01, 9.996030000000000193e-01, 9.996334999999999527e-01, 9.996230000000000393e-01, 1.193737314973498442e+01, 1.546288259095404527e+01, 1.184780201347399675e+01, 1.561436710790199811e+01
9.996964999999999879e-01, 9.996730000000000338e-01, 9.996815000000000007e-01, 9.996709999999999763e-01, 1.207239746397171842e+01, 1.566979091063805463e+01, 1.197947910202258548e+01, 1.580620969850727953e+01
9.997384999999999744e-01, 9.997234999999999872e-01, 9.997184999999999544e-01, 9.997179999999999955e-01, 1.220833386310954971e+01, 1.587705841751933100e+01, 1.211180443937448281e+01, 1.599995573643924551e+01
9.997840000000000060e-01, 9.997654999999999736e-01, 9.997555000000000192e-01, 9.997620000000000395e-01, 1.234649394047157678e+01, 1.608833061511154838e+01, 1.224773602534512129e+01, 1.620035725219652178e+01
9.998139999999999805e-01, 9.998015000000000096e-01, 9.997930000000000428e-01, 9.998000000000000220e-01, 1.248529446632320727e+01, 1.630515154727858729e+01, 1.238162611532159119e+01, 1.639952770466579679e+01
9.998439999999999550e-01, 9.998354999999999881e-01, 9.998215000000000297e-01, 9.998329999999999718e-01, 1.262670248039151666e+01, 1.652225007700271320e+01, 1.251900782137540702e+01, 1.660182874008700793e+01
9.998690000000000078e-01, 9.998759999999999870e-01, 9.998540000000000205e-01, 9.998715000000000241e-01, 1.276980226958938935e+01, 1.674280704923780405e+01, 1.265888724846030833e+01, 1.680508166212931087e+01
9.998955000000000481e-01, 9.999074999999999491e-01, 9.998875000000000401e-01, 9.998949999999999783e-01, 1.291098426433619117e+01, 1.696713901077344389e+01, 1.280061632448936138e+01, 1.700524115316275342e+01
9.999154999999999571e-01, 9.999284999999999979e-01, 9.999099999999999655e-01, 9.999135000000000106e-01, 1.305881190040591555e+01, 1.719886703558025687e+01, 1.294358948331083781e+01, 1.722061661253552955e+01
9.999354999999999771e-01, 9.999445000000000139e-01, 9.999295000000000266e-01, 9.999354999999999771e-01, 1.321406661292555640e+01, 1.742462177240899024e+01, 1.308396490769554887e+01, 1.743742004991934280e+01
9.999514999999999931e-01, 9.999639999999999640e-01, 9.999464999999999604e-01, 9.999485000000000179e-01, 1.335958549623519254e+01, 1.765703576840274280e+01, 1.322879050547204116e+01, 1.765022706910854922e+01
9.999675000000000091e-01, 9.999730000000000008e-01, 9.999590000000000423e-01, 9.999635000000000051e-01, 1.350481273854515862e+01, 1.788020004615763270e+01, 1.336549825512355838e+01, 1.786923761067873784e+01
9.999784999999999924e-01, 9.999824999999999964e-01, 9.999700000000000255e-01, 9.999744999999999884e-01, 1.365713270881016328e+01, 1.813023671697616379e+01, 1.352239660382951492e+01, 1.808685586359406372e+01
9.999875000000000291e-01, 9.999879999999999880e-01, 9.999814999999999676e-01, 9.999845000000000539e-01, 1.382696009787508729e+01, 1.835296655898610396e+01, 1.368044724903127651e+01, 1.831201800094969201e+01
9.999905000000000044e-01, 9.999919999999999920e-01, 9.999884999999999469e-01, 9.999909999999999632e-01, 1.396326494696552523e+01, 1.865089317817646730e+01, 1.382266911178220603e+01, 1.854886843694301035e+01
9.999934999999999796e-01, 9.999945000000000084e-01, 9.999945000000000084e-01, 9.999934999999999796e-01, 1.412998317460041875e+01, 1.882842071074481183e+01, 1.397864238590496200e+01, 1.877792321354949223e+01
9.999959999999999960e-01, 9.999955000000000371e-01, 9.999974999999999836e-01, 9.999980000000000535e-01, 1.429856824204770227e+01, 1.908306226078887846e+01, 1.414586634179157265e+01, 1.902422508911596921e+01
9.999985000000000124e-01, 9.999980000000000535e-01, 9.999985000000000124e-01, 9.999989999999999712e-01, 1.447794465977996303e+01, 1.929257263548300116e+01, 1.443053770450073436e+01, 1.919033604178977015e+01
9.999995000000000411e-01, 9.999995000000000411e-01, 9.999995000000000411e-01, 9.999995000000000411e-01, 1.461401052793650024e+01, 1.963080249538881006e+01, 1.445204579954934410e+01, 1.947127939346569647e+01


==> figures/data-for-paper/snrs-correlated.dat <==
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
0.000000000000000000e+00, -6.875701447346342832e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
1.999999999999999909e-06, -6.514620639757742993e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
3.999999999999999819e-06, -5.316914351589704779e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
6.000000000000000152e-06, -5.087018482459499324e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
7.999999999999999638e-06, -4.949174653315051131e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.000000000000000082e-05, -4.804441138567213443e+01
1.200000000000000030e-05, -4.786662618815896764e+01
1.200000000000000030e-05, -4.786662618815896764e+01
1.200000000000000030e-05, -4.786662618815896764e+01
1.200000000000000030e-05, -4.786662618815896764e+01
1.399999999999999979e-05, -4.712246132244621322e+01
1.399999999999999979e-05, -4.712246132244621322e+01
1.399999999999999979e-05, -4.712246132244621322e+01
1.399999999999999979e-05, -4.712246132244621322e+01
1.399999999999999979e-05, -4.712246132244621322e+01
1.599999999999999928e-05, -4.668688779130296496e+01
1.599999999999999928e-05, -4.668688779130296496e+01
1.599999999999999928e-05, -4.668688779130296496e+01
1.599999999999999928e-05, -4.668688779130296496e+01
1.800000000000000046e-05, -4.601915334077312991e+01
1.800000000000000046e-05, -4.601915334077312991e+01
1.800000000000000046e-05, -4.601915334077312991e+01
2.000000000000000164e-05, -4.590526529581075010e+01
2.000000000000000164e-05, -4.590526529581075010e+01
2.000000000000000164e-05, -4.590526529581075010e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.199999999999999943e-05, -4.518258227959260864e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.400000000000000061e-05, -4.376923404487729385e+01
2.599999999999999840e-05, -4.329712305303894482e+01
2.599999999999999840e-05, -4.329712305303894482e+01
2.599999999999999840e-05, -4.329712305303894482e+01
2.799999999999999958e-05, -4.311282728081465621e+01
3.000000000000000076e-05, -4.301005791242342013e+01
3.199999999999999855e-05, -4.277919645625894418e+01
3.199999999999999855e-05, -4.277919645625894418e+01
3.199999999999999855e-05, -4.277919645625894418e+01
3.399999999999999973e-05, -4.220571374451364477e+01
3.399999999999999973e-05, -4.220571374451364477e+01
3.399999999999999973e-05, -4.220571374451364477e+01
3.399999999999999973e-05, -4.220571374451364477e+01
3.600000000000000091e-05, -4.189500723452046316e+01
3.800000000000000209e-05, -4.177541335082405283e+01
4.000000000000000327e-05, -4.165170673558841941e+01
4.000000000000000327e-05, -4.165170673558841941e+01
4.199999999999999768e-05, -4.144291702065926586e+01
4.199999999999999768e-05, -4.144291702065926586e+01
4.399999999999999886e-05, -4.113223298139894268e+01
4.600000000000000004e-05, -4.098736931538488193e+01
4.600000000000000004e-05, -4.098736931538488193e+01
4.800000000000000122e-05, -4.061339816331545904e+01
4.800000000000000122e-05, -4.061339816331545904e+01
5.000000000000000240e-05, -4.045697517475394989e+01
5.199999999999999680e-05, -4.040352590759556506e+01
5.199999999999999680e-05, -4.040352590759556506e+01
5.199999999999999680e-05, -4.040352590759556506e+01
5.399999999999999798e-05, -3.983904199270727275e+01
5.399999999999999798e-05, -3.983904199270727275e+01
5.599999999999999916e-05, -3.974696077489533508e+01
6.000000000000000152e-05, -3.968565405842267779e+01
6.000000000000000152e-05, -3.968565405842267779e+01
6.200000000000000270e-05, -3.926102503083426853e+01
6.200000000000000270e-05, -3.926102503083426853e+01
6.399999999999999710e-05, -3.913671854523306592e+01
6.799999999999999946e-05, -3.900477626689068700e+01
6.999999999999999387e-05, -3.893713651866760017e+01
7.200000000000000182e-05, -3.874303244981480532e+01
7.600000000000000418e-05, -3.865478528778051981e+01
8.000000000000000654e-05, -3.850546430885059834e+01
8.200000000000000095e-05, -3.823618099049928531e+01
8.200000000000000095e-05, -3.823618099049928531e+01
8.600000000000000331e-05, -3.816887444478079061e+01
9.200000000000000007e-05, -3.798029814861293119e+01
9.399999999999999448e-05, -3.787344372937439374e+01
9.600000000000000243e-05, -3.773617372829180283e+01
9.799999999999999684e-05, -3.759221669716963277e+01
9.799999999999999684e-05, -3.759221669716963277e+01
1.000000000000000048e-04, -3.721660352358547641e+01
1.000000000000000048e-04, -3.721660352358547641e+01
1.060000000000000016e-04, -3.707385766780137715e+01
1.119999999999999983e-04, -3.692448302164977747e+01
1.160000000000000007e-04, -3.679686260071034098e+01
1.219999999999999974e-04, -3.668064750994797407e+01
1.259999999999999998e-04, -3.654308314337134789e+01
1.279999999999999942e-04, -3.642610912010855628e+01
1.320000000000000101e-04, -3.627783894286040578e+01
1.379999999999999933e-04, -3.616308735770571303e+01
1.420000000000000092e-04, -3.603765069178606240e+01
1.499999999999999869e-04, -3.588469397785090109e+01
1.540000000000000028e-04, -3.579308538679546814e+01
1.559999999999999972e-04, -3.566138185654804005e+01
1.579999999999999916e-04, -3.551753536274410550e+01
1.679999999999999907e-04, -3.544187456343288289e+01
1.740000000000000010e-04, -3.524944705711681792e+01
1.779999999999999898e-04, -3.519491167097277184e+01
1.900000000000000105e-04, -3.503442035832928525e+01
1.939999999999999993e-04, -3.493349491549632546e+01
1.979999999999999881e-04, -3.480689165898078130e+01
2.000000000000000096e-04, -3.462780788238393370e+01
2.139999999999999975e-04, -3.451878040762932187e+01
2.220000000000000022e-04, -3.439553372188725433e+01
2.239999999999999966e-04, -3.423100596472480817e+01
2.259999999999999910e-04, -3.413839284062935064e+01
2.320000000000000014e-04, -3.402803655581956122e+01
2.420000000000000005e-04, -3.386123486466898669e+01
2.500000000000000052e-04, -3.375335740429776621e+01
2.640000000000000202e-04, -3.361750512962376547e+01
2.759999999999999867e-04, -3.351111784080947587e+01
2.820000000000000241e-04, -3.339459055499769136e+01
2.840000000000000185e-04, -3.327855802471639635e+01
2.860000000000000129e-04, -3.312290721798608217e+01
2.999999999999999737e-04, -3.299429222684420893e+01
3.099999999999999999e-04, -3.288028283066331170e+01
3.179999999999999776e-04, -3.273226670246530290e+01
3.280000000000000038e-04, -3.260645077731456354e+01
3.480000000000000020e-04, -3.246749710576875714e+01
3.559999999999999797e-04, -3.235575420503984390e+01
3.699999999999999947e-04, -3.223334608756562858e+01
3.860000000000000041e-04, -3.209696680177944472e+01
4.000000000000000192e-04, -3.198707141949027388e+01
4.040000000000000080e-04, -3.184059519435965058e+01
4.180000000000000230e-04, -3.171423184190609845e+01
4.319999999999999838e-04, -3.158859081018435688e+01
4.479999999999999933e-04, -3.145956516543965265e+01
4.560000000000000251e-04, -3.134736394781116076e+01
4.679999999999999915e-04, -3.121687994120788900e+01
4.800000000000000122e-04, -3.109061592753745273e+01
4.939999999999999730e-04, -3.094339914112045875e+01
5.060000000000000478e-04, -3.081716514046255639e+01
5.220000000000000031e-04, -3.068599834721139530e+01
5.280000000000000405e-04, -3.055414286571357252e+01
5.460000000000000443e-04, -3.044225588532056292e+01
5.559999999999999621e-04, -3.027787933706469659e+01
5.720000000000000258e-04, -3.017964466419056890e+01
5.860000000000000408e-04, -3.002350122447763425e+01
5.999999999999999474e-04, -2.992717754941011421e+01
6.220000000000000485e-04, -2.979483523712423221e+01
6.319999999999999663e-04, -2.968892749680780696e+01
6.459999999999999814e-04, -2.953806292307318060e+01
6.759999999999999516e-04, -2.942349832387139230e+01
6.999999999999999929e-04, -2.933663807034372795e+01
7.100000000000000191e-04, -2.916229088666106506e+01
7.339999999999999520e-04, -2.902296970884560423e+01
7.579999999999999932e-04, -2.889257488172027166e+01
7.900000000000000121e-04, -2.877385612807093906e+01
8.080000000000000160e-04, -2.863457518286100267e+01
8.339999999999999974e-04, -2.852067055169969478e+01
8.580000000000000387e-04, -2.840340361500447131e+01
8.819999999999999715e-04, -2.826681419519390204e+01
8.999999999999999754e-04, -2.813182560136388588e+01
9.219999999999999680e-04, -2.801052814702178040e+01
9.520000000000000467e-04, -2.788692293946702705e+01
9.799999999999999684e-04, -2.774442130129546769e+01
1.002000000000000069e-03, -2.762730511536677369e+01
1.033999999999999980e-03, -2.749856183367795381e+01
1.066000000000000107e-03, -2.736112835556410516e+01
1.090000000000000040e-03, -2.724370409236985680e+01
1.129999999999999928e-03, -2.711780013421949320e+01
1.162000000000000055e-03, -2.698978654522955267e+01
1.196000000000000014e-03, -2.685691908115398263e+01
1.237999999999999951e-03, -2.673390780083289897e+01
1.276000000000000007e-03, -2.660162897269141880e+01
1.317999999999999944e-03, -2.647908450673903502e+01
1.358000000000000049e-03, -2.635034642102278468e+01
1.389999999999999960e-03, -2.621227927021563886e+01
1.422000000000000087e-03, -2.608266399200416785e+01
1.458000000000000095e-03, -2.597072501977116232e+01
1.492000000000000054e-03, -2.583924289732590296e+01
1.526000000000000013e-03, -2.571610385780747166e+01
1.567999999999999949e-03, -2.558256965682314288e+01
1.610000000000000103e-03, -2.545487583679896204e+01
1.645999999999999894e-03, -2.532711603548546719e+01
1.691999999999999928e-03, -2.519782366180030664e+01
1.742000000000000059e-03, -2.507272997911798385e+01
1.806000000000000097e-03, -2.494507957596846737e+01
1.848000000000000033e-03, -2.481592281584840975e+01
1.912000000000000071e-03, -2.468916941239992369e+01
1.979999999999999989e-03, -2.456095290776642059e+01
2.043999999999999810e-03, -2.443644719229682849e+01
2.108000000000000065e-03, -2.430935622624774339e+01
2.151999999999999833e-03, -2.418226071883741923e+01
2.206000000000000062e-03, -2.404558966189232194e+01
2.268000000000000051e-03, -2.392356241660518279e+01
2.337999999999999801e-03, -2.379183667543201963e+01
2.412000000000000081e-03, -2.366774454476282230e+01
2.488000000000000194e-03, -2.354107191570266622e+01
2.582000000000000094e-03, -2.341403300663472109e+01
2.639999999999999986e-03, -2.328366596668244171e+01
2.696000000000000046e-03, -2.315863024922316882e+01
2.809999999999999998e-03, -2.302931386977264339e+01
2.897999999999999968e-03, -2.290082039466205543e+01
2.964000000000000055e-03, -2.277347862679885537e+01
3.050000000000000194e-03, -2.264471433903262110e+01
3.148000000000000190e-03, -2.251862541104003768e+01
3.223999999999999869e-03, -2.239181795073493220e+01
3.289999999999999956e-03, -2.226248974966188143e+01
3.382000000000000024e-03, -2.213401451936960740e+01
3.468000000000000162e-03, -2.200733664097488429e+01
3.569999999999999823e-03, -2.188203046770402693e+01
3.660000000000000059e-03, -2.175209712212677715e+01
3.808000000000000187e-03, -2.162652150048776534e+01
3.919999999999999873e-03, -2.149864774895420538e+01
4.037999999999999923e-03, -2.136670170141180236e+01
4.133999999999999654e-03, -2.123865620836473056e+01
4.291999999999999808e-03, -2.110972567536231637e+01
4.400000000000000265e-03, -2.098426965851264470e+01
4.527999999999999907e-03, -2.085786904590855784e+01
4.643999999999999691e-03, -2.073027993117024792e+01
4.767999999999999669e-03, -2.060250080910841319e+01
4.862000000000000002e-03, -2.047384505765439044e+01
5.015999999999999626e-03, -2.034562694331427934e+01
5.179999999999999709e-03, -2.021635673189528148e+01
5.363999999999999845e-03, -2.009183506118389317e+01
5.519999999999999733e-03, -1.996281518857586335e+01
5.692000000000000011e-03, -1.983399711042431335e+01
5.841999999999999971e-03, -1.970757863562882761e+01
6.008000000000000319e-03, -1.958025003361243321e+01
6.172000000000000403e-03, -1.945220126260914384e+01
6.348000000000000344e-03, -1.932619883626487933e+01
6.533999999999999878e-03, -1.919580989930447856e+01
6.715999999999999748e-03, -1.906947049132056904e+01
6.902000000000000149e-03, -1.894240229214405247e+01
7.087999999999999683e-03, -1.881365268856229633e+01
7.285999999999999942e-03, -1.868714263426844013e+01
7.472000000000000343e-03, -1.855949566319432975e+01
7.672000000000000000e-03, -1.843142959103968437e+01
7.919999999999999957e-03, -1.830338912808094776e+01
8.134000000000000605e-03, -1.817476830793398790e+01
8.352000000000000049e-03, -1.804739495138301208e+01
8.602000000000000271e-03, -1.791942975886700040e+01
8.850000000000000228e-03, -1.779195161388029689e+01
9.098000000000000184e-03, -1.766428334382968401e+01
9.339999999999999344e-03, -1.753596879735858138e+01
9.603999999999999690e-03, -1.740916788574815044e+01
9.860000000000000708e-03, -1.728093858102858960e+01
1.011800000000000026e-02, -1.715359945435927713e+01
1.037800000000000007e-02, -1.702570367288070230e+01
1.067199999999999920e-02, -1.689810720163663049e+01
1.102000000000000028e-02, -1.677091880321211903e+01
1.135000000000000071e-02, -1.664341605603084062e+01
1.168399999999999994e-02, -1.651336244050188640e+01
1.196799999999999947e-02, -1.638734659753147938e+01
1.227800000000000072e-02, -1.625987291271524882e+01
1.258199999999999943e-02, -1.613166072359776848e+01
1.292399999999999972e-02, -1.600408930105859184e+01
1.327200000000000081e-02, -1.587583176867387813e+01
1.363800000000000082e-02, -1.574778727436434878e+01
1.401799999999999921e-02, -1.562071850115913918e+01
1.439799999999999934e-02, -1.549301738699839603e+01
1.478600000000000053e-02, -1.536533297633646100e+01
1.520999999999999956e-02, -1.523868407592011920e+01
1.563399999999999859e-02, -1.511021738141892712e+01
1.608599999999999960e-02, -1.498192802811332491e+01
1.652800000000000102e-02, -1.485435425634422657e+01
1.695599999999999885e-02, -1.472660506963832105e+01
1.739800000000000027e-02, -1.459874887038440505e+01
1.783399999999999916e-02, -1.447073907911027035e+01
1.833399999999999960e-02, -1.434382904785303658e+01
1.881800000000000139e-02, -1.421562082135829641e+01
1.929799999999999918e-02, -1.408813350882072868e+01
1.985200000000000159e-02, -1.396154741370652630e+01
2.036400000000000016e-02, -1.383277193266455996e+01
2.090600000000000097e-02, -1.370473824200835011e+01
2.150600000000000081e-02, -1.357720099294425609e+01
2.204400000000000109e-02, -1.345006333993665493e+01
2.259600000000000150e-02, -1.332154662211545215e+01
2.321399999999999852e-02, -1.319410479357225086e+01
2.381399999999999836e-02, -1.306593178431217517e+01
2.444800000000000098e-02, -1.293847793017655690e+01
2.510599999999999984e-02, -1.281069566052906517e+01
2.577199999999999977e-02, -1.268305894680053569e+01
2.643799999999999970e-02, -1.255503796332304489e+01
2.713000000000000134e-02, -1.242776783103153093e+01
2.784999999999999976e-02, -1.229978326273623246e+01
2.859599999999999989e-02, -1.217233916314901876e+01
2.944799999999999848e-02, -1.204435541362950879e+01
3.021000000000000074e-02, -1.191654280384325659e+01
3.101399999999999990e-02, -1.178884422511473851e+01
3.186400000000000343e-02, -1.166107099268596947e+01
3.264199999999999741e-02, -1.153349596982000946e+01
3.348999999999999894e-02, -1.140587239412826648e+01
3.440800000000000108e-02, -1.127791573455348306e+01
3.531600000000000017e-02, -1.114990155685831752e+01
3.621800000000000019e-02, -1.102261478270281714e+01
3.710999999999999716e-02, -1.089471535936124447e+01
3.799600000000000199e-02, -1.076689957451856472e+01
3.904400000000000232e-02, -1.063932599207656793e+01
4.004200000000000120e-02, -1.051140277342152096e+01
4.104200000000000209e-02, -1.038378749739142393e+01
4.199800000000000061e-02, -1.025598015650895078e+01
4.305799999999999905e-02, -1.012822256998593318e+01
4.413399999999999962e-02, -1.000041259212623146e+01
4.529600000000000293e-02, -9.872783455705082645e+00
4.637800000000000256e-02, -9.745132225404233850e+00
4.747799999999999937e-02, -9.617287102426203660e+00
4.857800000000000312e-02, -9.489499885412380209e+00
4.969799999999999912e-02, -9.361854135527378773e+00
5.090200000000000280e-02, -9.234119263369615638e+00
5.211799999999999766e-02, -9.106472238311511092e+00
5.343200000000000033e-02, -8.978917025919823658e+00
5.472599999999999687e-02, -8.851038558081532059e+00
5.600399999999999823e-02, -8.723296944342727954e+00
5.731200000000000183e-02, -8.595610121630501865e+00
5.859400000000000025e-02, -8.467873642577037785e+00
6.001399999999999790e-02, -8.339857115397490972e+00
6.144199999999999662e-02, -8.212315563922816253e+00
6.291599999999999970e-02, -8.084602956858585543e+00
6.446200000000000541e-02, -7.956755947824236230e+00
6.603000000000000536e-02, -7.829149147712936241e+00
6.760199999999999543e-02, -7.701424523006414447e+00
6.907599999999999851e-02, -7.573560337419477762e+00
7.074999999999999345e-02, -7.445926840971749172e+00
7.238999999999999602e-02, -7.318354002590464091e+00
7.411399999999999932e-02, -7.190324393858706920e+00
7.582999999999999463e-02, -7.062700738715843585e+00
7.763000000000000456e-02, -6.935099744647629016e+00
7.937800000000000411e-02, -6.807288618204810682e+00
8.114200000000000579e-02, -6.679477895238230545e+00
8.297599999999999421e-02, -6.551872838533132182e+00
8.478399999999999825e-02, -6.423884567625410824e+00
8.662200000000000455e-02, -6.296424847076323772e+00
8.850199999999999734e-02, -6.168503048184517112e+00
9.049999999999999711e-02, -6.040864325871156737e+00
9.250600000000000489e-02, -5.913131101277748769e+00
9.451800000000000479e-02, -5.785463236740638671e+00
9.657399999999999318e-02, -5.657616070656495744e+00
9.860399999999999721e-02, -5.529866382072530229e+00
1.006500000000000034e-01, -5.402319555880273683e+00
1.027200000000000057e-01, -5.274440333190819175e+00
1.048980000000000051e-01, -5.146657363607138436e+00
1.071539999999999992e-01, -5.018957971644654847e+00
1.094200000000000034e-01, -4.891402920779976071e+00
1.116719999999999935e-01, -4.763653206971753207e+00
1.140720000000000067e-01, -4.635824495723078975e+00
1.164379999999999998e-01, -4.508065048318981916e+00
1.188840000000000036e-01, -4.380400073969754615e+00
1.212840000000000029e-01, -4.252648834282792834e+00
1.238520000000000038e-01, -4.125015370345001209e+00
1.264760000000000051e-01, -3.997279918728930515e+00
1.290600000000000080e-01, -3.869484028543740628e+00
1.316960000000000075e-01, -3.741733291069583522e+00
1.343799999999999994e-01, -3.614005356898694288e+00
1.370339999999999892e-01, -3.486268805753511391e+00
1.398179999999999978e-01, -3.358532898604491113e+00
1.425700000000000023e-01, -3.230841923080116640e+00
1.454660000000000120e-01, -3.103026473076014646e+00
1.483960000000000001e-01, -2.975365753694469539e+00
1.512920000000000098e-01, -2.847599799670962106e+00
1.542020000000000057e-01, -2.719825900976200472e+00
1.571740000000000081e-01, -2.592258325237955408e+00
1.601559999999999928e-01, -2.464499157280078734e+00
1.632899999999999907e-01, -2.336660315715977543e+00
1.663380000000000136e-01, -2.209018795169274796e+00
1.694279999999999953e-01, -2.081333227165460986e+00
1.726679999999999882e-01, -1.953502468259100677e+00
1.758560000000000123e-01, -1.825797453497969958e+00
1.789520000000000000e-01, -1.698039849471892015e+00
1.822459999999999913e-01, -1.570254359555592227e+00
1.855380000000000085e-01, -1.442639230059568511e+00
1.889359999999999928e-01, -1.314880364434211302e+00
1.923199999999999910e-01, -1.187166230574049353e+00
1.957899999999999918e-01, -1.059401590497342394e+00
1.992379999999999984e-01, -9.317296056510806501e-01
2.027400000000000035e-01, -8.039144814787357873e-01
2.063079999999999914e-01, -6.761771215179900318e-01
2.097459999999999880e-01, -5.484515816737218774e-01
2.135980000000000101e-01, -4.207179707615211206e-01
2.172379999999999867e-01, -2.930646041349105890e-01
2.209059999999999913e-01, -1.653616736365774720e-01
2.246700000000000086e-01, -3.757132474081735507e-02
2.284299999999999942e-01, 9.030239721805372044e-02
2.322420000000000040e-01, 2.179357178012553409e-01
2.360319999999999918e-01, 3.456493581182285557e-01
2.400100000000000011e-01, 4.733495731285835562e-01
2.440060000000000007e-01, 6.011335687799533867e-01
2.481140000000000012e-01, 7.288750906434340315e-01
2.520760000000000223e-01, 8.565910746019060884e-01
2.562019999999999853e-01, 9.843122684657632515e-01
2.602360000000000229e-01, 1.112035999785394358e+00
2.641580000000000039e-01, 1.239785876901100314e+00
2.683200000000000029e-01, 1.367577200714273689e+00
2.725600000000000245e-01, 1.495303059187944372e+00
2.768639999999999990e-01, 1.622981731301720298e+00
2.810559999999999725e-01, 1.750710545364805304e+00
2.853379999999999805e-01, 1.878467470411797846e+00
2.896020000000000261e-01, 2.006163613778631838e+00
2.939200000000000146e-01, 2.133882694281007630e+00
2.982500000000000151e-01, 2.261643033399221014e+00
3.025860000000000216e-01, 2.389467442146293585e+00
3.070419999999999816e-01, 2.517018241173306414e+00
3.113319999999999976e-01, 2.644826007667806067e+00
3.156660000000000021e-01, 2.772562245965608074e+00
3.200999999999999956e-01, 2.900323293522124146e+00
3.246560000000000001e-01, 3.028026483874732389e+00
3.291359999999999841e-01, 3.155748145094153134e+00
3.336399999999999921e-01, 3.283469458836124844e+00
3.380980000000000096e-01, 3.411221753073902185e+00
3.427419999999999911e-01, 3.538931155394753780e+00
3.472879999999999856e-01, 3.666713324016334763e+00
3.519180000000000086e-01, 3.794383209115244071e+00
3.565999999999999726e-01, 3.922239983409202324e+00
3.612500000000000155e-01, 4.049844722917833373e+00
3.659519999999999995e-01, 4.177596652062826266e+00
3.707460000000000200e-01, 4.305339744924372880e+00
3.755740000000000189e-01, 4.433077108201079142e+00
3.802920000000000189e-01, 4.560891781482615315e+00
3.851019999999999999e-01, 4.688551031512560918e+00
3.899779999999999913e-01, 4.816265526070194092e+00
3.948900000000000188e-01, 4.943992866512846085e+00
3.997740000000000182e-01, 5.071734122073054962e+00
4.046699999999999742e-01, 5.199433355269977852e+00
4.096020000000000216e-01, 5.327136449126735229e+00
4.145300000000000096e-01, 5.454890785266437447e+00
4.192640000000000255e-01, 5.582670473560175317e+00
4.242060000000000275e-01, 5.710381982592878103e+00
4.290320000000000245e-01, 5.838152473509189200e+00
4.339999999999999969e-01, 5.965870254028171615e+00
4.389460000000000028e-01, 6.093538406499781956e+00
4.438219999999999943e-01, 6.221322823352510412e+00
4.486499999999999932e-01, 6.348998731083497660e+00
4.535179999999999767e-01, 6.476758637489792747e+00
4.584779999999999966e-01, 6.604490732180156698e+00
4.632180000000000186e-01, 6.732254004359479183e+00
4.681960000000000011e-01, 6.859990485202573929e+00
4.731179999999999830e-01, 6.987813862799453268e+00
4.781059999999999754e-01, 7.115442195881898968e+00
4.828879999999999839e-01, 7.243125257974973863e+00
4.878660000000000219e-01, 7.370899163626198458e+00
4.927960000000000118e-01, 7.498624422898975794e+00
4.977900000000000102e-01, 7.626390385001483807e+00
5.028660000000000352e-01, 7.754076064718807615e+00
5.078359999999999541e-01, 7.881816780073622297e+00
5.127699999999999481e-01, 8.009493838150868683e+00
5.178800000000000070e-01, 8.137246736092862420e+00
5.229040000000000354e-01, 8.265026662749942687e+00
5.277779999999999694e-01, 8.392777756509234521e+00
5.325640000000000374e-01, 8.520496123818192657e+00
5.373520000000000518e-01, 8.648184306830634327e+00
5.421340000000000048e-01, 8.775928364290594530e+00
5.469699999999999562e-01, 8.903667379661611037e+00
5.517959999999999532e-01, 9.031404983167078626e+00
5.565480000000000427e-01, 9.159107835976499246e+00
5.615280000000000271e-01, 9.286853889017253394e+00
5.665580000000000060e-01, 9.414625670798026036e+00
5.712859999999999605e-01, 9.542289520327148722e+00
5.760199999999999765e-01, 9.669957071032742491e+00
5.807719999999999549e-01, 9.797755381490439675e+00
5.853880000000000194e-01, 9.925517496604452816e+00
5.901020000000000154e-01, 1.005324579409478680e+01
5.947959999999999914e-01, 1.018100244425520096e+01
5.996660000000000323e-01, 1.030870310695109637e+01
6.043119999999999603e-01, 1.043642795218093866e+01
6.088959999999999928e-01, 1.056408715136999632e+01
6.137179999999999858e-01, 1.069188561502526547e+01
6.181759999999999478e-01, 1.081962925936395337e+01
6.226620000000000488e-01, 1.094737091857268574e+01
6.272759999999999447e-01, 1.107501313208910432e+01
6.318219999999999947e-01, 1.120290142351769802e+01
6.362520000000000397e-01, 1.133056073441945699e+01
6.406840000000000312e-01, 1.145825724652411637e+01
6.449899999999999523e-01, 1.158600926598948710e+01
6.494619999999999838e-01, 1.171374873381414616e+01
6.539580000000000393e-01, 1.184154928392318951e+01
6.582299999999999818e-01, 1.196924075882648708e+01
6.625360000000000138e-01, 1.209695357326712895e+01
6.669199999999999573e-01, 1.222473142785804612e+01
6.712000000000000188e-01, 1.235242866149774521e+01
6.754900000000000349e-01, 1.248012492578156341e+01
6.797560000000000269e-01, 1.260788510068118207e+01
6.839859999999999829e-01, 1.273565851975217278e+01
6.880840000000000289e-01, 1.286335700304499063e+01
6.920699999999999630e-01, 1.299106396272247288e+01
6.960819999999999785e-01, 1.311874208553577859e+01
6.999999999999999556e-01, 1.324651958247964068e+01
7.040020000000000167e-01, 1.337426235295739296e+01
7.080100000000000282e-01, 1.350200674331848560e+01
7.118339999999999668e-01, 1.362963363192127630e+01
7.155439999999999579e-01, 1.375745807764064210e+01
7.194300000000000139e-01, 1.388520962654843771e+01
7.230640000000000400e-01, 1.401293720891347050e+01
7.270159999999999956e-01, 1.414060874275062929e+01
7.309400000000000341e-01, 1.426837604439676710e+01
7.347979999999999512e-01, 1.439613355656925364e+01
7.385119999999999463e-01, 1.452383149960530062e+01
7.422459999999999614e-01, 1.465157773869576729e+01
7.458000000000000185e-01, 1.477936758020809194e+01
7.495800000000000241e-01, 1.490707897906174573e+01
7.534480000000000066e-01, 1.503477900931695288e+01
7.570959999999999912e-01, 1.516250529024025617e+01
7.606380000000000363e-01, 1.529022164704251097e+01
7.642219999999999569e-01, 1.541806894132484373e+01
7.677220000000000155e-01, 1.554565193050900973e+01
7.711240000000000316e-01, 1.567340802441083980e+01
7.746060000000000167e-01, 1.580116482601871652e+01
7.778819999999999624e-01, 1.592886748595250168e+01
7.813139999999999530e-01, 1.605666219959408991e+01
7.845579999999999776e-01, 1.618432095784453750e+01
7.877399999999999958e-01, 1.631211060183760253e+01
7.909580000000000499e-01, 1.643988546349220314e+01
7.942399999999999460e-01, 1.656759792744546189e+01
7.973780000000000312e-01, 1.669513923853163817e+01
8.004879999999999773e-01, 1.682304573984739093e+01
8.036440000000000250e-01, 1.695078517134740537e+01
8.067459999999999631e-01, 1.707840811213888799e+01
8.096980000000000288e-01, 1.720624624467283681e+01
8.128480000000000150e-01, 1.733395262156320626e+01
8.158879999999999466e-01, 1.746179101390742616e+01
8.187799999999999523e-01, 1.758938793796012945e+01
8.216700000000000115e-01, 1.771713245762630251e+01
8.243840000000000057e-01, 1.784482475096590903e+01
8.271699999999999608e-01, 1.797259439677092985e+01
8.299299999999999455e-01, 1.810028738853012342e+01
8.326419999999999932e-01, 1.822816076522118323e+01
8.353260000000000129e-01, 1.835576629142817850e+01
8.380560000000000231e-01, 1.848359060262654907e+01
8.407839999999999758e-01, 1.861133950852023133e+01
8.435099999999999820e-01, 1.873902880131436532e+01
8.460579999999999767e-01, 1.886674677698518821e+01
8.486719999999999819e-01, 1.899442643515493145e+01
8.510320000000000107e-01, 1.912215703329316341e+01
8.536340000000000039e-01, 1.924992521893909370e+01
8.562400000000000011e-01, 1.937774988605048776e+01
8.586300000000000043e-01, 1.950562727694028453e+01
8.611320000000000086e-01, 1.963309221626573731e+01
8.634420000000000428e-01, 1.976080667153919634e+01
8.658240000000000380e-01, 1.988859957262154055e+01
8.681360000000000188e-01, 2.001622994657216736e+01
8.703619999999999690e-01, 2.014404855753301149e+01
8.725640000000000063e-01, 2.027176376836152372e+01
8.748660000000000325e-01, 2.039952320991771018e+01
8.771200000000000108e-01, 2.052708890595334879e+01
8.792379999999999640e-01, 2.065495845066625691e+01
8.813480000000000203e-01, 2.078269460433041260e+01
8.834260000000000446e-01, 2.091025731915120645e+01
8.854400000000000048e-01, 2.103801246997689844e+01
8.875020000000000131e-01, 2.116602821394268474e+01
8.895159999999999734e-01, 2.129358171688902601e+01
8.915279999999999871e-01, 2.142135817297079825e+01
8.935220000000000384e-01, 2.154895818389931961e+01
8.954079999999999817e-01, 2.167679302063678293e+01
8.973360000000000225e-01, 2.180459764121771471e+01
8.992459999999999898e-01, 2.193226043568233763e+01
9.010500000000000176e-01, 2.206000461015844394e+01
9.029019999999999824e-01, 2.218773100855720060e+01
9.047159999999999647e-01, 2.231548160169030481e+01
9.065220000000000500e-01, 2.244320058708332866e+01
9.082879999999999843e-01, 2.257078374234740537e+01
9.099739999999999496e-01, 2.269871231286723301e+01
9.115320000000000089e-01, 2.282633322393385100e+01
9.131340000000000012e-01, 2.295405548401940976e+01
9.147560000000000136e-01, 2.308186234779385160e+01
9.164480000000000404e-01, 2.320941755827618991e+01
9.181080000000000352e-01, 2.333735756405666351e+01
9.196060000000000345e-01, 2.346503886010766138e+01
9.212000000000000188e-01, 2.359301178350396810e+01
9.227800000000000447e-01, 2.372051835334765357e+01
9.242120000000000335e-01, 2.384803085545084400e+01
9.256199999999999983e-01, 2.397598286117641564e+01
9.270639999999999992e-01, 2.410359826431040631e+01
9.285280000000000200e-01, 2.423146905737827694e+01
9.299260000000000304e-01, 2.435915890462285205e+01
9.313679999999999737e-01, 2.448675100718377351e+01
9.327560000000000295e-01, 2.461467391259651549e+01
9.341580000000000439e-01, 2.474249534992734567e+01
9.354599999999999582e-01, 2.487011360536190807e+01
9.366600000000000481e-01, 2.499764654446977019e+01
9.377820000000000045e-01, 2.512582328466330495e+01
9.389499999999999513e-01, 2.525349472308723975e+01
9.401599999999999957e-01, 2.538077134894395570e+01
9.414120000000000266e-01, 2.550879529787012245e+01
9.426179999999999559e-01, 2.563628961501224879e+01
9.437860000000000138e-01, 2.576421227695515981e+01
9.449600000000000222e-01, 2.589192104194845712e+01
9.460300000000000376e-01, 2.601967724367952428e+01
9.471880000000000299e-01, 2.614748580800229405e+01
9.482819999999999583e-01, 2.627538389566326060e+01
9.494240000000000457e-01, 2.640293857110428277e+01
9.505139999999999700e-01, 2.653056038979412889e+01
9.515379999999999949e-01, 2.665836954929233826e+01
9.525979999999999448e-01, 2.678606391435814515e+01
9.535979999999999457e-01, 2.691363960817483303e+01
9.546099999999999586e-01, 2.704152945377063588e+01
9.556040000000000090e-01, 2.716904649631741364e+01
9.565420000000000034e-01, 2.729706611370842140e+01
9.575139999999999763e-01, 2.742473295708080983e+01
9.584120000000000417e-01, 2.755243776127952060e+01
9.592960000000000376e-01, 2.768007208133039398e+01
9.601520000000000055e-01, 2.780774469123393189e+01
9.610340000000000549e-01, 2.793567094687383090e+01
9.618079999999999963e-01, 2.806364763361952441e+01
9.626000000000000112e-01, 2.819089769856574179e+01
9.633639999999999981e-01, 2.831885883031063500e+01
9.641279999999999850e-01, 2.844635208727592612e+01
9.649659999999999904e-01, 2.857416761748663347e+01
9.657400000000000428e-01, 2.870200815116966098e+01
9.664279999999999538e-01, 2.882994789503973365e+01
9.672260000000000302e-01, 2.895808108395265279e+01
9.679440000000000266e-01, 2.908561178720112395e+01
9.686439999999999495e-01, 2.921285268477541308e+01
9.693340000000000289e-01, 2.934059282116128031e+01
9.700959999999999583e-01, 2.946825728175423009e+01
9.707519999999999483e-01, 2.959623827983153888e+01
9.714380000000000237e-01, 2.972380489435197859e+01
9.721060000000000256e-01, 2.985139023667530367e+01
9.727799999999999780e-01, 2.997922784046352973e+01
9.734680000000000000e-01, 3.010700074076897792e+01
9.740720000000000489e-01, 3.023486015912004277e+01
9.746780000000000443e-01, 3.036251688301895868e+01
9.752520000000000078e-01, 3.049022091854138239e+01
9.758040000000000047e-01, 3.061789237919040829e+01
9.763899999999999801e-01, 3.074568317656807181e+01
9.769700000000000051e-01, 3.087334689691195422e+01
9.775139999999999940e-01, 3.100097743990886556e+01
9.780799999999999494e-01, 3.112893414393852609e+01
9.786099999999999799e-01, 3.125667423038113668e+01
9.790919999999999623e-01, 3.138424516034738332e+01
9.796000000000000263e-01, 3.151135719691692927e+01
9.801039999999999752e-01, 3.164028475701566734e+01
9.806259999999999977e-01, 3.176756545466481185e+01
9.811060000000000336e-01, 3.189539670366364277e+01
9.815300000000000136e-01, 3.202295115328449526e+01
9.819639999999999480e-01, 3.215021016208793725e+01
9.824359999999999760e-01, 3.227877491977902480e+01
9.828620000000000134e-01, 3.240623475793117336e+01
9.832680000000000309e-01, 3.253405154765944474e+01
9.837080000000000268e-01, 3.266162899165265543e+01
9.841339999999999533e-01, 3.278974560846489794e+01
9.844819999999999682e-01, 3.291688391374086109e+01
9.848700000000000232e-01, 3.304539003585621515e+01
9.852180000000000382e-01, 3.317281907015700426e+01
9.856219999999999981e-01, 3.330022257418593057e+01
9.860440000000000316e-01, 3.342827887537438158e+01
9.864079999999999515e-01, 3.355609304106623370e+01
9.867799999999999905e-01, 3.368373233773794340e+01
9.871199999999999974e-01, 3.380951926288587828e+01
9.874020000000000019e-01, 3.393829404813799755e+01
9.877559999999999674e-01, 3.406726561510731699e+01
9.880560000000000453e-01, 3.419474675744253034e+01
9.883899999999999908e-01, 3.432166665757325319e+01
9.886840000000000073e-01, 3.445028149868771550e+01
9.890099999999999447e-01, 3.457737787843124977e+01
9.893180000000000307e-01, 3.470497588875634420e+01
9.896340000000000137e-01, 3.483373897029576227e+01
9.898839999999999861e-01, 3.496131670264473001e+01
9.901499999999999746e-01, 3.508794731249516730e+01
9.904460000000000486e-01, 3.521671344002461979e+01
9.906880000000000130e-01, 3.534418849447052224e+01
9.909299999999999775e-01, 3.547184807730333489e+01
9.911940000000000195e-01, 3.560009909078357282e+01
9.914859999999999784e-01, 3.572558143333728964e+01
9.917319999999999469e-01, 3.585583018281895562e+01
9.919400000000000439e-01, 3.598234203034105860e+01
9.921619999999999884e-01, 3.611042194975701847e+01
9.923640000000000239e-01, 3.623823254905439484e+01
9.925540000000000473e-01, 3.636441371087852303e+01
9.927540000000000253e-01, 3.649460662608461092e+01
9.929459999999999953e-01, 3.662210916619729062e+01
9.931419999999999693e-01, 3.675012721962285411e+01
9.933159999999999767e-01, 3.687636949675489006e+01
9.934920000000000417e-01, 3.700453186588529775e+01
9.937019999999999742e-01, 3.713228449615137094e+01
9.939240000000000297e-01, 3.725992218085967522e+01
9.941100000000000492e-01, 3.738777694769686377e+01
9.942879999999999496e-01, 3.751554698318241066e+01
9.944220000000000281e-01, 3.764482654936178108e+01
9.946260000000000101e-01, 3.777066163942549082e+01
9.947599999999999776e-01, 3.789723628420256318e+01
9.949179999999999691e-01, 3.802595436967673947e+01
9.950700000000000101e-01, 3.815341148179417274e+01
9.952039999999999775e-01, 3.828262673149944106e+01
9.953640000000000265e-01, 3.841020184837666562e+01
9.954859999999999820e-01, 3.853610042895322607e+01
9.956260000000000110e-01, 3.866558186925085749e+01
9.957599999999999785e-01, 3.878999481584945386e+01
9.958919999999999995e-01, 3.892052845742842493e+01
9.960240000000000204e-01, 3.904901387707877802e+01
9.961440000000000294e-01, 3.917589066753637184e+01
9.962720000000000464e-01, 3.930326759491136102e+01
9.963959999999999484e-01, 3.943384505062057599e+01
9.965060000000000029e-01, 3.955918264701760734e+01
9.966279999999999584e-01, 3.968750042220924001e+01
9.967519999999999714e-01, 3.981457780656231904e+01
9.968380000000000019e-01, 3.994312952566677666e+01
9.969379999999999908e-01, 4.007225988033502517e+01
9.970360000000000333e-01, 4.019720824101258927e+01
9.971339999999999648e-01, 4.032380391294250188e+01
9.972259999999999458e-01, 4.046150149133072205e+01
9.973180000000000378e-01, 4.058251039464073529e+01
9.973980000000000068e-01, 4.071036603423975464e+01
9.974619999999999598e-01, 4.082862770447511025e+01
9.975420000000000398e-01, 4.096033101790021647e+01
9.976260000000000128e-01, 4.108909605908803542e+01
9.977059999999999818e-01, 4.121828337994279678e+01
9.977920000000000122e-01, 4.134732017137275761e+01
9.978599999999999692e-01, 4.147484454533003628e+01
9.979360000000000452e-01, 4.160040028252332434e+01
9.980040000000000022e-01, 4.173237844665753471e+01
9.980759999999999632e-01, 4.185709416372952063e+01
9.981339999999999657e-01, 4.198979182825659251e+01
9.981900000000000217e-01, 4.211336351390339416e+01
9.982459999999999667e-01, 4.224179756992333523e+01
9.983020000000000227e-01, 4.236083456091489552e+01
9.983360000000000012e-01, 4.249771210669006649e+01
9.983899999999999997e-01, 4.262238699148312548e+01
9.984560000000000102e-01, 4.275352613951670833e+01
9.984960000000000502e-01, 4.288219930976075744e+01
9.985559999999999992e-01, 4.301114767385574567e+01
9.986099999999999977e-01, 4.313329841879692594e+01
9.986580000000000457e-01, 4.326271960780530179e+01
9.987040000000000362e-01, 4.339149469587658814e+01
9.987540000000000306e-01, 4.353044529433261545e+01
9.987880000000000091e-01, 4.364765792015213464e+01
9.988219999999999876e-01, 4.377825198052531164e+01
9.988500000000000156e-01, 4.389702569281688938e+01
9.988839999999999941e-01, 4.402982168422319376e+01
9.989059999999999606e-01, 4.416197528852070064e+01
9.989419999999999966e-01, 4.428776967222972871e+01
9.989679999999999671e-01, 4.440811799057360787e+01
9.990040000000000031e-01, 4.453883402120215607e+01
9.990379999999999816e-01, 4.467055096428163097e+01
9.990679999999999561e-01, 4.479977152531464668e+01
9.990940000000000376e-01, 4.492904299259467393e+01
9.991280000000000161e-01, 4.505321478603580942e+01
9.991579999999999906e-01, 4.517625333285904787e+01
9.991759999999999531e-01, 4.528878067630137849e+01
9.991999999999999771e-01, 4.544676440436806786e+01
9.992240000000000011e-01, 4.556168365246880114e+01
9.992459999999999676e-01, 4.569126866723394897e+01
9.992699999999999916e-01, 4.581616187603383850e+01
9.992959999999999621e-01, 4.595030094457619896e+01
9.993220000000000436e-01, 4.607289141599919446e+01
9.993560000000000221e-01, 4.619923332729982235e+01
9.993800000000000461e-01, 4.632591200501924789e+01
9.993959999999999511e-01, 4.645467355656873565e+01
9.994199999999999751e-01, 4.657189481960590172e+01
9.994380000000000486e-01, 4.671906765061393685e+01
9.994539999999999536e-01, 4.684845304212507955e+01
9.994640000000000191e-01, 4.698455960303218149e+01
9.994819999999999816e-01, 4.710088595116526733e+01
9.994960000000000511e-01, 4.723535944996348945e+01
9.995239999999999680e-01, 4.736205902773726706e+01
9.995399999999999840e-01, 4.748728751319159613e+01
9.995540000000000536e-01, 4.760679720641399371e+01
9.995800000000000241e-01, 4.774634071280418368e+01
9.995939999999999825e-01, 4.786383662942781569e+01
9.996080000000000521e-01, 4.795364842252521953e+01
9.996199999999999530e-01, 4.811683368264861826e+01
9.996439999999999770e-01, 4.823201077724343122e+01
9.996580000000000465e-01, 4.836473411250590004e+01
9.996779999999999555e-01, 4.850376007533667178e+01
9.996960000000000290e-01, 4.863000392698527463e+01
9.997080000000000410e-01, 4.875217624311535758e+01
9.997139999999999915e-01, 4.890152040325187954e+01
9.997239999999999460e-01, 4.900280138840335553e+01
9.997359999999999580e-01, 4.915401109022120352e+01
9.997479999999999700e-01, 4.926899893570832489e+01
9.997599999999999820e-01, 4.940737887327883016e+01
9.997639999999999860e-01, 4.953528990756935713e+01
9.997719999999999940e-01, 4.959410144304411006e+01
9.997819999999999485e-01, 4.978173862175992070e+01
9.997960000000000180e-01, 4.993333164722422168e+01
9.998019999999999685e-01, 4.999920914351991996e+01
9.998080000000000300e-01, 5.011598207567136143e+01
9.998160000000000380e-01, 5.027754420379729083e+01
9.998200000000000420e-01, 5.041942589578061984e+01
9.998320000000000540e-01, 5.054237566569937457e+01
9.998519999999999630e-01, 5.066828593480093446e+01
9.998559999999999670e-01, 5.086356247876530290e+01
9.998599999999999710e-01, 5.089745579263950503e+01
9.998719999999999830e-01, 5.105135884830317394e+01
9.998780000000000445e-01, 5.118133638545411657e+01
9.998839999999999950e-01, 5.135781225472709366e+01
9.998899999999999455e-01, 5.144641005361459918e+01
9.998920000000000030e-01, 5.162728542015425859e+01
9.998939999999999495e-01, 5.166600151909310057e+01
9.999000000000000110e-01, 5.179648066763898839e+01
9.999019999999999575e-01, 5.195511643555440173e+01
9.999040000000000150e-01, 5.211270969017758148e+01
9.999120000000000230e-01, 5.218318797476974424e+01
9.999179999999999735e-01, 5.230847148947053427e+01
9.999259999999999815e-01, 5.246084824549961212e+01
9.999259999999999815e-01, 5.246084824549961212e+01
9.999280000000000390e-01, 5.274519990035769013e+01
9.999400000000000510e-01, 5.285857674949470209e+01
9.999479999999999480e-01, 5.296434107177663009e+01
9.999519999999999520e-01, 5.307552261415443695e+01
9.999540000000000095e-01, 5.323531839927595399e+01
9.999540000000000095e-01, 5.323531839927595399e+01
9.999559999999999560e-01, 5.351833117362047432e+01
9.999580000000000135e-01, 5.358676511169246481e+01
9.999599999999999600e-01, 5.376055029488105674e+01
9.999639999999999640e-01, 5.382934384934871019e+01
9.999660000000000215e-01, 5.404481930191496986e+01
9.999679999999999680e-01, 5.415440322444038657e+01
9.999700000000000255e-01, 5.422768154920608197e+01
9.999719999999999720e-01, 5.440542088040456292e+01
9.999780000000000335e-01, 5.446580424105454910e+01
9.999799999999999800e-01, 5.461235595442844470e+01
9.999820000000000375e-01, 5.486045478875762882e+01
9.999839999999999840e-01, 5.486797881887930117e+01
9.999860000000000415e-01, 5.508058646298466243e+01
9.999879999999999880e-01, 5.516570414578603732e+01
9.999879999999999880e-01, 5.516570414578603732e+01
9.999900000000000455e-01, 5.538021470890523545e+01
9.999900000000000455e-01, 5.538021470890523545e+01
9.999900000000000455e-01, 5.538021470890523545e+01
9.999919999999999920e-01, 5.608476554005087422e+01
9.999919999999999920e-01, 5.608476554005087422e+01
9.999919999999999920e-01, 5.608476554005087422e+01
9.999940000000000495e-01, 5.618025607429272839e+01
9.999940000000000495e-01, 5.618025607429272839e+01
9.999940000000000495e-01, 5.618025607429272839e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999959999999999960e-01, 5.670772845402788676e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01
9.999980000000000535e-01, 5.884664138010090539e+01


==> figures/data-for-paper/snrs-path-loss.dat <==
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
0.000000000000000000e+00, -5.821584877248991319e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
1.999999999999999909e-06, -5.039775644352025097e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
3.999999999999999819e-06, -4.962986683887058348e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
6.000000000000000152e-06, -4.905696570243642185e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
7.999999999999999638e-06, -4.621060984119429804e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.000000000000000082e-05, -4.534923848490777232e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.200000000000000030e-05, -4.409722384648546978e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.399999999999999979e-05, -4.333981882616109260e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.599999999999999928e-05, -4.149776077106996297e+01
1.800000000000000046e-05, -4.074133674664479088e+01
1.800000000000000046e-05, -4.074133674664479088e+01
1.800000000000000046e-05, -4.074133674664479088e+01
1.800000000000000046e-05, -4.074133674664479088e+01
2.000000000000000164e-05, -4.073047230060556956e+01
2.000000000000000164e-05, -4.073047230060556956e+01
2.199999999999999943e-05, -4.041220303862936447e+01
2.199999999999999943e-05, -4.041220303862936447e+01
2.400000000000000061e-05, -4.038387270925876749e+01
2.400000000000000061e-05, -4.038387270925876749e+01
2.400000000000000061e-05, -4.038387270925876749e+01
2.599999999999999840e-05, -3.982540686511764250e+01
2.599999999999999840e-05, -3.982540686511764250e+01
2.599999999999999840e-05, -3.982540686511764250e+01
2.599999999999999840e-05, -3.982540686511764250e+01
2.799999999999999958e-05, -3.960899705662475156e+01
3.199999999999999855e-05, -3.952977884894613680e+01
3.600000000000000091e-05, -3.946525926567304765e+01
3.800000000000000209e-05, -3.934507959425974377e+01
3.800000000000000209e-05, -3.934507959425974377e+01
4.000000000000000327e-05, -3.914079628979300196e+01
4.199999999999999768e-05, -3.907055734574808525e+01
4.199999999999999768e-05, -3.907055734574808525e+01
4.399999999999999886e-05, -3.878124967390614586e+01
4.399999999999999886e-05, -3.878124967390614586e+01
4.600000000000000004e-05, -3.864766966368468815e+01
4.600000000000000004e-05, -3.864766966368468815e+01
4.800000000000000122e-05, -3.835894925630826435e+01
4.800000000000000122e-05, -3.835894925630826435e+01
5.199999999999999680e-05, -3.830441879618938827e+01
5.399999999999999798e-05, -3.816444888225716170e+01
5.599999999999999916e-05, -3.808041169344557630e+01
5.800000000000000034e-05, -3.800107233279165087e+01
6.000000000000000152e-05, -3.780876431553891592e+01
6.000000000000000152e-05, -3.780876431553891592e+01
6.399999999999999710e-05, -3.770088842033897691e+01
6.799999999999999946e-05, -3.759203342378035018e+01
6.799999999999999946e-05, -3.759203342378035018e+01
6.999999999999999387e-05, -3.727307304490518192e+01
6.999999999999999387e-05, -3.727307304490518192e+01
6.999999999999999387e-05, -3.727307304490518192e+01
6.999999999999999387e-05, -3.727307304490518192e+01
7.200000000000000182e-05, -3.695763548399005316e+01
7.200000000000000182e-05, -3.695763548399005316e+01
7.399999999999999623e-05, -3.672313382828009054e+01
7.399999999999999623e-05, -3.672313382828009054e+01
7.799999999999999859e-05, -3.665248233824263480e+01
8.000000000000000654e-05, -3.646201049579472908e+01
8.000000000000000654e-05, -3.646201049579472908e+01
8.200000000000000095e-05, -3.628460445062930262e+01
8.399999999999999535e-05, -3.626608392351571553e+01
8.399999999999999535e-05, -3.626608392351571553e+01
8.600000000000000331e-05, -3.594145099028966683e+01
8.600000000000000331e-05, -3.594145099028966683e+01
8.600000000000000331e-05, -3.594145099028966683e+01
8.799999999999999771e-05, -3.572910644974718508e+01
9.000000000000000567e-05, -3.566400880329512546e+01
9.200000000000000007e-05, -3.548563677570452768e+01
9.399999999999999448e-05, -3.545992182994060471e+01
9.399999999999999448e-05, -3.545992182994060471e+01
9.399999999999999448e-05, -3.545992182994060471e+01
9.600000000000000243e-05, -3.502348936742008334e+01
9.600000000000000243e-05, -3.502348936742008334e+01
9.600000000000000243e-05, -3.502348936742008334e+01
9.799999999999999684e-05, -3.482469831059096066e+01
1.000000000000000048e-04, -3.475578271246799744e+01
1.039999999999999936e-04, -3.463738973196799975e+01
1.039999999999999936e-04, -3.463738973196799975e+01
1.060000000000000016e-04, -3.453504746588789942e+01
1.100000000000000039e-04, -3.441284402278300547e+01
1.119999999999999983e-04, -3.429715756457153475e+01
1.140000000000000063e-04, -3.422833374872828927e+01
1.160000000000000007e-04, -3.405705650923479055e+01
1.200000000000000030e-04, -3.402190181328714402e+01
1.240000000000000054e-04, -3.396075469327405472e+01
1.259999999999999998e-04, -3.384864820227223703e+01
1.279999999999999942e-04, -3.371340840190852362e+01
1.299999999999999886e-04, -3.362128500566392120e+01
1.320000000000000101e-04, -3.349684191691123658e+01
1.340000000000000045e-04, -3.338611076088976404e+01
1.359999999999999989e-04, -3.329108986764576628e+01
1.399999999999999877e-04, -3.317169735766676553e+01
1.440000000000000036e-04, -3.316237055728600325e+01
1.459999999999999981e-04, -3.299114048338749683e+01
1.479999999999999925e-04, -3.298787781637162198e+01
1.540000000000000028e-04, -3.283694595391803261e+01
1.579999999999999916e-04, -3.272908798570519195e+01
1.640000000000000019e-04, -3.264667985266680716e+01
1.659999999999999963e-04, -3.247968175385479128e+01
1.679999999999999907e-04, -3.244997698845648415e+01
1.720000000000000066e-04, -3.232228887864945932e+01
1.779999999999999898e-04, -3.221713645900182144e+01
1.820000000000000057e-04, -3.210812867465207177e+01
1.900000000000000105e-04, -3.205859139110299338e+01
1.959999999999999937e-04, -3.193651038852008384e+01
1.979999999999999881e-04, -3.186601475500577507e+01
2.000000000000000096e-04, -3.183274277800535756e+01
2.020000000000000040e-04, -3.167178515440529196e+01
2.039999999999999984e-04, -3.157918355993889037e+01
2.079999999999999872e-04, -3.141251699414508991e+01
2.120000000000000031e-04, -3.135552695905941434e+01
2.180000000000000134e-04, -3.126501491622515516e+01
2.239999999999999966e-04, -3.116958460044340029e+01
2.280000000000000126e-04, -3.111149959331894976e+01
2.320000000000000014e-04, -3.097043660278408339e+01
2.380000000000000117e-04, -3.089631755128801416e+01
2.420000000000000005e-04, -3.079352266943642391e+01
2.460000000000000164e-04, -3.069643783755969579e+01
2.539999999999999940e-04, -3.057933187726675683e+01
2.640000000000000202e-04, -3.049700147532216832e+01
2.700000000000000035e-04, -3.042603473708920347e+01
2.759999999999999867e-04, -3.030378889897800931e+01
2.880000000000000073e-04, -3.021930461897893494e+01
2.959999999999999849e-04, -3.009387287900339913e+01
3.020000000000000223e-04, -3.002099274755286729e+01
3.119999999999999944e-04, -2.992708679392542592e+01
3.200000000000000262e-04, -2.979881281309131680e+01
3.280000000000000038e-04, -2.973471278828156628e+01
3.359999999999999814e-04, -2.963811685445827848e+01
3.440000000000000132e-04, -2.952751108110831879e+01
3.539999999999999853e-04, -2.944804360700962320e+01
3.620000000000000171e-04, -2.933732400856630917e+01
3.739999999999999835e-04, -2.924739697430089080e+01
3.860000000000000041e-04, -2.917919141135303107e+01
3.919999999999999873e-04, -2.903697765148980636e+01
3.959999999999999762e-04, -2.892734593658481401e+01
4.000000000000000192e-04, -2.887705020649102750e+01
4.060000000000000024e-04, -2.876244669742569471e+01
4.159999999999999744e-04, -2.863778594562102597e+01
4.220000000000000118e-04, -2.855035427325706721e+01
4.279999999999999950e-04, -2.845539953439499925e+01
4.360000000000000269e-04, -2.836121122798766692e+01
4.440000000000000045e-04, -2.827412640242846464e+01
4.519999999999999821e-04, -2.816631747363702587e+01
4.719999999999999803e-04, -2.809744688317383066e+01
4.840000000000000010e-04, -2.797477241626260280e+01
4.979999999999999618e-04, -2.785365442927199098e+01
5.079999999999999880e-04, -2.777384260638107705e+01
5.100000000000000366e-04, -2.763862791577142630e+01
5.159999999999999656e-04, -2.759124052414200179e+01
5.240000000000000517e-04, -2.746179713444023918e+01
5.400000000000000069e-04, -2.738921075934894134e+01
5.640000000000000482e-04, -2.728710229803287390e+01
5.760000000000000146e-04, -2.720427206418338884e+01
5.879999999999999810e-04, -2.710068459391640872e+01
6.120000000000000223e-04, -2.700215449192074857e+01
6.279999999999999775e-04, -2.690239360078023623e+01
6.499999999999999702e-04, -2.681348973340806197e+01
6.579999999999999478e-04, -2.671982965002629840e+01
6.759999999999999516e-04, -2.660905317639445400e+01
6.920000000000000153e-04, -2.650017260202027103e+01
6.999999999999999929e-04, -2.641980080018915089e+01
7.140000000000000079e-04, -2.630944439050270489e+01
7.299999999999999632e-04, -2.622214864278522839e+01
7.439999999999999782e-04, -2.612635620072138565e+01
7.619999999999999820e-04, -2.601799231866673168e+01
7.659999999999999708e-04, -2.592139206441567367e+01
7.799999999999999859e-04, -2.584207571054493613e+01
8.040000000000000271e-04, -2.573930053081747360e+01
8.239999999999999712e-04, -2.564118377124003345e+01
8.440000000000000236e-04, -2.554023581466754322e+01
8.580000000000000387e-04, -2.545368286757146592e+01
8.720000000000000537e-04, -2.535082042950112680e+01
8.980000000000000352e-04, -2.524717568879517060e+01
9.259999999999999568e-04, -2.516450283934179311e+01
9.479999999999999495e-04, -2.505533069612891239e+01
9.640000000000000131e-04, -2.496083527519389378e+01
9.759999999999999796e-04, -2.486164431530772490e+01
9.959999999999999236e-04, -2.475935370670327984e+01
1.012000000000000096e-03, -2.466943330685104385e+01
1.031999999999999931e-03, -2.457824375613607870e+01
1.049999999999999935e-03, -2.447057242854564052e+01
1.077999999999999965e-03, -2.436363673753501402e+01
1.100000000000000066e-03, -2.427630373285492027e+01
1.119999999999999902e-03, -2.418244684308376691e+01
1.142000000000000003e-03, -2.408086726788005905e+01
1.170000000000000033e-03, -2.398863858770104684e+01
1.208000000000000089e-03, -2.390367173288565539e+01
1.227999999999999925e-03, -2.379022199412599647e+01
1.252000000000000075e-03, -2.368933251651394301e+01
1.276000000000000007e-03, -2.360309299588136156e+01
1.296000000000000060e-03, -2.349555319037095913e+01
1.319999999999999993e-03, -2.340291476802223158e+01
1.337999999999999997e-03, -2.330798309662239021e+01
1.374000000000000004e-03, -2.320826398576026151e+01
1.387999999999999911e-03, -2.310883517904177609e+01
1.420000000000000038e-03, -2.301346920490077608e+01
1.456000000000000046e-03, -2.291963921307669239e+01
1.482000000000000027e-03, -2.281857368567544597e+01
1.510000000000000057e-03, -2.272587352499300195e+01
1.538000000000000088e-03, -2.261574519423174223e+01
1.562000000000000020e-03, -2.252620458281187865e+01
1.598000000000000028e-03, -2.243739440184135248e+01
1.647999999999999942e-03, -2.233691763426939758e+01
1.691999999999999928e-03, -2.223395907846798991e+01
1.740000000000000010e-03, -2.214328381139088009e+01
1.779999999999999898e-03, -2.204588701753777968e+01
1.809999999999999977e-03, -2.194652630868297294e+01
1.848000000000000033e-03, -2.185118568814855422e+01
1.895999999999999899e-03, -2.175033661007303110e+01
1.943999999999999981e-03, -2.165137636709854263e+01
2.010000000000000068e-03, -2.155566941873930631e+01
2.047999999999999907e-03, -2.145965327021761482e+01
2.079999999999999818e-03, -2.135947434432054592e+01
2.122000000000000188e-03, -2.126447532191798828e+01
2.181999999999999912e-03, -2.116894642323782350e+01
2.222000000000000017e-03, -2.106455090145045261e+01
2.275999999999999811e-03, -2.097218249549866798e+01
2.328000000000000208e-03, -2.087565138984393442e+01
2.376000000000000074e-03, -2.077508594916902851e+01
2.428000000000000037e-03, -2.068034596309998818e+01
2.490000000000000026e-03, -2.057639665829625386e+01
2.547999999999999918e-03, -2.048823043626666873e+01
2.608000000000000075e-03, -2.038943678307526852e+01
2.664000000000000135e-03, -2.029341679051503533e+01
2.732000000000000053e-03, -2.019271838856980494e+01
2.795999999999999874e-03, -2.009742348582038929e+01
2.854000000000000200e-03, -1.999852445930807221e+01
2.929999999999999879e-03, -1.990460008246839863e+01
2.988000000000000204e-03, -1.980612137406806283e+01
3.053999999999999857e-03, -1.970939895975488909e+01
3.122000000000000209e-03, -1.960935505306782289e+01
3.193999999999999791e-03, -1.951548392397158693e+01
3.253999999999999948e-03, -1.941638653448257656e+01
3.318000000000000203e-03, -1.931909178954354189e+01
3.402000000000000076e-03, -1.922252583929242675e+01
3.484000000000000118e-03, -1.912426444676698623e+01
3.576000000000000185e-03, -1.902754268649667324e+01
3.657999999999999793e-03, -1.893097352070346773e+01
3.749999999999999861e-03, -1.883253577447803551e+01
3.841999999999999929e-03, -1.873688737383402980e+01
3.922000000000000139e-03, -1.863793058938397706e+01
4.000000000000000083e-03, -1.853977309805994977e+01
4.081999999999999691e-03, -1.844408967131488097e+01
4.167999999999999830e-03, -1.834574798699234321e+01
4.259999999999999898e-03, -1.825019244135135921e+01
4.340000000000000108e-03, -1.815140004633357407e+01
4.418000000000000052e-03, -1.805555788266098105e+01
4.513999999999999783e-03, -1.796007723710135195e+01
4.597999999999999657e-03, -1.785976701654788457e+01
4.735999999999999759e-03, -1.776323167289635663e+01
4.844000000000000215e-03, -1.766611737603411569e+01
4.962000000000000265e-03, -1.756855238059472768e+01
5.072000000000000119e-03, -1.747163184911524425e+01
5.185999999999999638e-03, -1.737404458796988038e+01
5.329999999999999669e-03, -1.727709956852780238e+01
5.427999999999999665e-03, -1.717972240646966142e+01
5.559999999999999838e-03, -1.708257108815163150e+01
5.717999999999999992e-03, -1.698460505998091818e+01
5.836000000000000042e-03, -1.688718261976668344e+01
5.977999999999999807e-03, -1.679044632071296306e+01
6.139999999999999625e-03, -1.669385926086665961e+01
6.288000000000000186e-03, -1.659668816102687217e+01
6.420000000000000359e-03, -1.649991016449276060e+01
6.539999999999999807e-03, -1.640094505510862177e+01
6.680000000000000174e-03, -1.630344379335460303e+01
6.819999999999999674e-03, -1.620736275925449021e+01
6.969999999999999633e-03, -1.610992903371023388e+01
7.141999999999999911e-03, -1.601245945511821134e+01
7.285999999999999942e-03, -1.591491660002670372e+01
7.435999999999999902e-03, -1.581804407408134949e+01
7.596000000000000321e-03, -1.572091458226568328e+01
7.790000000000000049e-03, -1.562391205232169078e+01
7.986000000000000043e-03, -1.552634684495680517e+01
8.174000000000000710e-03, -1.542895298671882287e+01
8.373999999999999500e-03, -1.533280995249584322e+01
8.611999999999999864e-03, -1.523427335708765362e+01
8.789999999999999203e-03, -1.513720510433185495e+01
8.991999999999999993e-03, -1.504036399196254159e+01
9.192000000000000517e-03, -1.494251042745584179e+01
9.362000000000000530e-03, -1.484570409303455740e+01
9.546000000000000665e-03, -1.474799884359174484e+01
9.757999999999999313e-03, -1.465180717599296578e+01
9.976000000000000492e-03, -1.455464204838339981e+01
1.022799999999999924e-02, -1.445638412528660410e+01
1.043799999999999936e-02, -1.435923864846645159e+01
1.067599999999999973e-02, -1.426245460215781691e+01
1.092399999999999968e-02, -1.416555622311171803e+01
1.113600000000000007e-02, -1.406775917768666240e+01
1.141000000000000000e-02, -1.397132480086734141e+01
1.167200000000000008e-02, -1.387397300772650155e+01
1.192999999999999963e-02, -1.377602056748456150e+01
1.218200000000000012e-02, -1.367876709838927241e+01
1.247599999999999924e-02, -1.358190469897249741e+01
1.273400000000000053e-02, -1.348416072216873118e+01
1.302200000000000059e-02, -1.338653074075902083e+01
1.332000000000000024e-02, -1.328940737638738057e+01
1.363800000000000082e-02, -1.319308268676871343e+01
1.395000000000000059e-02, -1.309565288332531807e+01
1.427999999999999929e-02, -1.299844872879449831e+01
1.458399999999999974e-02, -1.290181346770404147e+01
1.492199999999999950e-02, -1.280383153504369709e+01
1.524799999999999940e-02, -1.270686136155861234e+01
1.558799999999999943e-02, -1.260909825366216275e+01
1.595200000000000090e-02, -1.251296415840838883e+01
1.626800000000000121e-02, -1.241547064468341688e+01
1.661199999999999830e-02, -1.231782439017097630e+01
1.696999999999999897e-02, -1.222056676681118681e+01
1.735199999999999937e-02, -1.212373447074075905e+01
1.767399999999999874e-02, -1.202602019150825896e+01
1.805400000000000060e-02, -1.192858861456538833e+01
1.844799999999999912e-02, -1.183142145690018410e+01
1.886399999999999882e-02, -1.173330607575046436e+01
1.927800000000000000e-02, -1.163688522254918567e+01
1.975400000000000073e-02, -1.153946861186105366e+01
2.018000000000000002e-02, -1.144255161129563270e+01
2.066199999999999981e-02, -1.134517979139792132e+01
2.111599999999999935e-02, -1.124778502504874567e+01
2.150399999999999881e-02, -1.115135309785163997e+01
2.194799999999999876e-02, -1.105381465081472925e+01
2.243600000000000108e-02, -1.095636736127042354e+01
2.289199999999999915e-02, -1.085942682098342615e+01
2.338200000000000001e-02, -1.076164186060142924e+01
2.389000000000000151e-02, -1.066441326428387626e+01
2.438600000000000143e-02, -1.056738301987929418e+01
2.485599999999999962e-02, -1.046995932514128569e+01
2.543799999999999881e-02, -1.037277008824928792e+01
2.594600000000000031e-02, -1.027567412936505775e+01
2.648199999999999860e-02, -1.017818600023988296e+01
2.705600000000000019e-02, -1.008117487071853624e+01
2.764399999999999843e-02, -9.983169901252832545e+00
2.825599999999999987e-02, -9.887290114371374727e+00
2.892199999999999979e-02, -9.789181822283278933e+00
2.956400000000000000e-02, -9.692418267642388230e+00
3.029400000000000148e-02, -9.595149125687974845e+00
3.092200000000000157e-02, -9.497448867451899090e+00
3.160199999999999815e-02, -9.400053138328674507e+00
3.231200000000000044e-02, -9.302871862428487404e+00
3.307399999999999923e-02, -9.205195929902055596e+00
3.376200000000000034e-02, -9.108802070223806169e+00
3.449800000000000089e-02, -9.011746293277711928e+00
3.532600000000000323e-02, -8.914301929956762294e+00
3.613199999999999745e-02, -8.817028893244176047e+00
3.689400000000000318e-02, -8.719792478699744720e+00
3.769999999999999740e-02, -8.622580469961146576e+00
3.857200000000000212e-02, -8.525504354110889693e+00
3.941599999999999965e-02, -8.427939457465319251e+00
4.031200000000000061e-02, -8.330699916515618142e+00
4.116600000000000120e-02, -8.233428838280989481e+00
4.201799999999999979e-02, -8.136084551525343045e+00
4.288200000000000345e-02, -8.039077380425185382e+00
4.384199999999999903e-02, -7.941705962162346921e+00
4.476800000000000224e-02, -7.844319134036279451e+00
4.571200000000000263e-02, -7.747176338357336434e+00
4.671000000000000152e-02, -7.650129363790037829e+00
4.769799999999999734e-02, -7.552894846642504767e+00
4.869600000000000317e-02, -7.455507595383457087e+00
4.977000000000000174e-02, -7.358427492753987664e+00
5.091400000000000092e-02, -7.260934133416629521e+00
5.200199999999999961e-02, -7.163960305630619807e+00
5.303599999999999981e-02, -7.066638308479069153e+00
5.411400000000000238e-02, -6.969342813279242321e+00
5.526799999999999768e-02, -6.871899464967087034e+00
5.646400000000000030e-02, -6.774863647167168601e+00
5.765200000000000186e-02, -6.677251346132372589e+00
5.892200000000000215e-02, -6.580398847476525148e+00
6.009799999999999864e-02, -6.483201364126635724e+00
6.125400000000000289e-02, -6.385932829080034345e+00
6.260200000000000486e-02, -6.288557475596368462e+00
6.394600000000000284e-02, -6.191448719219605934e+00
6.527199999999999669e-02, -6.094225007193748489e+00
6.662400000000000266e-02, -5.997134230645015940e+00
6.812000000000000000e-02, -5.899807979911864564e+00
6.951999999999999846e-02, -5.802573254238319933e+00
7.097799999999999943e-02, -5.705226614791381046e+00
7.240599999999999814e-02, -5.607957736162305196e+00
7.396400000000000197e-02, -5.510817633200413290e+00
7.550999999999999379e-02, -5.413618560067281038e+00
7.710200000000000387e-02, -5.316276871325989362e+00
7.871000000000000218e-02, -5.219071641581539467e+00
8.028000000000000413e-02, -5.121622010497936195e+00
8.186799999999999633e-02, -5.024631864677610693e+00
8.344200000000000228e-02, -4.927158957823175811e+00
8.519799999999999596e-02, -4.830133097436965173e+00
8.688200000000000089e-02, -4.732842462548967788e+00
8.876199999999999368e-02, -4.635581533988936798e+00
9.056400000000000561e-02, -4.538376710346978982e+00
9.237199999999999578e-02, -4.441118845599349996e+00
9.415800000000000558e-02, -4.343795456738238414e+00
9.603200000000000625e-02, -4.246740754011523400e+00
9.796799999999999953e-02, -4.149266569679586070e+00
9.998999999999999555e-02, -4.052141511807782592e+00
1.020979999999999943e-01, -3.954904937867154135e+00
1.041500000000000065e-01, -3.857671962309189517e+00
1.061980000000000007e-01, -3.760432211590588381e+00
1.083100000000000035e-01, -3.663080092146149713e+00
1.104480000000000045e-01, -3.565989902935547740e+00
1.126280000000000059e-01, -3.468694733063806268e+00
1.148880000000000040e-01, -3.371573951761966725e+00
1.171839999999999965e-01, -3.274188577209685036e+00
1.195599999999999996e-01, -3.176948460590805823e+00
1.219459999999999988e-01, -3.079915454897741878e+00
1.243059999999999998e-01, -2.982496521927664013e+00
1.267580000000000096e-01, -2.885210110436867037e+00
1.292139999999999955e-01, -2.787972286824390800e+00
1.318040000000000045e-01, -2.690685573560195110e+00
1.343119999999999870e-01, -2.593518323096637435e+00
1.367500000000000104e-01, -2.496188132893440770e+00
1.394259999999999944e-01, -2.399025363540634004e+00
1.422200000000000131e-01, -2.301792901354608123e+00
1.449320000000000053e-01, -2.204551221022255536e+00
1.476540000000000075e-01, -2.107326695177017317e+00
1.505579999999999974e-01, -2.010004541731861494e+00
1.535640000000000061e-01, -1.912823740422167962e+00
1.565239999999999965e-01, -1.815519285976215036e+00
1.595300000000000051e-01, -1.718387025773863153e+00
1.625419999999999920e-01, -1.621071880192096470e+00
1.656340000000000034e-01, -1.523832900467875229e+00
1.686759999999999926e-01, -1.426614174334540630e+00
1.718020000000000103e-01, -1.329325022751646657e+00
1.749719999999999887e-01, -1.232105346494737130e+00
1.780619999999999981e-01, -1.134868484626283758e+00
1.812979999999999869e-01, -1.037636010639085615e+00
1.846019999999999883e-01, -9.403985362073664644e-01
1.877699999999999925e-01, -8.431368422621816627e-01
1.912459999999999993e-01, -7.459456394961606618e-01
1.946039999999999992e-01, -6.487592608405960970e-01
1.980500000000000038e-01, -5.514234762342097307e-01
2.016040000000000054e-01, -4.542390037203094533e-01
2.052400000000000058e-01, -3.569679486507332800e-01
2.089499999999999968e-01, -2.597882629978907065e-01
2.126020000000000132e-01, -1.623632364063684330e-01
2.162739999999999940e-01, -6.521574261695846364e-02
2.200979999999999881e-01, 3.202097805956272136e-02
2.237580000000000124e-01, 1.292770965149717399e-01
2.272560000000000136e-01, 2.264833182367654851e-01
2.310699999999999976e-01, 3.237273727586017502e-01
2.349660000000000082e-01, 4.209569764801729397e-01
2.389120000000000132e-01, 5.181776431043374487e-01
2.428980000000000028e-01, 6.154834874417900448e-01
2.469600000000000128e-01, 7.127173540454214695e-01
2.510700000000000154e-01, 8.099540472335621244e-01
2.553119999999999834e-01, 9.072116659771749525e-01
2.594020000000000215e-01, 1.004423813969004486e+00
2.636379999999999835e-01, 1.101612562218296620e+00
2.677280000000000215e-01, 1.198910001829977201e+00
2.720400000000000040e-01, 1.296074235734449909e+00
2.763059999999999961e-01, 1.393442977103594771e+00
2.804440000000000266e-01, 1.490691888644612551e+00
2.849300000000000166e-01, 1.587841312184884224e+00
2.891179999999999861e-01, 1.685097582736144517e+00
2.935039999999999871e-01, 1.782353153014666791e+00
2.978199999999999736e-01, 1.879582673008969085e+00
3.021119999999999917e-01, 1.976894763376709996e+00
3.063859999999999917e-01, 2.074086546438342893e+00
3.109640000000000182e-01, 2.171313488052879048e+00
3.154980000000000007e-01, 2.268581192494564025e+00
3.202099999999999946e-01, 2.365805226887638835e+00
3.247760000000000091e-01, 2.463047707734880909e+00
3.292619999999999991e-01, 2.560238554977512848e+00
3.338940000000000241e-01, 2.657519253749058841e+00
3.385299999999999976e-01, 2.754788037996156458e+00
3.432780000000000276e-01, 2.852052266891174082e+00
3.479140000000000010e-01, 2.949249979559675161e+00
3.526759999999999895e-01, 3.046428295051756940e+00
3.573700000000000210e-01, 3.143750557058208273e+00
3.621139999999999914e-01, 3.240963584796254793e+00
3.669939999999999869e-01, 3.338247713776079095e+00
3.718779999999999863e-01, 3.435529714892750164e+00
3.765780000000000238e-01, 3.532733895838772398e+00
3.814420000000000033e-01, 3.629948717297299510e+00
3.864079999999999737e-01, 3.727196138113013646e+00
3.914079999999999782e-01, 3.824500510984858437e+00
3.962319999999999731e-01, 3.921656772388957712e+00
4.012279999999999736e-01, 4.018939602237537656e+00
4.062580000000000080e-01, 4.116154105298583055e+00
4.110039999999999805e-01, 4.213419902844495191e+00
4.160460000000000269e-01, 4.310649766864690591e+00
4.209660000000000069e-01, 4.407890427089001584e+00
4.257779999999999898e-01, 4.505136086756023950e+00
4.308899999999999952e-01, 4.602396748717346497e+00
4.359999999999999987e-01, 4.699631778668907245e+00
4.408079999999999776e-01, 4.796884712071241452e+00
4.458539999999999726e-01, 4.894041771364793014e+00
4.508320000000000105e-01, 4.991342795587669912e+00
4.560000000000000164e-01, 5.088585702132869315e+00
4.609539999999999749e-01, 5.185808071239961237e+00
4.659599999999999853e-01, 5.283070031131707367e+00
4.711719999999999797e-01, 5.380299399609731026e+00
4.759840000000000182e-01, 5.477592804527766646e+00
4.810320000000000151e-01, 5.574732933405202928e+00
4.860680000000000001e-01, 5.672016330731377565e+00
4.910999999999999810e-01, 5.769259255564720412e+00
4.960319999999999729e-01, 5.866503782415208867e+00
5.009820000000000384e-01, 5.963772178713567129e+00
5.060900000000000398e-01, 6.061009626125005489e+00
5.110479999999999468e-01, 6.158276905672485313e+00
5.161120000000000152e-01, 6.255494671963379716e+00
5.208819999999999562e-01, 6.352712199217127598e+00
5.258399999999999741e-01, 6.449915489533464275e+00
5.306859999999999911e-01, 6.547186966174448841e+00
5.356579999999999675e-01, 6.644457117656608069e+00
5.405140000000000500e-01, 6.741698124206507714e+00
5.453639999999999599e-01, 6.838965955838693489e+00
5.501620000000000399e-01, 6.936132084530902908e+00
5.548800000000000399e-01, 7.033446548780874608e+00
5.596320000000000183e-01, 7.130625738608032727e+00
5.642580000000000373e-01, 7.227931358660264038e+00
5.690760000000000263e-01, 7.325155176874988960e+00
5.738539999999999752e-01, 7.422345266988275014e+00
5.784319999999999462e-01, 7.519652148071358511e+00
5.830980000000000052e-01, 7.616867779313461817e+00
5.877320000000000322e-01, 7.714112411599773012e+00
5.922579999999999512e-01, 7.811358022153232383e+00
5.966200000000000392e-01, 7.908607812087802280e+00
6.011360000000000037e-01, 8.005874565972877832e+00
6.054880000000000262e-01, 8.103085431966048802e+00
6.100039999999999907e-01, 8.200312869142468486e+00
6.144500000000000517e-01, 8.297551262071781508e+00
6.188759999999999817e-01, 8.394801946430147765e+00
6.233239999999999892e-01, 8.492044199345569311e+00
6.276479999999999837e-01, 8.589286967632958181e+00
6.320900000000000407e-01, 8.686502413868788963e+00
6.364220000000000432e-01, 8.783795768831092587e+00
6.408599999999999852e-01, 8.880985232066523238e+00
6.451139999999999652e-01, 8.978285899418418481e+00
6.491839999999999833e-01, 9.075503739629388278e+00
6.534079999999999888e-01, 9.172805425444190419e+00
6.576020000000000199e-01, 9.270050963009961009e+00
6.614839999999999609e-01, 9.367174190187286698e+00
6.656499999999999639e-01, 9.464463896867799875e+00
6.697140000000000315e-01, 9.561752182963239477e+00
6.738239999999999785e-01, 9.658961908215230707e+00
6.779220000000000246e-01, 9.756225288701823928e+00
6.818699999999999761e-01, 9.853436210176980126e+00
6.859260000000000357e-01, 9.950650419006771941e+00
6.900159999999999627e-01, 1.004781914026790446e+01
6.939319999999999933e-01, 1.014512123725954673e+01
6.978640000000000398e-01, 1.024239108557839373e+01
7.016660000000000119e-01, 1.033967530434513016e+01
7.054519999999999680e-01, 1.043690491907997142e+01
7.092239999999999656e-01, 1.053413624463444620e+01
7.129079999999999862e-01, 1.063131272830899832e+01
7.165479999999999627e-01, 1.072861508033520650e+01
7.202979999999999938e-01, 1.082587199000421663e+01
7.239659999999999984e-01, 1.092304867693429316e+01
7.276939999999999520e-01, 1.102031328347732142e+01
7.313060000000000116e-01, 1.111757647303692309e+01
7.345880000000000187e-01, 1.121482627406407673e+01
7.379940000000000389e-01, 1.131206177537059432e+01
7.414279999999999760e-01, 1.140926772519331678e+01
7.448900000000000521e-01, 1.150652868737222079e+01
7.481259999999999577e-01, 1.160383466030069144e+01
7.515500000000000513e-01, 1.170102286781918899e+01
7.548780000000000490e-01, 1.179827767463323518e+01
7.582160000000000011e-01, 1.189548793027737794e+01
7.613459999999999672e-01, 1.199273656024262280e+01
7.645579999999999599e-01, 1.208990618741361978e+01
7.677699999999999525e-01, 1.218722131892623572e+01
7.710080000000000267e-01, 1.228444737321867919e+01
7.741980000000000528e-01, 1.238173720072780526e+01
7.773160000000000069e-01, 1.247905654062099856e+01
7.802700000000000191e-01, 1.257616288341445809e+01
7.831799999999999873e-01, 1.267346138812485634e+01
7.861500000000000155e-01, 1.277068888203166352e+01
7.891120000000000356e-01, 1.286795939154381330e+01
7.919460000000000388e-01, 1.296516347681471437e+01
7.947640000000000260e-01, 1.306245549152856888e+01
7.977279999999999927e-01, 1.315968041204060590e+01
8.005320000000000213e-01, 1.325688881403025832e+01
8.034160000000000190e-01, 1.335405285049664315e+01
8.062920000000000087e-01, 1.345128701623734990e+01
8.090680000000000094e-01, 1.354859193313179588e+01
8.116539999999999866e-01, 1.364582977037736811e+01
8.143899999999999473e-01, 1.374317211536348537e+01
8.171319999999999695e-01, 1.384038192603151529e+01
8.197480000000000322e-01, 1.393765403410441017e+01
8.223240000000000549e-01, 1.403484707899009187e+01
8.249560000000000226e-01, 1.413209536442042591e+01
8.275799999999999823e-01, 1.422924849019999272e+01
8.299659999999999815e-01, 1.432651186607304439e+01
8.325420000000000043e-01, 1.442377734626030161e+01
8.350459999999999550e-01, 1.452102927454861003e+01
8.375620000000000287e-01, 1.461845038119377449e+01
8.400600000000000289e-01, 1.471549844086748138e+01
8.424719999999999986e-01, 1.481271002477975074e+01
8.448240000000000194e-01, 1.490992403595926952e+01
8.472060000000000146e-01, 1.500723160925193156e+01
8.495120000000000449e-01, 1.510440564103474337e+01
8.517879999999999896e-01, 1.520173233518577405e+01
8.540240000000000054e-01, 1.529906899522837449e+01
8.562859999999999916e-01, 1.539622039576312673e+01
8.584600000000000009e-01, 1.549339539919435005e+01
8.606340000000000101e-01, 1.559083603973221877e+01
8.627939999999999499e-01, 1.568790428150869509e+01
8.649620000000000086e-01, 1.578517203665576218e+01
8.671400000000000219e-01, 1.588244789065811169e+01
8.692220000000000502e-01, 1.597979537235485026e+01
8.711839999999999584e-01, 1.607691156420928280e+01
8.732320000000000082e-01, 1.617422984289474996e+01
8.753199999999999870e-01, 1.627139570615359077e+01
8.773600000000000287e-01, 1.636858548039166550e+01
8.794220000000000370e-01, 1.646592333600229452e+01
8.812320000000000153e-01, 1.656312349513154558e+01
8.831320000000000281e-01, 1.666044898260996376e+01
8.850019999999999554e-01, 1.675762535210417070e+01
8.868260000000000032e-01, 1.685486046363183732e+01
8.887340000000000240e-01, 1.695212119312924059e+01
8.906199999999999672e-01, 1.704945295101885705e+01
8.924419999999999575e-01, 1.714662251107828084e+01
8.943320000000000158e-01, 1.724380905576492395e+01
8.961419999999999941e-01, 1.734103784429648698e+01
8.978699999999999459e-01, 1.743853594729390011e+01
8.996579999999999577e-01, 1.753566180453363899e+01
9.012620000000000076e-01, 1.763279683338621595e+01
9.029479999999999729e-01, 1.773001543514021705e+01
9.046680000000000277e-01, 1.782718544866753874e+01
9.061700000000000310e-01, 1.792453383661084843e+01
9.078519999999999923e-01, 1.802179402334970959e+01
9.094759999999999511e-01, 1.811901257411139810e+01
9.110300000000000065e-01, 1.821622770159800098e+01
9.125480000000000258e-01, 1.831345945107590367e+01
9.141620000000000301e-01, 1.841071535335961329e+01
9.156859999999999999e-01, 1.850789151556913836e+01
9.171740000000000448e-01, 1.860519381568914099e+01
9.187380000000000546e-01, 1.870250384720805670e+01
9.201620000000000354e-01, 1.879990109310844915e+01
9.215719999999999468e-01, 1.889697736605171841e+01
9.230819999999999581e-01, 1.899415285003427556e+01
9.245780000000000109e-01, 1.909149920223091002e+01
9.259600000000000053e-01, 1.918858408710107000e+01
9.273860000000000436e-01, 1.928588919286822545e+01
9.286720000000000530e-01, 1.938316087036197999e+01
9.300859999999999683e-01, 1.948042169288325454e+01
9.313799999999999857e-01, 1.957751533402755939e+01
9.325579999999999981e-01, 1.967475975920191900e+01
9.338180000000000369e-01, 1.977209661423425757e+01
9.350899999999999768e-01, 1.986972375995552298e+01
9.363019999999999676e-01, 1.996668668269970937e+01
9.375480000000000480e-01, 2.006380660419007000e+01
9.387699999999999934e-01, 2.016102377435402104e+01
9.400039999999999507e-01, 2.025833192154180296e+01
9.412420000000000231e-01, 2.035549233504071154e+01
9.423899999999999499e-01, 2.045265712671005076e+01
9.435339999999999838e-01, 2.054998710445041255e+01
9.446600000000000552e-01, 2.064727005856795827e+01
9.456879999999999731e-01, 2.074450574028928074e+01
9.467820000000000125e-01, 2.084178188356809613e+01
9.479379999999999473e-01, 2.093880086619487457e+01
9.490359999999999907e-01, 2.103636532266292747e+01
9.501220000000000221e-01, 2.113350610146522968e+01
9.511100000000000110e-01, 2.123070786169956392e+01
9.520760000000000334e-01, 2.132813895228793655e+01
9.530659999999999688e-01, 2.142523966452352369e+01
9.540380000000000527e-01, 2.152228363427099822e+01
9.549680000000000391e-01, 2.161955029920397919e+01
9.559180000000000454e-01, 2.171699122597262388e+01
9.568600000000000438e-01, 2.181405884045919663e+01
9.577400000000000357e-01, 2.191147610076734864e+01
9.586980000000000501e-01, 2.200842734908101761e+01
9.595740000000000380e-01, 2.210573541182186830e+01
9.603899999999999659e-01, 2.220307038730402027e+01
9.612199999999999633e-01, 2.230036662648138801e+01
9.621140000000000247e-01, 2.239766069814567473e+01
9.629480000000000262e-01, 2.249496596749584043e+01
9.638259999999999605e-01, 2.259201491850427956e+01
9.646639999999999660e-01, 2.268948774874468555e+01
9.654840000000000089e-01, 2.278665420294412769e+01
9.661899999999999933e-01, 2.288374589617750132e+01
9.669159999999999977e-01, 2.298112465135368154e+01
9.676099999999999701e-01, 2.307840994578847216e+01
9.683239999999999625e-01, 2.317584844870529182e+01
9.689600000000000435e-01, 2.327276840949676284e+01
9.696700000000000319e-01, 2.337002276680431123e+01
9.703760000000000163e-01, 2.346726628675002502e+01
9.710400000000000142e-01, 2.356457252578021411e+01
9.717179999999999707e-01, 2.366119902826778798e+01
9.723380000000000356e-01, 2.375906186940086684e+01
9.730400000000000160e-01, 2.385637559727062751e+01
9.736420000000000075e-01, 2.395353695606430833e+01
9.742020000000000124e-01, 2.405063710911916175e+01
9.748759999999999648e-01, 2.414779381308786554e+01
9.754479999999999817e-01, 2.424519725175310469e+01
9.760560000000000347e-01, 2.434202280500648641e+01
9.765840000000000076e-01, 2.443970259309929816e+01
9.771279999999999966e-01, 2.453694751126933582e+01
9.776599999999999735e-01, 2.463423646792660904e+01
9.781419999999999559e-01, 2.473111537743333344e+01
9.786500000000000199e-01, 2.482981468001474212e+01
9.791220000000000478e-01, 2.492624893390998153e+01
9.795760000000000023e-01, 2.502278097534617984e+01
9.800259999999999527e-01, 2.512034739389824978e+01
9.804859999999999687e-01, 2.521775318124725374e+01
9.809759999999999591e-01, 2.531507171152100000e+01
9.814420000000000366e-01, 2.541211962522887546e+01
9.818219999999999725e-01, 2.550907947721334779e+01
9.823359999999999870e-01, 2.560657931984636804e+01
9.827380000000000004e-01, 2.570380744350462976e+01
9.831699999999999884e-01, 2.580072698383706609e+01
9.835739999999999483e-01, 2.589869704898242730e+01
9.840140000000000553e-01, 2.599563908032960668e+01
9.844140000000000112e-01, 2.609281715580795691e+01
9.848519999999999497e-01, 2.619010714307520260e+01
9.852239999999999887e-01, 2.628762876599851239e+01
9.856040000000000356e-01, 2.638506509543150003e+01
9.859620000000000051e-01, 2.648174290569151879e+01
9.863060000000000160e-01, 2.657886900547029896e+01
9.866179999999999950e-01, 2.667608470847001811e+01
9.869259999999999700e-01, 2.677321529033059022e+01
9.872440000000000104e-01, 2.687103413489329995e+01
9.875660000000000549e-01, 2.696764589109598731e+01
9.878900000000000459e-01, 2.706493830437263171e+01
9.882060000000000288e-01, 2.716268048119834688e+01
9.885159999999999503e-01, 2.725832326480670886e+01
9.887960000000000083e-01, 2.735672729822180216e+01
9.890919999999999712e-01, 2.745402375460265532e+01
9.893640000000000212e-01, 2.755145584704814965e+01
9.896260000000000057e-01, 2.764862040308962676e+01
9.899120000000000141e-01, 2.774657213718530713e+01
9.901560000000000361e-01, 2.784357985402236224e+01
9.903579999999999606e-01, 2.794001187445872603e+01
9.906220000000000026e-01, 2.803712057830530213e+01
9.908700000000000285e-01, 2.813499662910087551e+01
9.911119999999999930e-01, 2.823307519126781528e+01
9.913520000000000110e-01, 2.832908666430317268e+01
9.915939999999999754e-01, 2.842678733570608784e+01
9.918339999999999934e-01, 2.852439430307181567e+01
9.920820000000000194e-01, 2.862094321082743065e+01
9.922840000000000549e-01, 2.871816025742855416e+01
9.925180000000000113e-01, 2.881563712461806759e+01
9.927240000000000508e-01, 2.891245437284953823e+01
9.929360000000000408e-01, 2.901008863857965281e+01
9.931619999999999893e-01, 2.910685826041614988e+01
9.933899999999999952e-01, 2.920324476203777309e+01
9.936260000000000092e-01, 2.930157797091843008e+01
9.938420000000000032e-01, 2.939939157331669861e+01
9.940459999999999852e-01, 2.949709947081360895e+01
9.942680000000000407e-01, 2.959344791366375205e+01
9.944560000000000066e-01, 2.969136772528220192e+01
9.946099999999999941e-01, 2.978776494815407005e+01
9.947639999999999816e-01, 2.988511588105833283e+01
9.949480000000000546e-01, 2.998269972992258303e+01
9.950999999999999845e-01, 3.007934048140332095e+01
9.952480000000000215e-01, 3.017725513698066919e+01
9.954199999999999715e-01, 3.027287397132788271e+01
9.955559999999999965e-01, 3.037129326588370049e+01
9.956899999999999640e-01, 3.046988593430729608e+01
9.958299999999999930e-01, 3.056605820191686007e+01
9.959540000000000060e-01, 3.066264213492134516e+01
9.960959999999999814e-01, 3.076020220218078549e+01
9.962440000000000184e-01, 3.085728364805077462e+01
9.964199999999999724e-01, 3.095435128571583050e+01
9.965840000000000254e-01, 3.105255486184404390e+01
9.966960000000000264e-01, 3.114919347675267147e+01
9.968059999999999699e-01, 3.124677556883560925e+01
9.969360000000000444e-01, 3.134367946406567285e+01
9.970480000000000453e-01, 3.144046295241876621e+01
9.971740000000000048e-01, 3.153838639412418487e+01
9.972860000000000058e-01, 3.163761099869717697e+01
9.973959999999999493e-01, 3.173378099826812360e+01
9.974979999999999958e-01, 3.182865515048268179e+01
9.976019999999999888e-01, 3.192669490171272528e+01
9.977439999999999642e-01, 3.202460566825325827e+01
9.978519999999999612e-01, 3.212324160736068990e+01
9.979360000000000452e-01, 3.222133813538180647e+01
9.980259999999999687e-01, 3.231682386763851156e+01
9.981100000000000527e-01, 3.241342818468837805e+01
9.981700000000000017e-01, 3.251032040801619871e+01
9.982440000000000202e-01, 3.260827659403197032e+01
9.983220000000000427e-01, 3.270614045002963621e+01
9.983819999999999917e-01, 3.280461996120033774e+01
9.984680000000000222e-01, 3.290245572505597238e+01
9.985399999999999832e-01, 3.299736660099620167e+01
9.986239999999999561e-01, 3.309387753368395124e+01
9.987019999999999786e-01, 3.319165688327308317e+01
9.987620000000000386e-01, 3.328897256228743373e+01
9.988219999999999876e-01, 3.338681315387450610e+01
9.988899999999999446e-01, 3.348533113413514428e+01
9.989639999999999631e-01, 3.357855688075347445e+01
9.990160000000000151e-01, 3.368057484341309760e+01
9.990719999999999601e-01, 3.377484918022096849e+01
9.991179999999999506e-01, 3.387305349070744853e+01
9.991560000000000441e-01, 3.396819858799952385e+01
9.991919999999999691e-01, 3.407095328506584053e+01
9.992259999999999476e-01, 3.416440694727975114e+01
9.992680000000000451e-01, 3.425850040084552006e+01
9.993039999999999701e-01, 3.435546454490270918e+01
9.993480000000000141e-01, 3.445446891754602348e+01
9.993980000000000086e-01, 3.455523342432969258e+01
9.994380000000000486e-01, 3.465073550015490156e+01
9.994800000000000351e-01, 3.475077809875676849e+01
9.995119999999999560e-01, 3.484026447229388168e+01
9.995519999999999960e-01, 3.494519287862122781e+01
9.995859999999999745e-01, 3.503802687190064091e+01
9.996239999999999570e-01, 3.514374551870294283e+01
9.996420000000000305e-01, 3.524139192585136726e+01
9.996779999999999555e-01, 3.532400037986045049e+01
9.997019999999999795e-01, 3.542707041562746184e+01
9.997340000000000115e-01, 3.553130472945892393e+01
9.997519999999999740e-01, 3.563108385896977381e+01
9.997740000000000515e-01, 3.571795190451378943e+01
9.998080000000000300e-01, 3.581863222479951503e+01
9.998299999999999965e-01, 3.592880224825749025e+01
9.998439999999999550e-01, 3.601229567902506545e+01
9.998580000000000245e-01, 3.610609375315851821e+01
9.998719999999999830e-01, 3.621144979465616132e+01
9.998820000000000485e-01, 3.629146090312250550e+01
9.998899999999999455e-01, 3.640180465879430471e+01
9.998939999999999495e-01, 3.649925998951616180e+01
9.999040000000000150e-01, 3.660144760883784443e+01
9.999139999999999695e-01, 3.670267472955778487e+01
9.999259999999999815e-01, 3.681343795204494995e+01
9.999320000000000430e-01, 3.688817506997992979e+01
9.999360000000000470e-01, 3.701719832311292890e+01
9.999419999999999975e-01, 3.706941567489161571e+01
9.999440000000000550e-01, 3.715687950646805859e+01
9.999500000000000055e-01, 3.726918817109748261e+01
9.999599999999999600e-01, 3.735021660267935317e+01
9.999660000000000215e-01, 3.747413531029106082e+01
9.999679999999999680e-01, 3.749959518447752060e+01
9.999700000000000255e-01, 3.771879035613495290e+01
9.999719999999999720e-01, 3.775133304763595277e+01
9.999820000000000375e-01, 3.783718614071678132e+01
9.999839999999999840e-01, 3.795521070167604449e+01
9.999860000000000415e-01, 3.802071772072886091e+01
9.999879999999999880e-01, 3.815713394511726619e+01
9.999900000000000455e-01, 3.816821886179350543e+01
9.999919999999999920e-01, 3.834567764282950009e+01
9.999940000000000495e-01, 3.835376210821429055e+01
9.999940000000000495e-01, 3.835376210821429055e+01
9.999959999999999960e-01, 3.888270335848283565e+01
9.999959999999999960e-01, 3.888270335848283565e+01
9.999959999999999960e-01, 3.888270335848283565e+01
9.999980000000000535e-01, 3.892874612589993433e+01


==> figures/data-for-paper/snrs-shadow.dat <==
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
0.000000000000000000e+00, -4.305925975230518077e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
1.999999999999999909e-06, -4.110372280417158208e+01
3.999999999999999819e-06, -4.046184385068806932e+01
3.999999999999999819e-06, -4.046184385068806932e+01
3.999999999999999819e-06, -4.046184385068806932e+01
3.999999999999999819e-06, -4.046184385068806932e+01
3.999999999999999819e-06, -4.046184385068806932e+01
6.000000000000000152e-06, -4.016538613400179258e+01
6.000000000000000152e-06, -4.016538613400179258e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
7.999999999999999638e-06, -4.000520336908159180e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.000000000000000082e-05, -3.817919587575134699e+01
1.200000000000000030e-05, -3.788516308127081089e+01
1.200000000000000030e-05, -3.788516308127081089e+01
1.200000000000000030e-05, -3.788516308127081089e+01
1.399999999999999979e-05, -3.767514715699710592e+01
1.399999999999999979e-05, -3.767514715699710592e+01
1.399999999999999979e-05, -3.767514715699710592e+01
1.399999999999999979e-05, -3.767514715699710592e+01
1.599999999999999928e-05, -3.709055266451223787e+01
1.599999999999999928e-05, -3.709055266451223787e+01
1.599999999999999928e-05, -3.709055266451223787e+01
1.599999999999999928e-05, -3.709055266451223787e+01
1.800000000000000046e-05, -3.680456311655012058e+01
1.800000000000000046e-05, -3.680456311655012058e+01
1.800000000000000046e-05, -3.680456311655012058e+01
2.000000000000000164e-05, -3.648611110469359176e+01
2.000000000000000164e-05, -3.648611110469359176e+01
2.199999999999999943e-05, -3.646065808638427086e+01
2.599999999999999840e-05, -3.632215045950972865e+01
2.599999999999999840e-05, -3.632215045950972865e+01
2.599999999999999840e-05, -3.632215045950972865e+01
2.799999999999999958e-05, -3.582566750539281486e+01
2.799999999999999958e-05, -3.582566750539281486e+01
2.799999999999999958e-05, -3.582566750539281486e+01
2.799999999999999958e-05, -3.582566750539281486e+01
3.000000000000000076e-05, -3.553951008678149037e+01
3.000000000000000076e-05, -3.553951008678149037e+01
3.000000000000000076e-05, -3.553951008678149037e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.199999999999999855e-05, -3.529155109271320612e+01
3.399999999999999973e-05, -3.443156875502422309e+01
3.399999999999999973e-05, -3.443156875502422309e+01
3.399999999999999973e-05, -3.443156875502422309e+01
3.399999999999999973e-05, -3.443156875502422309e+01
3.399999999999999973e-05, -3.443156875502422309e+01
3.600000000000000091e-05, -3.425375987236208175e+01
3.800000000000000209e-05, -3.424824946949859594e+01
3.800000000000000209e-05, -3.424824946949859594e+01
3.800000000000000209e-05, -3.424824946949859594e+01
3.800000000000000209e-05, -3.424824946949859594e+01
3.800000000000000209e-05, -3.424824946949859594e+01
4.000000000000000327e-05, -3.330441213754457408e+01
4.000000000000000327e-05, -3.330441213754457408e+01
4.000000000000000327e-05, -3.330441213754457408e+01
4.000000000000000327e-05, -3.330441213754457408e+01
4.000000000000000327e-05, -3.330441213754457408e+01
4.600000000000000004e-05, -3.318702541630455016e+01
4.600000000000000004e-05, -3.318702541630455016e+01
4.600000000000000004e-05, -3.318702541630455016e+01
4.600000000000000004e-05, -3.318702541630455016e+01
4.800000000000000122e-05, -3.260118751704474249e+01
4.800000000000000122e-05, -3.260118751704474249e+01
4.800000000000000122e-05, -3.260118751704474249e+01
5.000000000000000240e-05, -3.251121059886209252e+01
5.000000000000000240e-05, -3.251121059886209252e+01
5.000000000000000240e-05, -3.251121059886209252e+01
5.000000000000000240e-05, -3.251121059886209252e+01
5.199999999999999680e-05, -3.183928933516297377e+01
5.199999999999999680e-05, -3.183928933516297377e+01
5.199999999999999680e-05, -3.183928933516297377e+01
5.199999999999999680e-05, -3.183928933516297377e+01
5.599999999999999916e-05, -3.175841929461840962e+01
6.000000000000000152e-05, -3.168820158624452787e+01
6.000000000000000152e-05, -3.168820158624452787e+01
6.000000000000000152e-05, -3.168820158624452787e+01
6.200000000000000270e-05, -3.119598068948516811e+01
6.200000000000000270e-05, -3.119598068948516811e+01
6.399999999999999710e-05, -3.117723072997339528e+01
6.799999999999999946e-05, -3.101519268605531465e+01
6.799999999999999946e-05, -3.101519268605531465e+01
6.999999999999999387e-05, -3.087240576928664737e+01
7.200000000000000182e-05, -3.075310843096266566e+01
7.399999999999999623e-05, -3.075218473405521991e+01
7.600000000000000418e-05, -3.058986720369313517e+01
7.799999999999999859e-05, -3.050719326813918286e+01
8.000000000000000654e-05, -3.037671588264341338e+01
8.000000000000000654e-05, -3.037671588264341338e+01
8.200000000000000095e-05, -3.015943500871341243e+01
8.399999999999999535e-05, -3.010361986797322587e+01
9.200000000000000007e-05, -2.997771421579017570e+01
9.600000000000000243e-05, -2.989848353710288009e+01
9.799999999999999684e-05, -2.984352835031254614e+01
1.019999999999999992e-04, -2.968135717600450363e+01
1.079999999999999960e-04, -2.960689587276749890e+01
1.140000000000000063e-04, -2.953733320329519785e+01
1.200000000000000030e-04, -2.941717193841878952e+01
1.219999999999999974e-04, -2.936266732820829617e+01
1.240000000000000054e-04, -2.923515349351022508e+01
1.279999999999999942e-04, -2.911472734140127017e+01
1.299999999999999886e-04, -2.908576299959247535e+01
1.320000000000000101e-04, -2.886760339059383540e+01
1.359999999999999989e-04, -2.885309339329435829e+01
1.399999999999999877e-04, -2.872886112814189374e+01
1.420000000000000092e-04, -2.866670732752302797e+01
1.459999999999999981e-04, -2.850031111489980162e+01
1.499999999999999869e-04, -2.841115338081294084e+01
1.520000000000000084e-04, -2.834815484596484936e+01
1.600000000000000131e-04, -2.830504920066398000e+01
1.620000000000000075e-04, -2.814870697332158045e+01
1.659999999999999963e-04, -2.805457637550600936e+01
1.700000000000000122e-04, -2.791752333389471019e+01
1.740000000000000010e-04, -2.785689620683308831e+01
1.820000000000000057e-04, -2.775356869416821581e+01
1.859999999999999945e-04, -2.759468309712827860e+01
1.879999999999999890e-04, -2.758575279627262233e+01
1.959999999999999937e-04, -2.741966944551621310e+01
1.979999999999999881e-04, -2.738596365473167893e+01
2.079999999999999872e-04, -2.725635703430425494e+01
2.120000000000000031e-04, -2.711890232577037807e+01
2.139999999999999975e-04, -2.710650033477077159e+01
2.159999999999999919e-04, -2.698984319760240780e+01
2.220000000000000022e-04, -2.681852554082379925e+01
2.239999999999999966e-04, -2.679545805019202120e+01
2.259999999999999910e-04, -2.670284035788260368e+01
2.300000000000000070e-04, -2.660267267495932231e+01
2.359999999999999902e-04, -2.648788465343756471e+01
2.460000000000000164e-04, -2.640088278045134729e+01
2.519999999999999996e-04, -2.628058601699425623e+01
2.620000000000000258e-04, -2.617614154872444843e+01
2.700000000000000035e-04, -2.609583071136175647e+01
2.799999999999999755e-04, -2.599937620246251768e+01
2.860000000000000129e-04, -2.590505360031708904e+01
2.959999999999999849e-04, -2.580604714557583890e+01
3.040000000000000167e-04, -2.569012919206153356e+01
3.119999999999999944e-04, -2.562326703414536411e+01
3.179999999999999776e-04, -2.549102248638510559e+01
3.220000000000000206e-04, -2.541413747010584245e+01
3.280000000000000038e-04, -2.531755144754591669e+01
3.379999999999999758e-04, -2.521919704873112877e+01
3.480000000000000020e-04, -2.511782483738983984e+01
3.519999999999999908e-04, -2.502883654601976104e+01
3.539999999999999853e-04, -2.492999747747512629e+01
3.719999999999999891e-04, -2.483275830337969836e+01
3.739999999999999835e-04, -2.479023406282541231e+01
3.759999999999999779e-04, -2.464362389505654960e+01
3.800000000000000209e-04, -2.452956091403595451e+01
3.879999999999999985e-04, -2.444312956256284508e+01
4.000000000000000192e-04, -2.439581778464417283e+01
4.079999999999999968e-04, -2.425364043497264532e+01
4.180000000000000230e-04, -2.415407106550240002e+01
4.319999999999999838e-04, -2.405018592703145330e+01
4.440000000000000045e-04, -2.396192718209938732e+01
4.580000000000000195e-04, -2.385021705465163322e+01
4.659999999999999971e-04, -2.376719788196729866e+01
4.800000000000000122e-04, -2.367297451061170221e+01
4.879999999999999898e-04, -2.353357618334798929e+01
4.899999999999999842e-04, -2.346721365091452682e+01
5.019999999999999506e-04, -2.337577764873723041e+01
5.119999999999999768e-04, -2.326017912266873111e+01
5.259999999999999919e-04, -2.315973609940899536e+01
5.400000000000000069e-04, -2.307389009729462259e+01
5.460000000000000443e-04, -2.297794663761379397e+01
5.640000000000000482e-04, -2.288650720613938816e+01
5.739999999999999660e-04, -2.278806886903963047e+01
5.900000000000000296e-04, -2.269013238920921083e+01
6.019999999999999961e-04, -2.258476882068991642e+01
6.199999999999999999e-04, -2.250498439581294363e+01
6.300000000000000261e-04, -2.239415993362427670e+01
6.419999999999999925e-04, -2.229761618098372367e+01
6.499999999999999702e-04, -2.220710197482558712e+01
6.579999999999999478e-04, -2.209089245697982307e+01
6.639999999999999852e-04, -2.201053427540589880e+01
6.800000000000000488e-04, -2.190171425353570811e+01
7.060000000000000303e-04, -2.180227826080796660e+01
7.320000000000000118e-04, -2.171163712456419148e+01
7.500000000000000156e-04, -2.161453729407875102e+01
7.619999999999999820e-04, -2.152652241486823570e+01
7.659999999999999708e-04, -2.142691164929293990e+01
7.820000000000000345e-04, -2.132635091889260082e+01
8.059999999999999673e-04, -2.122624322725674162e+01
8.260000000000000198e-04, -2.112941089123607341e+01
8.360000000000000460e-04, -2.103153907453731364e+01
8.599999999999999789e-04, -2.093656033791456039e+01
8.779999999999999827e-04, -2.083342091216093905e+01
8.940000000000000464e-04, -2.074145900686518473e+01
9.219999999999999680e-04, -2.063897219023879259e+01
9.439999999999999607e-04, -2.053804489875578554e+01
9.740000000000000394e-04, -2.044611305810578727e+01
9.899999999999999946e-04, -2.034694783821490205e+01
1.010000000000000047e-03, -2.025158598618953221e+01
1.028000000000000051e-03, -2.016682408513629809e+01
1.044000000000000006e-03, -2.007567913141910054e+01
1.069999999999999988e-03, -1.995965755953253051e+01
1.087999999999999991e-03, -1.985487083084893101e+01
1.123999999999999999e-03, -1.976635808812494233e+01
1.157999999999999958e-03, -1.966897977966080902e+01
1.185999999999999988e-03, -1.956140157912867750e+01
1.216000000000000067e-03, -1.947550523992624250e+01
1.242000000000000048e-03, -1.937020751113716344e+01
1.276000000000000007e-03, -1.927324676015958360e+01
1.296000000000000060e-03, -1.917795321111549001e+01
1.317999999999999944e-03, -1.907664365644092896e+01
1.356000000000000000e-03, -1.898314312905477763e+01
1.392000000000000008e-03, -1.888460669138516934e+01
1.428000000000000016e-03, -1.878572660330616628e+01
1.467999999999999904e-03, -1.869212662330275521e+01
1.502000000000000080e-03, -1.858978063241055878e+01
1.536000000000000039e-03, -1.850064819830794249e+01
1.562000000000000020e-03, -1.839974180478546373e+01
1.603999999999999957e-03, -1.830053083350377818e+01
1.654000000000000088e-03, -1.820540500527248895e+01
1.696000000000000025e-03, -1.810865677778552651e+01
1.744000000000000107e-03, -1.800518762294552744e+01
1.776000000000000018e-03, -1.791234251636806718e+01
1.817999999999999955e-03, -1.781512118953364876e+01
1.848000000000000033e-03, -1.771456554259400207e+01
1.892000000000000019e-03, -1.761632868860064605e+01
1.928000000000000026e-03, -1.752223523717189124e+01
1.979999999999999989e-03, -1.742278201960881034e+01
2.031999999999999952e-03, -1.732839030662264435e+01
2.079999999999999818e-03, -1.722844863549840255e+01
2.132000000000000214e-03, -1.713734189504235417e+01
2.191999999999999938e-03, -1.702871448519216102e+01
2.237999999999999972e-03, -1.693701012727514410e+01
2.278000000000000077e-03, -1.684014002184828485e+01
2.325999999999999943e-03, -1.674119495986370154e+01
2.357999999999999853e-03, -1.664664463932846772e+01
2.406000000000000152e-03, -1.654687851517167374e+01
2.475999999999999902e-03, -1.644747875854839947e+01
2.524000000000000202e-03, -1.635207337994306442e+01
2.586000000000000191e-03, -1.625494347018377539e+01
2.644000000000000083e-03, -1.616066190388274393e+01
2.716000000000000098e-03, -1.605866486049089303e+01
2.772000000000000158e-03, -1.596080447394708735e+01
2.860000000000000129e-03, -1.586521792034378997e+01
2.922000000000000118e-03, -1.576983181498890119e+01
3.000000000000000062e-03, -1.566386611563325637e+01
3.067999999999999981e-03, -1.557040513321397590e+01
3.118000000000000112e-03, -1.547455962333145152e+01
3.186000000000000030e-03, -1.537796188722002100e+01
3.253999999999999948e-03, -1.528063010535343835e+01
3.347999999999999848e-03, -1.518451184790971809e+01
3.416000000000000199e-03, -1.508631537802340894e+01
3.495999999999999976e-03, -1.498739139485469885e+01
3.583999999999999946e-03, -1.488936930617060561e+01
3.651999999999999864e-03, -1.479141602527746358e+01
3.763999999999999985e-03, -1.469608559045028962e+01
3.853999999999999787e-03, -1.459926622274937458e+01
3.942000000000000191e-03, -1.450249832626604984e+01
4.020000000000000136e-03, -1.440272827257428290e+01
4.094000000000000417e-03, -1.430564080133341776e+01
4.161999999999999901e-03, -1.420908612596000431e+01
4.256000000000000234e-03, -1.411082950012593606e+01
4.337999999999999842e-03, -1.401429647352427033e+01
4.423999999999999981e-03, -1.391646168466150968e+01
4.519999999999999712e-03, -1.381853256950137165e+01
4.614000000000000046e-03, -1.372290151416384596e+01
4.723999999999999901e-03, -1.362248188724039721e+01
4.826000000000000428e-03, -1.352671864177909811e+01
4.931999999999999752e-03, -1.342898031199177922e+01
5.006000000000000033e-03, -1.332959229609172880e+01
5.146000000000000400e-03, -1.323409107541453267e+01
5.230000000000000274e-03, -1.313488968366013765e+01
5.323999999999999740e-03, -1.303871236824331703e+01
5.447999999999999718e-03, -1.294173940350211183e+01
5.556000000000000175e-03, -1.284240438687673347e+01
5.671999999999999958e-03, -1.274693120496866428e+01
5.801999999999999866e-03, -1.264846831508987179e+01
5.931999999999999773e-03, -1.255207835633110136e+01
6.069999999999999875e-03, -1.245460517571338244e+01
6.217999999999999569e-03, -1.235653286144069085e+01
6.360000000000000202e-03, -1.225874439285842676e+01
6.516000000000000091e-03, -1.216135146331737005e+01
6.651999999999999927e-03, -1.206448730249116430e+01
6.779999999999999569e-03, -1.196552592187862274e+01
6.948000000000000183e-03, -1.186888241588146187e+01
7.126000000000000389e-03, -1.177322219989216379e+01
7.289999999999999605e-03, -1.167386363530546411e+01
7.466000000000000414e-03, -1.157648963134823283e+01
7.617999999999999772e-03, -1.147945047572324562e+01
7.786000000000000386e-03, -1.138193959991620652e+01
7.952000000000000735e-03, -1.128380514086795294e+01
8.109999999999999154e-03, -1.118742433111820844e+01
8.300000000000000086e-03, -1.108989805004254592e+01
8.496000000000000080e-03, -1.099193195438262194e+01
8.713999999999999524e-03, -1.089437068711032097e+01
8.930000000000000437e-03, -1.079830581179289695e+01
9.143999999999999351e-03, -1.069922130531941207e+01
9.312000000000000832e-03, -1.060171684873589015e+01
9.560000000000000789e-03, -1.050454244192271069e+01
9.759999999999999579e-03, -1.040684204971859117e+01
1.000599999999999927e-02, -1.031082902463952777e+01
1.023400000000000004e-02, -1.021242873568236575e+01
1.047999999999999973e-02, -1.011452378791233109e+01
1.068200000000000052e-02, -1.001757828422111807e+01
1.091800000000000062e-02, -9.919789169822015751e+00
1.114799999999999992e-02, -9.821656005860218031e+00
1.140000000000000041e-02, -9.724972341901175099e+00
1.166599999999999929e-02, -9.627595558171041290e+00
1.192200000000000031e-02, -9.530013086654943066e+00
1.219399999999999998e-02, -9.432447592190783325e+00
1.247400000000000071e-02, -9.334000083972206596e+00
1.275800000000000024e-02, -9.237951565210366311e+00
1.304199999999999977e-02, -9.139953418939899876e+00
1.332799999999999957e-02, -9.042666941360733901e+00
1.360399999999999977e-02, -8.943981585573094861e+00
1.389600000000000037e-02, -8.848035287999705290e+00
1.417599999999999937e-02, -8.750284591564742698e+00
1.448200000000000008e-02, -8.652545846900029147e+00
1.480399999999999945e-02, -8.554967306012533967e+00
1.509199999999999951e-02, -8.457561128054569721e+00
1.542400000000000021e-02, -8.360346033719793013e+00
1.575400000000000064e-02, -8.262718705491060689e+00
1.607799999999999854e-02, -8.164974634581309232e+00
1.640199999999999991e-02, -8.067107561002742955e+00
1.677599999999999925e-02, -7.969633360097554409e+00
1.716200000000000017e-02, -7.872257018283258745e+00
1.751000000000000126e-02, -7.775184832756785624e+00
1.792600000000000096e-02, -7.678354079398472365e+00
1.832200000000000148e-02, -7.580234354731101298e+00
1.874800000000000078e-02, -7.483182105030104836e+00
1.919799999999999979e-02, -7.385623263844124153e+00
1.963600000000000068e-02, -7.287419902101845537e+00
2.008000000000000063e-02, -7.190256253445489243e+00
2.051000000000000045e-02, -7.093238230726837124e+00
2.095199999999999840e-02, -6.995532347592683386e+00
2.137599999999999917e-02, -6.898487394056314947e+00
2.182800000000000018e-02, -6.800577269438802475e+00
2.233200000000000116e-02, -6.703136207766641874e+00
2.279600000000000029e-02, -6.606422401043006154e+00
2.330799999999999886e-02, -6.508487421298726261e+00
2.382199999999999943e-02, -6.410960931995965950e+00
2.438200000000000089e-02, -6.312997798276822614e+00
2.498799999999999980e-02, -6.215658746003587254e+00
2.550399999999999889e-02, -6.118486449151113504e+00
2.602199999999999999e-02, -6.020932609470300179e+00
2.658200000000000146e-02, -5.923304143092730456e+00
2.714799999999999852e-02, -5.826134725770333311e+00
2.777999999999999914e-02, -5.728429244735806947e+00
2.842199999999999935e-02, -5.631199507209839084e+00
2.903999999999999984e-02, -5.533741634531377684e+00
2.971000000000000030e-02, -5.435999901215549102e+00
3.034200000000000091e-02, -5.338097956470231331e+00
3.092999999999999916e-02, -5.241148363297664758e+00
3.156799999999999884e-02, -5.143705097284577477e+00
3.234000000000000069e-02, -5.045992871109983291e+00
3.300399999999999862e-02, -4.949177918976042534e+00
3.366799999999999654e-02, -4.851309701651387307e+00
3.441600000000000215e-02, -4.753829851784772131e+00
3.510800000000000032e-02, -4.656270211393238156e+00
3.589200000000000029e-02, -4.558801887698846755e+00
3.664800000000000002e-02, -4.461341057551342359e+00
3.744800000000000212e-02, -4.363964809325475258e+00
3.827799999999999953e-02, -4.266742589933709695e+00
3.913400000000000212e-02, -4.169003392747395509e+00
4.000399999999999789e-02, -4.071598184445655022e+00
4.079399999999999693e-02, -3.973966075058292358e+00
4.170999999999999708e-02, -3.876830111156602143e+00
4.265800000000000147e-02, -3.779386770438687648e+00
4.363800000000000318e-02, -3.681706846469503080e+00
4.458399999999999863e-02, -3.584269740000249449e+00
4.553600000000000009e-02, -3.486786543327759613e+00
4.655999999999999722e-02, -3.389662462457110337e+00
4.752800000000000080e-02, -3.291969745121585245e+00
4.855799999999999700e-02, -3.194242652784626380e+00
4.966199999999999781e-02, -3.096732029831104960e+00
5.075000000000000344e-02, -2.999315141701371701e+00
5.183800000000000213e-02, -2.901876752744112498e+00
5.289800000000000058e-02, -2.804622770758342654e+00
5.401799999999999657e-02, -2.707041224550747582e+00
5.517799999999999788e-02, -2.609664928437610776e+00
5.632600000000000107e-02, -2.512117324781816929e+00
5.747599999999999931e-02, -2.414735597044165516e+00
5.870999999999999830e-02, -2.317155715679089845e+00
5.995999999999999941e-02, -2.219468893620864858e+00
6.123200000000000170e-02, -2.122111595591758437e+00
6.253400000000000625e-02, -2.024666698420966249e+00
6.389400000000000635e-02, -1.927116283316624656e+00
6.525999999999999857e-02, -1.829756168599655730e+00
6.675999999999999990e-02, -1.732323944966183138e+00
6.824399999999999911e-02, -1.634808515229268178e+00
6.970200000000000007e-02, -1.537351264547729190e+00
7.118199999999999528e-02, -1.439850734136840948e+00
7.272599999999999898e-02, -1.342384756286237657e+00
7.416399999999999382e-02, -1.245019699771932276e+00
7.569599999999999940e-02, -1.147486829061787672e+00
7.722199999999999898e-02, -1.049995445469950273e+00
7.891199999999999604e-02, -9.525447103790852799e-01
8.047400000000000386e-02, -8.550964262188638365e-01
8.209400000000000031e-02, -7.576947960970656926e-01
8.375199999999999312e-02, -6.601151667118041466e-01
8.536000000000000532e-02, -5.626217023508492954e-01
8.711599999999999899e-02, -4.652254260979585276e-01
8.880799999999999805e-02, -3.677642116698970898e-01
9.063599999999999435e-02, -2.703280817913462086e-01
9.242400000000000615e-02, -1.727828968892414219e-01
9.428000000000000269e-02, -7.542713994459024351e-02
9.620199999999999585e-02, 2.213296847791766664e-02
9.810199999999999476e-02, 1.195759026660494356e-01
1.001139999999999947e-01, 2.170166024377409297e-01
1.021439999999999987e-01, 3.145046616648793925e-01
1.041979999999999990e-01, 4.119541861801677696e-01
1.062239999999999990e-01, 5.095742465237856900e-01
1.084180000000000005e-01, 6.069479433673327096e-01
1.105819999999999997e-01, 7.043652821289164701e-01
1.127679999999999932e-01, 8.018478103967680015e-01
1.150400000000000034e-01, 8.993190629252334478e-01
1.172900000000000054e-01, 9.968271555612050472e-01
1.197300000000000031e-01, 1.094459193955661158e+00
1.221460000000000046e-01, 1.191774354547401549e+00
1.245799999999999963e-01, 1.289237723717983064e+00
1.270320000000000060e-01, 1.386723866743854172e+00
1.296219999999999872e-01, 1.484062715767641816e+00
1.320739999999999970e-01, 1.581546280569687601e+00
1.346279999999999977e-01, 1.679107223642586799e+00
1.371779999999999944e-01, 1.776601616835173703e+00
1.398139999999999938e-01, 1.874099156918182851e+00
1.423139999999999961e-01, 1.971529098811775071e+00
1.450019999999999920e-01, 2.068985638688808137e+00
1.477300000000000002e-01, 2.166470568613682701e+00
1.505219999999999891e-01, 2.263928854139269475e+00
1.533279999999999921e-01, 2.361396419649826495e+00
1.561299999999999910e-01, 2.458860052288367903e+00
1.591779999999999862e-01, 2.556341358298375610e+00
1.621759999999999868e-01, 2.653831644533685807e+00
1.651120000000000088e-01, 2.751159625423715838e+00
1.680159999999999987e-01, 2.848749980618590083e+00
1.712319999999999953e-01, 2.946213790691652346e+00
1.742340000000000000e-01, 3.043691046903618247e+00
1.773200000000000054e-01, 3.141155754825186275e+00
1.804199999999999970e-01, 3.238646560517854489e+00
1.836899999999999922e-01, 3.336066984902752885e+00
1.870979999999999865e-01, 3.433560439491614158e+00
1.904939999999999967e-01, 3.531045860929720170e+00
1.939259999999999873e-01, 3.628505318854274186e+00
1.973080000000000112e-01, 3.725979021168612348e+00
2.007339999999999958e-01, 3.823433590706718732e+00
2.043139999999999956e-01, 3.920796247376236110e+00
2.077239999999999920e-01, 4.018355964702085892e+00
2.111919999999999908e-01, 4.115839489675101603e+00
2.148039999999999949e-01, 4.213264814610958808e+00
2.186220000000000108e-01, 4.310785763181222308e+00
2.222099999999999909e-01, 4.408165957154124293e+00
2.259559999999999902e-01, 4.505756528628312552e+00
2.297899999999999943e-01, 4.603238920330955608e+00
2.337819999999999898e-01, 4.700655922821554533e+00
2.376739999999999964e-01, 4.798060765676241957e+00
2.416979999999999962e-01, 4.895592555650136291e+00
2.457739999999999925e-01, 4.993080806483261469e+00
2.498380000000000045e-01, 5.090524736505384062e+00
2.538679999999999826e-01, 5.187929177621808385e+00
2.578980000000000161e-01, 5.285485179776245879e+00
2.620359999999999912e-01, 5.382945680670637500e+00
2.662120000000000042e-01, 5.480395480117548068e+00
2.704400000000000137e-01, 5.577879273030562857e+00
2.746120000000000227e-01, 5.675343236447845108e+00
2.788680000000000048e-01, 5.772788581728693913e+00
2.830579999999999763e-01, 5.870264404233984656e+00
2.873919999999999808e-01, 5.967823113455339445e+00
2.916360000000000063e-01, 6.065229449993823074e+00
2.961840000000000028e-01, 6.162685874738336622e+00
3.006199999999999983e-01, 6.260197908967052527e+00
3.050359999999999738e-01, 6.357698923211042796e+00
3.095919999999999783e-01, 6.455119260762104183e+00
3.141579999999999928e-01, 6.552632192772359865e+00
3.186160000000000103e-01, 6.650073318415621770e+00
3.229759999999999853e-01, 6.747485359368928570e+00
3.276040000000000063e-01, 6.844980646400570024e+00
3.323619999999999908e-01, 6.942422638817440372e+00
3.370159999999999823e-01, 7.039842835201184812e+00
3.416020000000000167e-01, 7.137394901437597916e+00
3.461759999999999837e-01, 7.234847057773557744e+00
3.509800000000000142e-01, 7.332283450337897079e+00
3.556619999999999782e-01, 7.429812874783988441e+00
3.606460000000000221e-01, 7.527281844730726590e+00
3.654959999999999876e-01, 7.624627976437170496e+00
3.702239999999999975e-01, 7.722221285241252176e+00
3.751860000000000195e-01, 7.819692186065311468e+00
3.802320000000000144e-01, 7.917150781811857385e+00
3.850319999999999854e-01, 8.014574910699636234e+00
3.898440000000000238e-01, 8.112071298994305124e+00
3.946200000000000263e-01, 8.209552089591074520e+00
3.997600000000000042e-01, 8.307008595589742583e+00
4.046440000000000037e-01, 8.404473746710626969e+00
4.096159999999999801e-01, 8.501971800281909353e+00
4.146380000000000066e-01, 8.599389422251029202e+00
4.194280000000000230e-01, 8.696874845146883359e+00
4.243160000000000265e-01, 8.794398606056292422e+00
4.291940000000000199e-01, 8.891841200572036641e+00
4.341979999999999729e-01, 8.989300565573740798e+00
4.393099999999999783e-01, 9.086716103049566229e+00
4.441539999999999933e-01, 9.184248483406406649e+00
4.492760000000000087e-01, 9.281720818239483251e+00
4.544079999999999786e-01, 9.379181912178196967e+00
4.593780000000000086e-01, 9.476603823560902029e+00
4.643860000000000210e-01, 9.574106192814058502e+00
4.693459999999999854e-01, 9.671612772062553987e+00
4.744959999999999734e-01, 9.769056255724324345e+00
4.796480000000000188e-01, 9.866540183090021898e+00
4.845999999999999752e-01, 9.963923500781399767e+00
4.896360000000000157e-01, 1.006151563093248313e+01
4.946260000000000101e-01, 1.015893940560820141e+01
4.995439999999999880e-01, 1.025642085955403715e+01
5.044539999999999580e-01, 1.035388894510564306e+01
5.094720000000000359e-01, 1.045131813387241593e+01
5.142860000000000209e-01, 1.054879116176894982e+01
5.193600000000000438e-01, 1.064628392659917822e+01
5.244180000000000508e-01, 1.074375822803845892e+01
5.292059999999999542e-01, 1.084122344595521170e+01
5.340000000000000302e-01, 1.093869475653489332e+01
5.389639999999999986e-01, 1.103615040991883056e+01
5.438460000000000516e-01, 1.113363069930414717e+01
5.487720000000000375e-01, 1.123112032640072044e+01
5.536839999999999540e-01, 1.132848386521549067e+01
5.586680000000000534e-01, 1.142604815983559519e+01
5.634940000000000504e-01, 1.152351326609991666e+01
5.683460000000000178e-01, 1.162094844662841808e+01
5.731399999999999828e-01, 1.171842874503319010e+01
5.778499999999999748e-01, 1.181589936046048095e+01
5.824920000000000098e-01, 1.191343108581642696e+01
5.871640000000000192e-01, 1.201085479758011765e+01
5.917459999999999942e-01, 1.210832889507148380e+01
5.964960000000000262e-01, 1.220573845831833282e+01
6.010520000000000307e-01, 1.230329094707122906e+01
6.056099999999999817e-01, 1.240073250245332481e+01
6.102279999999999927e-01, 1.249818486880965551e+01
6.148540000000000116e-01, 1.259568568650148102e+01
6.194920000000000426e-01, 1.269315422721078690e+01
6.240019999999999456e-01, 1.279061218772524811e+01
6.285680000000000156e-01, 1.288807379095045214e+01
6.330299999999999816e-01, 1.298555088596942397e+01
6.374319999999999986e-01, 1.308300380561181520e+01
6.416619999999999546e-01, 1.318048490660603989e+01
6.461040000000000116e-01, 1.327801004293137055e+01
6.503659999999999997e-01, 1.337546222633635651e+01
6.546819999999999862e-01, 1.347285758085940977e+01
6.588619999999999477e-01, 1.357036207865966304e+01
6.631679999999999797e-01, 1.366783541694218229e+01
6.674959999999999782e-01, 1.376532932899213257e+01
6.717260000000000453e-01, 1.386277161084407794e+01
6.757619999999999738e-01, 1.396025121641988065e+01
6.799279999999999768e-01, 1.405775353426655450e+01
6.839779999999999749e-01, 1.415520948419118596e+01
6.879440000000000000e-01, 1.425263193915059645e+01
6.917820000000000080e-01, 1.435018333484065067e+01
6.957379999999999676e-01, 1.444760556574567367e+01
6.996400000000000396e-01, 1.454505019404630417e+01
7.034939999999999527e-01, 1.464251973124385131e+01
7.075040000000000218e-01, 1.474014188285455340e+01
7.113599999999999923e-01, 1.483742511443022138e+01
7.150919999999999499e-01, 1.493492334691528534e+01
7.188339999999999730e-01, 1.503240386198857692e+01
7.223819999999999686e-01, 1.512986045026126547e+01
7.261339999999999462e-01, 1.522730882085302717e+01
7.298200000000000243e-01, 1.532481651489866969e+01
7.332880000000000509e-01, 1.542228216531301754e+01
7.369820000000000260e-01, 1.551971631569943000e+01
7.405019999999999936e-01, 1.561714959337800757e+01
7.440459999999999852e-01, 1.571467680294138525e+01
7.475739999999999608e-01, 1.581229624308247317e+01
7.510240000000000249e-01, 1.590958108296034368e+01
7.545020000000000060e-01, 1.600711501397163161e+01
7.578160000000000451e-01, 1.610453685006831037e+01
7.611080000000000068e-01, 1.620206707006517277e+01
7.644079999999999764e-01, 1.629951101741730213e+01
7.677479999999999860e-01, 1.639701027094404395e+01
7.710179999999999811e-01, 1.649444295938467064e+01
7.742520000000000513e-01, 1.659191504009405094e+01
7.775300000000000544e-01, 1.668939172372874680e+01
7.807039999999999536e-01, 1.678686946603668773e+01
7.838540000000000507e-01, 1.688426488874823050e+01
7.868079999999999519e-01, 1.698186712854191782e+01
7.898840000000000305e-01, 1.707916884654219558e+01
7.928180000000000227e-01, 1.717665218817533557e+01
7.957440000000000069e-01, 1.727413376182399318e+01
7.986619999999999830e-01, 1.737154338995256353e+01
8.015039999999999942e-01, 1.746915644093728659e+01
8.043219999999999814e-01, 1.756663686777731925e+01
8.070840000000000236e-01, 1.766409352297191049e+01
8.099239999999999773e-01, 1.776154068330531999e+01
8.126400000000000290e-01, 1.785906869384575302e+01
8.153540000000000232e-01, 1.795646314257575682e+01
8.181720000000000104e-01, 1.805391365724252850e+01
8.208900000000000086e-01, 1.815134224766065074e+01
8.234740000000000393e-01, 1.824889136132181022e+01
8.261619999999999520e-01, 1.834636905989548339e+01
8.287879999999999692e-01, 1.844382494616343138e+01
8.313319999999999599e-01, 1.854125359866059242e+01
8.338940000000000241e-01, 1.863878739526750294e+01
8.364780000000000548e-01, 1.873624767587248741e+01
8.389879999999999560e-01, 1.883369674133015437e+01
8.413800000000000168e-01, 1.893121257574851413e+01
8.437679999999999625e-01, 1.902857776929171507e+01
8.461180000000000367e-01, 1.912613514448147001e+01
8.485300000000000065e-01, 1.922351608639163345e+01
8.508639999999999537e-01, 1.932110431372641912e+01
8.531539999999999679e-01, 1.941850951878093312e+01
8.554800000000000182e-01, 1.951593264662750116e+01
8.577240000000000419e-01, 1.961358673902543615e+01
8.598479999999999457e-01, 1.971088294205977931e+01
8.620259999999999589e-01, 1.980839958874134510e+01
8.641799999999999482e-01, 1.990587493473963221e+01
8.661999999999999700e-01, 2.000332016425257464e+01
8.682400000000000118e-01, 2.010080572010150135e+01
8.703300000000000480e-01, 2.019822027056706659e+01
8.723239999999999883e-01, 2.029571199022143801e+01
8.743360000000000021e-01, 2.039326277155490885e+01
8.762860000000000094e-01, 2.049068461019667353e+01
8.782919999999999616e-01, 2.058814061860488565e+01
8.800620000000000109e-01, 2.068561643486876989e+01
8.819320000000000492e-01, 2.078305304274961074e+01
8.838979999999999615e-01, 2.088064813290909427e+01
8.856399999999999828e-01, 2.097802530723242143e+01
8.874539999999999651e-01, 2.107557344589335102e+01
8.892719999999999514e-01, 2.117299629198668853e+01
8.910179999999999767e-01, 2.127042878131192438e+01
8.928180000000000005e-01, 2.136793214846653299e+01
8.945039999999999658e-01, 2.146528037596973348e+01
8.961320000000000396e-01, 2.156284810107743510e+01
8.978239999999999554e-01, 2.166036692144242082e+01
8.994640000000000413e-01, 2.175778580229849624e+01
9.010799999999999921e-01, 2.185513923664920100e+01
9.027079999999999549e-01, 2.195277986640201817e+01
9.042879999999999807e-01, 2.205030100844524910e+01
9.057140000000000191e-01, 2.214772229842435536e+01
9.072559999999999514e-01, 2.224513185222885525e+01
9.087279999999999802e-01, 2.234258732578492612e+01
9.102620000000000156e-01, 2.244020624711018996e+01
9.116739999999999844e-01, 2.253755279601908157e+01
9.130500000000000282e-01, 2.263507690499586644e+01
9.145079999999999876e-01, 2.273251633064831267e+01
9.158039999999999514e-01, 2.282993530695039652e+01
9.171559999999999713e-01, 2.292750103476043932e+01
9.185020000000000406e-01, 2.302486341424978633e+01
9.199239999999999640e-01, 2.312245426599741194e+01
9.213959999999999928e-01, 2.321963375295180398e+01
9.227079999999999727e-01, 2.331727325112328941e+01
9.241239999999999455e-01, 2.341478237300135845e+01
9.253219999999999779e-01, 2.351218706642661971e+01
9.265959999999999752e-01, 2.360971177808855970e+01
9.278140000000000276e-01, 2.370698163380136236e+01
9.290800000000000169e-01, 2.380484774629460176e+01
9.303219999999999823e-01, 2.390211656276024499e+01
9.314559999999999507e-01, 2.399948208198559740e+01
9.325799999999999645e-01, 2.409697072611263735e+01
9.337520000000000264e-01, 2.419460761660127801e+01
9.348640000000000283e-01, 2.429196835111386577e+01
9.359800000000000342e-01, 2.438954726304474008e+01
9.370119999999999560e-01, 2.448695209213591539e+01
9.380840000000000289e-01, 2.458425232321520326e+01
9.390899999999999803e-01, 2.468176747360604395e+01
9.400699999999999612e-01, 2.478031155035399635e+01
9.411260000000000181e-01, 2.487723415860154219e+01
9.421159999999999535e-01, 2.497417833838387935e+01
9.431180000000000119e-01, 2.507180185577865217e+01
9.440439999999999943e-01, 2.516924692156375443e+01
9.450100000000000167e-01, 2.526695478849103083e+01
9.460119999999999640e-01, 2.536445730722671854e+01
9.469300000000000495e-01, 2.546176990136147111e+01
9.478419999999999623e-01, 2.555917036935079878e+01
9.488360000000000127e-01, 2.565651952229769961e+01
9.496980000000000421e-01, 2.575404652638712122e+01
9.505820000000000380e-01, 2.585129883235035209e+01
9.514820000000000499e-01, 2.594905358316515276e+01
9.522939999999999738e-01, 2.604633959695718204e+01
9.530779999999999808e-01, 2.614379530791748607e+01
9.539400000000000102e-01, 2.624126633161736066e+01
9.546719999999999651e-01, 2.633872201235952915e+01
9.555439999999999490e-01, 2.643648193340294483e+01
9.563960000000000239e-01, 2.653355844888839243e+01
9.571819999999999773e-01, 2.663157996318231824e+01
9.579379999999999562e-01, 2.672897128937705347e+01
9.586719999999999686e-01, 2.682599076200967048e+01
9.593580000000000441e-01, 2.692347383163546937e+01
9.600840000000000485e-01, 2.702083712842355467e+01
9.608119999999999994e-01, 2.711912835113428599e+01
9.615080000000000293e-01, 2.721619189850234122e+01
9.621180000000000287e-01, 2.731350179414449286e+01
9.628780000000000117e-01, 2.741101918038452112e+01
9.635359999999999481e-01, 2.750850359323333194e+01
9.642100000000000115e-01, 2.760591950359109958e+01
9.648160000000000069e-01, 2.770356192043679044e+01
9.654540000000000344e-01, 2.780077117186418789e+01
9.660520000000000218e-01, 2.789807979640743696e+01
9.666919999999999957e-01, 2.799576579500623907e+01
9.672479999999999967e-01, 2.809377757097495731e+01
9.679140000000000521e-01, 2.819103942810692587e+01
9.684660000000000490e-01, 2.828828865500792134e+01
9.691260000000000430e-01, 2.838607458293034824e+01
9.697379999999999889e-01, 2.848284572411829174e+01
9.703859999999999708e-01, 2.858070920065499365e+01
9.709020000000000428e-01, 2.867848538600865282e+01
9.714540000000000397e-01, 2.877565463636226539e+01
9.719879999999999631e-01, 2.887351851525863466e+01
9.725019999999999776e-01, 2.897061507157079774e+01
9.730440000000000200e-01, 2.906804149915503288e+01
9.735679999999999890e-01, 2.916547190887025209e+01
9.740940000000000154e-01, 2.926227786649727491e+01
9.745840000000000058e-01, 2.936046105286113672e+01
9.750940000000000163e-01, 2.945797955331639884e+01
9.755700000000000482e-01, 2.955587229494419788e+01
9.760780000000000012e-01, 2.965252616537651065e+01
9.765540000000000331e-01, 2.975029977909569467e+01
9.770459999999999701e-01, 2.984766854436704620e+01
9.774720000000000075e-01, 2.994499473711428905e+01
9.779219999999999580e-01, 3.004274900890157696e+01
9.783699999999999619e-01, 3.014015536864873468e+01
9.787979999999999459e-01, 3.023732725483575834e+01
9.792159999999999753e-01, 3.033575577313103011e+01
9.796359999999999513e-01, 3.043125205129923216e+01
9.799679999999999502e-01, 3.053051587300568670e+01
9.803359999999999852e-01, 3.062724540649639238e+01
9.806780000000000497e-01, 3.072524772986849939e+01
9.810759999999999481e-01, 3.082216044505391039e+01
9.814680000000000071e-01, 3.091982052506851630e+01
9.818419999999999925e-01, 3.101780152074675811e+01
9.822659999999999725e-01, 3.111462133611330216e+01
9.826000000000000290e-01, 3.121239497631922433e+01
9.829360000000000319e-01, 3.131003350019227582e+01
9.833079999999999599e-01, 3.140681005443338591e+01
9.836399999999999588e-01, 3.150445825982748005e+01
9.839480000000000448e-01, 3.160179243629748669e+01
9.842400000000000038e-01, 3.169824197335809757e+01
9.845199999999999507e-01, 3.179745987801078400e+01
9.848440000000000527e-01, 3.189497559350110478e+01
9.851020000000000332e-01, 3.199195725398767109e+01
9.854020000000000001e-01, 3.208937468276698013e+01
9.856960000000000166e-01, 3.218573405601524229e+01
9.859679999999999556e-01, 3.228564893000599056e+01
9.862379999999999480e-01, 3.238103119533616336e+01
9.865519999999999845e-01, 3.247931660450181823e+01
9.867740000000000400e-01, 3.257680760297882472e+01
9.870339999999999669e-01, 3.267453498156490355e+01
9.872640000000000304e-01, 3.277076970742772488e+01
9.875319999999999654e-01, 3.286897308900564951e+01
9.878080000000000194e-01, 3.296714307072777217e+01
9.880520000000000413e-01, 3.306479589253462592e+01
9.883020000000000138e-01, 3.316197727016009367e+01
9.885599999999999943e-01, 3.325920384463736212e+01
9.888320000000000443e-01, 3.335654448170846820e+01
9.891259999999999497e-01, 3.345425330780457074e+01
9.893399999999999972e-01, 3.355179446025911005e+01
9.895199999999999552e-01, 3.364924210052097919e+01
9.897200000000000442e-01, 3.374661907676353678e+01
9.899299999999999766e-01, 3.384360850868756643e+01
9.901659999999999906e-01, 3.394072420645575505e+01
9.903819999999999846e-01, 3.403973520708610323e+01
9.905599999999999961e-01, 3.413537354957926340e+01
9.907839999999999980e-01, 3.423355906286386130e+01
9.909700000000000175e-01, 3.433190995315421645e+01
9.911520000000000330e-01, 3.442969342259813459e+01
9.913640000000000230e-01, 3.452641206735039248e+01
9.915739999999999554e-01, 3.462281583931488171e+01
9.917340000000000044e-01, 3.472104488475962114e+01
9.918979999999999464e-01, 3.481937963077897535e+01
9.920759999999999579e-01, 3.491626828731475740e+01
9.922499999999999654e-01, 3.501362205542140060e+01
9.924520000000000008e-01, 3.511120943200767641e+01
9.926279999999999548e-01, 3.520751068770269399e+01
9.927899999999999503e-01, 3.530628691265992103e+01
9.928900000000000503e-01, 3.540207323976569853e+01
9.930139999999999523e-01, 3.550039352585741170e+01
9.931759999999999478e-01, 3.559880690532309444e+01
9.933119999999999727e-01, 3.569483059646576351e+01
9.934760000000000257e-01, 3.579322303542548411e+01
9.936099999999999932e-01, 3.588929247463974548e+01
9.937479999999999647e-01, 3.598852984251765719e+01
9.938740000000000352e-01, 3.608644033960744935e+01
9.939940000000000442e-01, 3.618528246427098338e+01
9.941320000000000157e-01, 3.628071719377555837e+01
9.942940000000000111e-01, 3.637884760849233601e+01
9.944119999999999626e-01, 3.647613860758668380e+01
9.945580000000000531e-01, 3.657412293035718420e+01
9.946859999999999591e-01, 3.666941349712065090e+01
9.948179999999999801e-01, 3.677005637174965358e+01
9.949120000000000186e-01, 3.686539537730445204e+01
9.950379999999999781e-01, 3.696309783083871991e+01
9.951560000000000406e-01, 3.705930648995899190e+01
9.952680000000000415e-01, 3.715801971477646504e+01
9.953699999999999770e-01, 3.725550853533948015e+01
9.954640000000000155e-01, 3.735311591712486745e+01
9.955920000000000325e-01, 3.745023441018855692e+01
9.956939999999999680e-01, 3.754641632045508715e+01
9.957939999999999570e-01, 3.764614501273121050e+01
9.958919999999999995e-01, 3.774409985981321114e+01
9.959839999999999804e-01, 3.783709645296560353e+01
9.960940000000000349e-01, 3.793797026311739984e+01
9.961839999999999584e-01, 3.803563489460225355e+01
9.962800000000000544e-01, 3.813139948464122853e+01
9.963720000000000354e-01, 3.823062962465091630e+01
9.964739999999999709e-01, 3.832696259238787206e+01
9.965580000000000549e-01, 3.842438317083536958e+01
9.966559999999999864e-01, 3.852367606606516404e+01
9.967620000000000369e-01, 3.861999820772732761e+01
9.968460000000000099e-01, 3.871725626650199104e+01
9.969160000000000244e-01, 3.881882519794680775e+01
9.969860000000000388e-01, 3.891605570316604457e+01
9.970679999999999543e-01, 3.900924869569282549e+01
9.971459999999999768e-01, 3.910409875202282137e+01
9.972039999999999793e-01, 3.920508258856570905e+01
9.972739999999999938e-01, 3.930274896558857733e+01
9.973480000000000123e-01, 3.940096986461831818e+01
9.974300000000000388e-01, 3.949608474618497667e+01
9.974880000000000413e-01, 3.959538778160849404e+01
9.975540000000000518e-01, 3.969158815419519470e+01
9.976239999999999553e-01, 3.978519248861859126e+01
9.976939999999999698e-01, 3.989089781330255846e+01
9.977439999999999642e-01, 3.998422592368711292e+01
9.978080000000000283e-01, 4.008239946545592858e+01
9.978700000000000347e-01, 4.018006864975097869e+01
9.979139999999999677e-01, 4.027894800012013832e+01
9.979780000000000317e-01, 4.037220797444771136e+01
9.980280000000000262e-01, 4.047833846314149753e+01
9.980719999999999592e-01, 4.057492159134057630e+01
9.981280000000000152e-01, 4.066532595137047679e+01
9.981799999999999562e-01, 4.076415321925423996e+01
9.982259999999999467e-01, 4.086071310841362703e+01
9.982699999999999907e-01, 4.095937991402617939e+01
9.983119999999999772e-01, 4.105537822256196989e+01
9.983619999999999717e-01, 4.115404549520667388e+01
9.984020000000000117e-01, 4.125172071941791785e+01
9.984340000000000437e-01, 4.134857148451168740e+01
9.984560000000000102e-01, 4.144374331361488828e+01
9.984939999999999927e-01, 4.154457440369477439e+01
9.985359999999999792e-01, 4.164499128471994993e+01
9.985659999999999537e-01, 4.173941731879804706e+01
9.985960000000000392e-01, 4.183406856259188089e+01
9.986260000000000137e-01, 4.194046327320920398e+01
9.986460000000000337e-01, 4.203482154860957110e+01
9.986699999999999466e-01, 4.212046807855401909e+01
9.987040000000000362e-01, 4.222502028890346537e+01
9.987300000000000066e-01, 4.232821014079910071e+01
9.987639999999999851e-01, 4.241811882453647797e+01
9.988139999999999796e-01, 4.251550982582296001e+01
9.988439999999999541e-01, 4.261537700236242898e+01
9.988719999999999821e-01, 4.270904680367202388e+01
9.988979999999999526e-01, 4.281160305783259190e+01
9.989280000000000381e-01, 4.290640434854817897e+01
9.989620000000000166e-01, 4.300671171891412570e+01
9.989839999999999831e-01, 4.310431995796021454e+01
9.990259999999999696e-01, 4.320144669818223093e+01
9.990499999999999936e-01, 4.330657761384220805e+01
9.991039999999999921e-01, 4.339665340506104485e+01
9.991320000000000201e-01, 4.348136529245635984e+01
9.991719999999999491e-01, 4.359145480000658779e+01
9.991999999999999771e-01, 4.368474688529510530e+01
9.992240000000000011e-01, 4.378829176804356393e+01
9.992539999999999756e-01, 4.389190014052300626e+01
9.992839999999999501e-01, 4.400076218418531937e+01
9.992980000000000196e-01, 4.407889308884865187e+01
9.993260000000000476e-01, 4.418150435643596552e+01
9.993480000000000141e-01, 4.428337662397451879e+01
9.993739999999999846e-01, 4.436161078888740406e+01
9.993940000000000046e-01, 4.447420790502663124e+01
9.994060000000000166e-01, 4.456600197472599945e+01
9.994279999999999831e-01, 4.467052538186845112e+01
9.994480000000000031e-01, 4.475894923388213442e+01
9.994619999999999616e-01, 4.485967001279811228e+01
9.994819999999999816e-01, 4.495496019072728444e+01
9.995039999999999480e-01, 4.505023682269828811e+01
9.995239999999999680e-01, 4.513514951402381570e+01
9.995420000000000416e-01, 4.524646059383991314e+01
9.995540000000000536e-01, 4.533665767997102591e+01
9.995720000000000161e-01, 4.544807511882091688e+01
9.995899999999999785e-01, 4.553495428795513789e+01
9.996019999999999905e-01, 4.563480695096992434e+01
9.996119999999999450e-01, 4.572428239382743698e+01
9.996300000000000185e-01, 4.584082643319010231e+01
9.996380000000000265e-01, 4.593955502014551229e+01
9.996479999999999810e-01, 4.603390472589030225e+01
9.996599999999999930e-01, 4.611508314237794792e+01
9.996720000000000050e-01, 4.620169913723101729e+01
9.996819999999999595e-01, 4.632741299358943365e+01
9.996920000000000250e-01, 4.641246254296248708e+01
9.997120000000000450e-01, 4.652097872367524189e+01
9.997200000000000530e-01, 4.661439243649372344e+01
9.997340000000000115e-01, 4.671888076337026519e+01
9.997460000000000235e-01, 4.680342490699092650e+01
9.997639999999999860e-01, 4.691532674767643130e+01
9.997700000000000475e-01, 4.698638004896083942e+01
9.997800000000000020e-01, 4.709771888445871468e+01
9.997920000000000140e-01, 4.720605667309040854e+01
9.998059999999999725e-01, 4.729116560960422078e+01
9.998200000000000420e-01, 4.739163339118709928e+01
9.998320000000000540e-01, 4.749656414872869448e+01
9.998359999999999470e-01, 4.759643991047845191e+01
9.998479999999999590e-01, 4.767334587443721716e+01
9.998580000000000245e-01, 4.776594290112669938e+01
9.998620000000000285e-01, 4.787659851959076462e+01
9.998700000000000365e-01, 4.794872799338443770e+01
9.998799999999999910e-01, 4.807699170453457072e+01
9.998839999999999950e-01, 4.817510165890872287e+01
9.998899999999999455e-01, 4.829006027141204527e+01
9.998960000000000070e-01, 4.835740129572117496e+01
9.999000000000000110e-01, 4.840630141927163521e+01
9.999019999999999575e-01, 4.858955759578263667e+01
9.999059999999999615e-01, 4.863031943627633069e+01
9.999099999999999655e-01, 4.874362817023794747e+01
9.999160000000000270e-01, 4.884533048937252886e+01
9.999240000000000350e-01, 4.897902494721218147e+01
9.999280000000000390e-01, 4.905579466522732446e+01
9.999299999999999855e-01, 4.909014109633350387e+01
9.999320000000000430e-01, 4.925055112447193295e+01
9.999400000000000510e-01, 4.935772039665678790e+01
9.999419999999999975e-01, 4.942609437702610364e+01
9.999479999999999480e-01, 4.957728147932422758e+01
9.999479999999999480e-01, 4.957728147932422758e+01
9.999479999999999480e-01, 4.957728147932422758e+01
9.999500000000000055e-01, 4.988256919017621271e+01
9.999540000000000095e-01, 4.992462036732496244e+01
9.999559999999999560e-01, 5.002213253901921775e+01
9.999599999999999600e-01, 5.008489800853986651e+01
9.999639999999999640e-01, 5.019469756702557106e+01
9.999660000000000215e-01, 5.028326292658881869e+01
9.999719999999999720e-01, 5.037951721595915444e+01
9.999740000000000295e-01, 5.049682202116086671e+01
9.999740000000000295e-01, 5.049682202116086671e+01
9.999759999999999760e-01, 5.075182417574288252e+01
9.999759999999999760e-01, 5.075182417574288252e+01
9.999780000000000335e-01, 5.098224487185906639e+01
9.999780000000000335e-01, 5.098224487185906639e+01
9.999799999999999800e-01, 5.109171319758509355e+01
9.999799999999999800e-01, 5.109171319758509355e+01
9.999820000000000375e-01, 5.144387595474485408e+01
9.999820000000000375e-01, 5.144387595474485408e+01
9.999820000000000375e-01, 5.144387595474485408e+01
9.999839999999999840e-01, 5.169329511684991729e+01
9.999839999999999840e-01, 5.169329511684991729e+01
9.999839999999999840e-01, 5.169329511684991729e+01
9.999839999999999840e-01, 5.169329511684991729e+01
9.999839999999999840e-01, 5.169329511684991729e+01
9.999860000000000415e-01, 5.224426775227264841e+01
9.999860000000000415e-01, 5.224426775227264841e+01
9.999860000000000415e-01, 5.224426775227264841e+01
9.999879999999999880e-01, 5.234364925180446448e+01
9.999900000000000455e-01, 5.249767200998643091e+01
9.999900000000000455e-01, 5.249767200998643091e+01
9.999900000000000455e-01, 5.249767200998643091e+01
9.999900000000000455e-01, 5.249767200998643091e+01
9.999919999999999920e-01, 5.307763881522713234e+01
9.999919999999999920e-01, 5.307763881522713234e+01
9.999919999999999920e-01, 5.307763881522713234e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999940000000000495e-01, 5.317331897669859586e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999959999999999960e-01, 5.412944814198126409e+01
9.999980000000000535e-01, 5.431250263418541380e+01


==> figures/data-for-paper/transmit-diversity.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.055341266668694042e-04, 5.270420871367092114e-05, 4.170005017826343088e-07, 5.060551170328445910e-07
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.055341266668694042e-04, 5.270420871367092114e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.055341266668694042e-04, 5.270420871367092114e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
0.000000000000000000e+00, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.055341266668694042e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
0.000000000000000000e+00, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.055341266668694042e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
1.999999999999999909e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.255223530907977838e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
3.999999999999999819e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 2.531706330102193188e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
6.000000000000000152e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 1.999999999999999909e-06, 3.636150932663863343e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 5.177783030027165471e-07
6.000000000000000152e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 1.999999999999999909e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 5.597473174434637334e-05, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
6.000000000000000152e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.636150932663863343e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
7.999999999999999638e-06, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 3.826140948521030392e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 3.999999999999999819e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.438581810186701053e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.000000000000000082e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.466118990922013756e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.200000000000000030e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.481943305311992111e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.200000000000000030e-05, 3.999999999999999819e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.481943305311992111e-04, 1.202335885178105877e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.399999999999999979e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.621853543486413520e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.399999999999999979e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.621853543486413520e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.399999999999999979e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.621853543486413520e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.599999999999999928e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.802124648242548678e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.599999999999999928e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 6.000000000000000152e-06, 4.802124648242548678e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 1.843081789000171407e-06
1.599999999999999928e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 7.999999999999999638e-06, 4.802124648242548678e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 2.012418700895238928e-06
1.800000000000000046e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 7.999999999999999638e-06, 4.939318449202972179e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 2.012418700895238928e-06
2.000000000000000164e-05, 6.000000000000000152e-06, 0.000000000000000000e+00, 7.999999999999999638e-06, 4.949411681426324570e-04, 1.426379194599380743e-04, 4.170005017826343088e-07, 2.012418700895238928e-06
2.000000000000000164e-05, 6.000000000000000152e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 4.949411681426324570e-04, 1.426379194599380743e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.000000000000000164e-05, 6.000000000000000152e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 4.949411681426324570e-04, 1.426379194599380743e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.000000000000000164e-05, 6.000000000000000152e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 4.949411681426324570e-04, 1.426379194599380743e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.000000000000000164e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 4.949411681426324570e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.199999999999999943e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 5.468651768426974983e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.199999999999999943e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 5.468651768426974983e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.199999999999999943e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 5.468651768426974983e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.199999999999999943e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 5.468651768426974983e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.199999999999999943e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 7.999999999999999638e-06, 5.468651768426974983e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.012418700895238928e-06
2.400000000000000061e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.599752682889952860e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
2.599999999999999840e-05, 7.999999999999999638e-06, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.601807267777336643e-04, 1.595984768305598990e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
2.799999999999999958e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.643333063252079082e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
3.000000000000000076e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.793985696514340538e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
3.000000000000000076e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.793985696514340538e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
3.199999999999999855e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.796282077169742641e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
3.399999999999999973e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.919301223453648023e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
3.600000000000000091e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 5.956654255962230823e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.000000000000000327e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.080102489871419677e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.199999999999999768e-05, 1.000000000000000082e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.137729021706237473e-04, 1.752487703787539261e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.199999999999999768e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.137729021706237473e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.399999999999999886e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.260597141824412581e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.600000000000000004e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.321334604779223947e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.600000000000000004e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.321334604779223947e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.800000000000000122e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.000000000000000082e-05, 6.539070251846548299e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 2.705815099098449609e-06
4.800000000000000122e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.539070251846548299e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.000000000000000240e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.642339366309765215e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.000000000000000240e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.642339366309765215e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.199999999999999680e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.832590475622993395e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.199999999999999680e-05, 1.200000000000000030e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.832590475622993395e-04, 1.966298672793061013e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.199999999999999680e-05, 1.399999999999999979e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 6.832590475622993395e-04, 2.228354435698256760e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.399999999999999798e-05, 1.399999999999999979e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.044996362340986409e-04, 2.228354435698256760e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
5.800000000000000034e-05, 1.399999999999999979e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.084109017087694216e-04, 2.228354435698256760e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.200000000000000270e-05, 1.399999999999999979e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.204580632721473881e-04, 2.228354435698256760e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.200000000000000270e-05, 1.399999999999999979e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.204580632721473881e-04, 2.228354435698256760e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.200000000000000270e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.204580632721473881e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.200000000000000270e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.204580632721473881e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.399999999999999710e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.661375473653070107e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.399999999999999710e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.661375473653070107e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.399999999999999710e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.200000000000000030e-05, 7.661375473653070107e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 3.429024682465968997e-06
6.399999999999999710e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.399999999999999979e-05, 7.661375473653070107e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 4.496995876433163507e-06
6.600000000000000506e-05, 1.599999999999999928e-05, 1.999999999999999909e-06, 1.399999999999999979e-05, 7.971574411146915926e-04, 2.287575778446318227e-04, 2.970069314044846602e-06, 4.496995876433163507e-06
6.600000000000000506e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 7.971574411146915926e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.600000000000000506e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 7.971574411146915926e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.799999999999999946e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 8.196566562110442575e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.799999999999999946e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 8.196566562110442575e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.799999999999999946e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 8.196566562110442575e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.999999999999999387e-05, 1.599999999999999928e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 8.419705911148835402e-04, 2.287575778446318227e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
6.999999999999999387e-05, 1.800000000000000046e-05, 3.999999999999999819e-06, 1.399999999999999979e-05, 8.419705911148835402e-04, 3.043980500373157029e-04, 4.020997533407949244e-06, 4.496995876433163507e-06
7.200000000000000182e-05, 1.800000000000000046e-05, 3.999999999999999819e-06, 1.599999999999999928e-05, 8.592762469544354886e-04, 3.043980500373157029e-04, 4.020997533407949244e-06, 4.747262878577853153e-06
7.200000000000000182e-05, 1.800000000000000046e-05, 3.999999999999999819e-06, 1.599999999999999928e-05, 8.592762469544354886e-04, 3.043980500373157029e-04, 4.020997533407949244e-06, 4.747262878577853153e-06
7.399999999999999623e-05, 1.800000000000000046e-05, 3.999999999999999819e-06, 1.599999999999999928e-05, 8.712396689991256261e-04, 3.043980500373157029e-04, 4.020997533407949244e-06, 4.747262878577853153e-06
7.600000000000000418e-05, 1.800000000000000046e-05, 3.999999999999999819e-06, 1.800000000000000046e-05, 8.795871322490553821e-04, 3.043980500373157029e-04, 4.020997533407949244e-06, 5.025297659542625464e-06
7.799999999999999859e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 8.906846671353343741e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
7.799999999999999859e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 8.906846671353343741e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
7.799999999999999859e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 8.906846671353343741e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
7.799999999999999859e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 8.906846671353343741e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
8.000000000000000654e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 9.639460637741459337e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
8.000000000000000654e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 9.639460637741459337e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
8.000000000000000654e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 9.639460637741459337e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
8.000000000000000654e-05, 1.800000000000000046e-05, 6.000000000000000152e-06, 1.800000000000000046e-05, 9.639460637741459337e-04, 3.043980500373157029e-04, 4.467670205211193092e-06, 5.025297659542625464e-06
8.200000000000000095e-05, 2.000000000000000164e-05, 6.000000000000000152e-06, 2.000000000000000164e-05, 9.716865203991134842e-04, 3.231305110454439503e-04, 4.467670205211193092e-06, 6.373481467911011729e-06
8.200000000000000095e-05, 2.000000000000000164e-05, 6.000000000000000152e-06, 2.000000000000000164e-05, 9.716865203991134842e-04, 3.231305110454439503e-04, 4.467670205211193092e-06, 6.373481467911011729e-06
8.399999999999999535e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.000000000000000164e-05, 1.019390243057237324e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.373481467911011729e-06
8.399999999999999535e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.000000000000000164e-05, 1.019390243057237324e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.373481467911011729e-06
8.399999999999999535e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.000000000000000164e-05, 1.019390243057237324e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.373481467911011729e-06
8.399999999999999535e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.000000000000000164e-05, 1.019390243057237324e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.373481467911011729e-06
8.600000000000000331e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.000000000000000164e-05, 1.053030263650857378e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.373481467911011729e-06
8.600000000000000331e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.199999999999999943e-05, 1.053030263650857378e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.495516832053356268e-06
8.799999999999999771e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.400000000000000061e-05, 1.074651263430296058e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.664439761302916570e-06
9.200000000000000007e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.400000000000000061e-05, 1.080450894544930695e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.664439761302916570e-06
9.399999999999999448e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.400000000000000061e-05, 1.103696623221634820e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.664439761302916570e-06
9.399999999999999448e-05, 2.000000000000000164e-05, 7.999999999999999638e-06, 2.400000000000000061e-05, 1.103696623221634820e-03, 3.231305110454439503e-04, 5.717126054256001026e-06, 6.664439761302916570e-06
9.600000000000000243e-05, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.400000000000000061e-05, 1.113914363078921232e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 6.664439761302916570e-06
1.000000000000000048e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.130092053731298349e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.019999999999999992e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.135970157844140354e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.039999999999999936e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.159830884043002580e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.039999999999999936e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.159830884043002580e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.079999999999999960e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.183354499961614386e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.100000000000000039e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.199594557731732550e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.119999999999999983e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.211474455447428180e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.160000000000000007e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.218255184189388036e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.179999999999999951e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.243183443052687121e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.179999999999999951e-04, 2.199999999999999943e-05, 7.999999999999999638e-06, 2.599999999999999840e-05, 1.243183443052687121e-03, 4.105819418119978879e-04, 5.717126054256001026e-06, 7.607518773002817893e-06
1.219999999999999974e-04, 2.400000000000000061e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.261598384887465708e-03, 4.301323452205472520e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.279999999999999942e-04, 2.400000000000000061e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.275528945080874402e-03, 4.301323452205472520e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.299999999999999886e-04, 2.599999999999999840e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.307778654276825102e-03, 4.316381332751862733e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.299999999999999886e-04, 2.599999999999999840e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.307778654276825102e-03, 4.316381332751862733e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.340000000000000045e-04, 2.599999999999999840e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.314107695098108751e-03, 4.316381332751862733e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.359999999999999989e-04, 2.799999999999999958e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.335764062506861801e-03, 4.664278498089494455e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.399999999999999877e-04, 2.799999999999999958e-05, 7.999999999999999638e-06, 2.799999999999999958e-05, 1.342567247205173238e-03, 4.664278498089494455e-04, 5.717126054256001026e-06, 9.382785007122308710e-06
1.420000000000000092e-04, 2.799999999999999958e-05, 7.999999999999999638e-06, 3.000000000000000076e-05, 1.370532171572077336e-03, 4.664278498089494455e-04, 5.717126054256001026e-06, 1.002161928601436883e-05
1.440000000000000036e-04, 2.799999999999999958e-05, 7.999999999999999638e-06, 3.000000000000000076e-05, 1.387210359593728758e-03, 4.664278498089494455e-04, 5.717126054256001026e-06, 1.002161928601436883e-05
1.459999999999999981e-04, 3.199999999999999855e-05, 7.999999999999999638e-06, 3.000000000000000076e-05, 1.393894068872823149e-03, 4.764999206954244337e-04, 5.717126054256001026e-06, 1.002161928601436883e-05
1.499999999999999869e-04, 3.399999999999999973e-05, 7.999999999999999638e-06, 3.000000000000000076e-05, 1.408741782964143636e-03, 4.794939531681883106e-04, 5.717126054256001026e-06, 1.002161928601436883e-05
1.520000000000000084e-04, 3.399999999999999973e-05, 7.999999999999999638e-06, 3.000000000000000076e-05, 1.442605979277017999e-03, 4.794939531681883106e-04, 5.717126054256001026e-06, 1.002161928601436883e-05
1.520000000000000084e-04, 3.600000000000000091e-05, 7.999999999999999638e-06, 3.199999999999999855e-05, 1.442605979277017999e-03, 5.012327516728727096e-04, 5.717126054256001026e-06, 1.117646080202891046e-05
1.540000000000000028e-04, 3.600000000000000091e-05, 1.000000000000000082e-05, 3.199999999999999855e-05, 1.464901213337247180e-03, 5.012327516728727096e-04, 1.283622442427478310e-05, 1.117646080202891046e-05
1.540000000000000028e-04, 3.600000000000000091e-05, 1.000000000000000082e-05, 3.199999999999999855e-05, 1.464901213337247180e-03, 5.012327516728727096e-04, 1.283622442427478310e-05, 1.117646080202891046e-05
1.559999999999999972e-04, 3.800000000000000209e-05, 1.000000000000000082e-05, 3.199999999999999855e-05, 1.517255942200586337e-03, 5.179017893211922564e-04, 1.283622442427478310e-05, 1.117646080202891046e-05
1.559999999999999972e-04, 3.800000000000000209e-05, 1.000000000000000082e-05, 3.399999999999999973e-05, 1.517255942200586337e-03, 5.179017893211922564e-04, 1.283622442427478310e-05, 1.148112048709180266e-05
1.559999999999999972e-04, 4.000000000000000327e-05, 1.000000000000000082e-05, 3.399999999999999973e-05, 1.517255942200586337e-03, 5.210358446117600763e-04, 1.283622442427478310e-05, 1.148112048709180266e-05
1.600000000000000131e-04, 4.199999999999999768e-05, 1.000000000000000082e-05, 3.600000000000000091e-05, 1.543856804444702175e-03, 5.332260010011101448e-04, 1.283622442427478310e-05, 1.200113884036162932e-05
1.600000000000000131e-04, 4.399999999999999886e-05, 1.000000000000000082e-05, 3.600000000000000091e-05, 1.543856804444702175e-03, 5.392640453437809412e-04, 1.283622442427478310e-05, 1.200113884036162932e-05
1.620000000000000075e-04, 4.399999999999999886e-05, 1.000000000000000082e-05, 3.800000000000000209e-05, 1.590618891848772157e-03, 5.392640453437809412e-04, 1.283622442427478310e-05, 1.227770234000207757e-05
1.640000000000000019e-04, 4.399999999999999886e-05, 1.000000000000000082e-05, 4.000000000000000327e-05, 1.597722817036059239e-03, 5.392640453437809412e-04, 1.283622442427478310e-05, 1.245432811083222684e-05
1.640000000000000019e-04, 4.600000000000000004e-05, 1.000000000000000082e-05, 4.000000000000000327e-05, 1.597722817036059239e-03, 5.682242819635509095e-04, 1.283622442427478310e-05, 1.245432811083222684e-05
1.659999999999999963e-04, 4.600000000000000004e-05, 1.000000000000000082e-05, 4.000000000000000327e-05, 1.642615881098115089e-03, 5.682242819635509095e-04, 1.283622442427478310e-05, 1.245432811083222684e-05
1.659999999999999963e-04, 4.600000000000000004e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.642615881098115089e-03, 5.682242819635509095e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.659999999999999963e-04, 4.600000000000000004e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.642615881098115089e-03, 5.682242819635509095e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.679999999999999907e-04, 4.800000000000000122e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.712492204285202824e-03, 5.967093959945882035e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.679999999999999907e-04, 5.000000000000000240e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.712492204285202824e-03, 5.969414677409289180e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.720000000000000066e-04, 5.599999999999999916e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.734643676384987204e-03, 6.017755314981116125e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.740000000000000010e-04, 5.800000000000000034e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.742480833963540613e-03, 6.098398282581989375e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.800000000000000113e-04, 6.000000000000000152e-05, 1.000000000000000082e-05, 4.199999999999999768e-05, 1.762527743228620635e-03, 6.296439843752809837e-04, 1.283622442427478310e-05, 1.333451107261094826e-05
1.820000000000000057e-04, 6.000000000000000152e-05, 1.000000000000000082e-05, 4.399999999999999886e-05, 1.787883295316376265e-03, 6.296439843752809837e-04, 1.283622442427478310e-05, 1.574014354280503118e-05
1.859999999999999945e-04, 6.000000000000000152e-05, 1.000000000000000082e-05, 4.399999999999999886e-05, 1.804275409822357623e-03, 6.296439843752809837e-04, 1.283622442427478310e-05, 1.574014354280503118e-05
1.859999999999999945e-04, 6.200000000000000270e-05, 1.200000000000000030e-05, 4.399999999999999886e-05, 1.804275409822357623e-03, 6.475062536199934458e-04, 1.352696441425838583e-05, 1.574014354280503118e-05
1.879999999999999890e-04, 6.200000000000000270e-05, 1.200000000000000030e-05, 4.399999999999999886e-05, 1.846621190094210017e-03, 6.475062536199934458e-04, 1.352696441425838583e-05, 1.574014354280503118e-05
1.920000000000000049e-04, 6.200000000000000270e-05, 1.200000000000000030e-05, 4.399999999999999886e-05, 1.853882066427567929e-03, 6.475062536199934458e-04, 1.352696441425838583e-05, 1.574014354280503118e-05
1.920000000000000049e-04, 6.399999999999999710e-05, 1.200000000000000030e-05, 4.600000000000000004e-05, 1.853882066427567929e-03, 6.885028720236442820e-04, 1.352696441425838583e-05, 1.605951617688546829e-05
1.939999999999999993e-04, 6.399999999999999710e-05, 1.200000000000000030e-05, 4.800000000000000122e-05, 1.929643568524695187e-03, 6.885028720236442820e-04, 1.352696441425838583e-05, 1.621639907953814546e-05
1.939999999999999993e-04, 6.399999999999999710e-05, 1.200000000000000030e-05, 5.000000000000000240e-05, 1.929643568524695187e-03, 6.885028720236442820e-04, 1.352696441425838583e-05, 1.701415080337966137e-05
1.979999999999999881e-04, 6.399999999999999710e-05, 1.399999999999999979e-05, 5.000000000000000240e-05, 1.948677664183436553e-03, 6.885028720236442820e-04, 1.584923975121945407e-05, 1.701415080337966137e-05
2.020000000000000040e-04, 6.399999999999999710e-05, 1.399999999999999979e-05, 5.000000000000000240e-05, 1.981210490932291957e-03, 6.885028720236442820e-04, 1.584923975121945407e-05, 1.701415080337966137e-05
2.039999999999999984e-04, 6.600000000000000506e-05, 1.399999999999999979e-05, 5.199999999999999680e-05, 1.995863937844271057e-03, 7.294741035551883255e-04, 1.584923975121945407e-05, 1.762118813173903814e-05
2.059999999999999928e-04, 6.600000000000000506e-05, 1.399999999999999979e-05, 5.199999999999999680e-05, 2.029569478093649036e-03, 7.294741035551883255e-04, 1.584923975121945407e-05, 1.762118813173903814e-05
2.100000000000000087e-04, 6.600000000000000506e-05, 1.399999999999999979e-05, 5.199999999999999680e-05, 2.037321500601614772e-03, 7.294741035551883255e-04, 1.584923975121945407e-05, 1.762118813173903814e-05
2.120000000000000031e-04, 6.999999999999999387e-05, 1.599999999999999928e-05, 5.199999999999999680e-05, 2.066549669924078875e-03, 7.451812683931566912e-04, 1.598775223431921178e-05, 1.762118813173903814e-05
2.139999999999999975e-04, 7.399999999999999623e-05, 1.599999999999999928e-05, 5.199999999999999680e-05, 2.103732212697052763e-03, 7.541440147659859549e-04, 1.598775223431921178e-05, 1.762118813173903814e-05
2.139999999999999975e-04, 7.399999999999999623e-05, 1.599999999999999928e-05, 5.199999999999999680e-05, 2.103732212697052763e-03, 7.541440147659859549e-04, 1.598775223431921178e-05, 1.762118813173903814e-05
2.159999999999999919e-04, 7.399999999999999623e-05, 1.800000000000000046e-05, 5.199999999999999680e-05, 2.128685383515454589e-03, 7.541440147659859549e-04, 1.783685308535102424e-05, 1.762118813173903814e-05
2.180000000000000134e-04, 7.600000000000000418e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.169082257248108360e-03, 7.979272531114006868e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.220000000000000022e-04, 7.600000000000000418e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.183332963436743213e-03, 7.979272531114006868e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.220000000000000022e-04, 7.600000000000000418e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.183332963436743213e-03, 7.979272531114006868e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.239999999999999966e-04, 8.000000000000000654e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.228204746226529909e-03, 8.152684552764307736e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.259999999999999910e-04, 8.000000000000000654e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.247683191356251910e-03, 8.152684552764307736e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.280000000000000126e-04, 8.200000000000000095e-05, 1.800000000000000046e-05, 5.399999999999999798e-05, 2.279917929751881615e-03, 8.345203623372783987e-04, 1.783685308535102424e-05, 2.170281173108636969e-05
2.280000000000000126e-04, 8.799999999999999771e-05, 2.000000000000000164e-05, 5.599999999999999916e-05, 2.279917929751881615e-03, 8.407630847661121121e-04, 2.006614790338050907e-05, 2.223612487029922224e-05
2.300000000000000070e-04, 9.000000000000000567e-05, 2.000000000000000164e-05, 5.599999999999999916e-05, 2.357754280024871880e-03, 8.473717398126181513e-04, 2.006614790338050907e-05, 2.223612487029922224e-05
2.300000000000000070e-04, 9.200000000000000007e-05, 2.000000000000000164e-05, 5.800000000000000034e-05, 2.357754280024871880e-03, 8.659475202214413862e-04, 2.006614790338050907e-05, 2.312044011769118514e-05
2.320000000000000014e-04, 9.799999999999999684e-05, 2.000000000000000164e-05, 5.800000000000000034e-05, 2.378258726559983032e-03, 8.758832748821558179e-04, 2.006614790338050907e-05, 2.312044011769118514e-05
2.339999999999999958e-04, 1.019999999999999992e-04, 2.000000000000000164e-05, 6.000000000000000152e-05, 2.392729868032350549e-03, 8.921910386469691662e-04, 2.006614790338050907e-05, 2.372721459639465173e-05
2.359999999999999902e-04, 1.019999999999999992e-04, 2.199999999999999943e-05, 6.200000000000000270e-05, 2.437878226601530168e-03, 8.921910386469691662e-04, 2.111662578207745535e-05, 2.387980006869014834e-05
2.359999999999999902e-04, 1.060000000000000016e-04, 2.199999999999999943e-05, 6.399999999999999710e-05, 2.437878226601530168e-03, 9.106525264005521300e-04, 2.111662578207745535e-05, 2.493715196890148119e-05
2.380000000000000117e-04, 1.079999999999999960e-04, 2.199999999999999943e-05, 6.399999999999999710e-05, 2.514734593591252346e-03, 9.175259866438990495e-04, 2.111662578207745535e-05, 2.493715196890148119e-05
2.380000000000000117e-04, 1.100000000000000039e-04, 2.199999999999999943e-05, 6.399999999999999710e-05, 2.514734593591252346e-03, 9.379026349946102854e-04, 2.111662578207745535e-05, 2.493715196890148119e-05
2.400000000000000061e-04, 1.100000000000000039e-04, 2.199999999999999943e-05, 6.600000000000000506e-05, 2.540260990928141973e-03, 9.379026349946102854e-04, 2.111662578207745535e-05, 2.607430119617466503e-05
2.420000000000000005e-04, 1.119999999999999983e-04, 2.199999999999999943e-05, 6.600000000000000506e-05, 2.576410684178477226e-03, 9.787719957625781037e-04, 2.111662578207745535e-05, 2.607430119617466503e-05
2.460000000000000164e-04, 1.119999999999999983e-04, 2.400000000000000061e-05, 6.799999999999999946e-05, 2.603540866483667043e-03, 9.787719957625781037e-04, 2.484471697611263005e-05, 2.711503761832958421e-05
2.480000000000000108e-04, 1.140000000000000063e-04, 2.400000000000000061e-05, 6.799999999999999946e-05, 2.622596454322737025e-03, 9.824945395929946240e-04, 2.484471697611263005e-05, 2.711503761832958421e-05
2.500000000000000052e-04, 1.179999999999999951e-04, 2.400000000000000061e-05, 7.200000000000000182e-05, 2.656800460972309329e-03, 9.966730916504237987e-04, 2.484471697611263005e-05, 2.788958005492349676e-05
2.519999999999999996e-04, 1.200000000000000030e-04, 2.400000000000000061e-05, 7.399999999999999623e-05, 2.709936692018654648e-03, 1.004119640537954857e-03, 2.484471697611263005e-05, 2.827161833900957677e-05
2.539999999999999940e-04, 1.219999999999999974e-04, 2.400000000000000061e-05, 7.600000000000000418e-05, 2.721901452079071321e-03, 1.017935202285613801e-03, 2.484471697611263005e-05, 2.877687342269951885e-05
2.579999999999999828e-04, 1.240000000000000054e-04, 2.400000000000000061e-05, 7.600000000000000418e-05, 2.738543258524345995e-03, 1.052069663624975379e-03, 2.484471697611263005e-05, 2.877687342269951885e-05
2.579999999999999828e-04, 1.240000000000000054e-04, 2.400000000000000061e-05, 7.799999999999999859e-05, 2.738543258524345995e-03, 1.052069663624975379e-03, 2.484471697611263005e-05, 2.992161351854943053e-05
2.599999999999999772e-04, 1.259999999999999998e-04, 2.599999999999999840e-05, 8.000000000000000654e-05, 2.890882209077894754e-03, 1.064758288148900641e-03, 2.736685356013027258e-05, 3.037213182476127123e-05
2.599999999999999772e-04, 1.299999999999999886e-04, 2.599999999999999840e-05, 8.200000000000000095e-05, 2.890882209077894754e-03, 1.074686859048386072e-03, 2.736685356013027258e-05, 3.095106320248218381e-05
2.599999999999999772e-04, 1.320000000000000101e-04, 2.599999999999999840e-05, 8.200000000000000095e-05, 2.890882209077894754e-03, 1.078413363430488900e-03, 2.736685356013027258e-05, 3.095106320248218381e-05
2.640000000000000202e-04, 1.340000000000000045e-04, 2.799999999999999958e-05, 8.399999999999999535e-05, 2.910455290214649347e-03, 1.113708530597034337e-03, 2.747219958714156339e-05, 3.232318677734080854e-05
2.660000000000000146e-04, 1.340000000000000045e-04, 2.799999999999999958e-05, 8.399999999999999535e-05, 2.949551135601032482e-03, 1.113708530597034337e-03, 2.747219958714156339e-05, 3.232318677734080854e-05
2.680000000000000090e-04, 1.359999999999999989e-04, 2.799999999999999958e-05, 8.600000000000000331e-05, 2.979913303722587711e-03, 1.130784479541078634e-03, 2.747219958714156339e-05, 3.303226461319100333e-05
2.700000000000000035e-04, 1.379999999999999933e-04, 2.799999999999999958e-05, 8.799999999999999771e-05, 2.990931540646216222e-03, 1.140296292042469262e-03, 2.747219958714156339e-05, 3.345932876009131366e-05
2.719999999999999979e-04, 1.399999999999999877e-04, 3.000000000000000076e-05, 9.000000000000000567e-05, 3.042366690493483478e-03, 1.178264672337803968e-03, 3.122517792935251938e-05, 3.421982093050505107e-05
2.759999999999999867e-04, 1.399999999999999877e-04, 3.000000000000000076e-05, 9.000000000000000567e-05, 3.090795014003747294e-03, 1.178264672337803968e-03, 3.122517792935251938e-05, 3.421982093050505107e-05
2.779999999999999811e-04, 1.440000000000000036e-04, 3.000000000000000076e-05, 9.000000000000000567e-05, 3.116901652857730163e-03, 1.189917011003969842e-03, 3.122517792935251938e-05, 3.421982093050505107e-05
2.779999999999999811e-04, 1.520000000000000084e-04, 3.000000000000000076e-05, 9.200000000000000007e-05, 3.116901652857730163e-03, 1.207674444766476413e-03, 3.122517792935251938e-05, 3.676618080889440694e-05
2.799999999999999755e-04, 1.559999999999999972e-04, 3.199999999999999855e-05, 9.200000000000000007e-05, 3.195885288160980192e-03, 1.227531093857706784e-03, 3.222427716173931450e-05, 3.676618080889440694e-05
2.799999999999999755e-04, 1.579999999999999916e-04, 3.199999999999999855e-05, 9.200000000000000007e-05, 3.195885288160980192e-03, 1.246344165688664969e-03, 3.222427716173931450e-05, 3.676618080889440694e-05
2.820000000000000241e-04, 1.620000000000000075e-04, 3.399999999999999973e-05, 9.200000000000000007e-05, 3.259743009965223367e-03, 1.248847917172470762e-03, 3.385206905858755715e-05, 3.676618080889440694e-05
2.840000000000000185e-04, 1.640000000000000019e-04, 3.399999999999999973e-05, 9.399999999999999448e-05, 3.323761224362898215e-03, 1.270557257038059306e-03, 3.385206905858755715e-05, 3.928299686276658987e-05
2.840000000000000185e-04, 1.679999999999999907e-04, 3.399999999999999973e-05, 9.399999999999999448e-05, 3.323761224362898215e-03, 1.284950676991799623e-03, 3.385206905858755715e-05, 3.928299686276658987e-05
2.880000000000000073e-04, 1.700000000000000122e-04, 3.399999999999999973e-05, 9.600000000000000243e-05, 3.391591034523814586e-03, 1.301500721256711396e-03, 3.385206905858755715e-05, 3.945854174865848034e-05
2.900000000000000017e-04, 1.700000000000000122e-04, 3.399999999999999973e-05, 9.799999999999999684e-05, 3.394395601040878663e-03, 1.301500721256711396e-03, 3.385206905858755715e-05, 4.083051503962261818e-05
2.900000000000000017e-04, 1.720000000000000066e-04, 3.399999999999999973e-05, 1.019999999999999992e-04, 3.394395601040878663e-03, 1.338195809556464973e-03, 3.385206905858755715e-05, 4.126434725095732160e-05
2.919999999999999961e-04, 1.800000000000000113e-04, 3.600000000000000091e-05, 1.060000000000000016e-04, 3.563636888568400950e-03, 1.350297678768943048e-03, 3.869416888658911357e-05, 4.196921567002498822e-05
2.919999999999999961e-04, 1.840000000000000001e-04, 3.600000000000000091e-05, 1.079999999999999960e-04, 3.563636888568400950e-03, 1.372736663621640114e-03, 3.869416888658911357e-05, 4.324575283002865978e-05
2.919999999999999961e-04, 1.840000000000000001e-04, 3.600000000000000091e-05, 1.100000000000000039e-04, 3.563636888568400950e-03, 1.372736663621640114e-03, 3.869416888658911357e-05, 4.343355032045264225e-05
2.979999999999999793e-04, 1.859999999999999945e-04, 3.600000000000000091e-05, 1.119999999999999983e-04, 3.603732149482100858e-03, 1.407937222144769107e-03, 3.869416888658911357e-05, 4.477046008528519784e-05
3.020000000000000223e-04, 1.879999999999999890e-04, 3.600000000000000091e-05, 1.140000000000000063e-04, 3.645061537600047599e-03, 1.423178503581387514e-03, 3.869416888658911357e-05, 4.518310219929595279e-05
3.080000000000000055e-04, 1.939999999999999993e-04, 3.800000000000000209e-05, 1.219999999999999974e-04, 3.668664127190592126e-03, 1.450246097981929081e-03, 4.096654924107821002e-05, 4.581267275749756611e-05
3.119999999999999944e-04, 1.959999999999999937e-04, 3.800000000000000209e-05, 1.259999999999999998e-04, 3.719003682370667589e-03, 1.455024659587698553e-03, 4.096654924107821002e-05, 4.646534494873864369e-05
3.139999999999999888e-04, 2.020000000000000040e-04, 4.000000000000000327e-05, 1.320000000000000101e-04, 3.790314473389853282e-03, 1.475064568949129885e-03, 4.209263261236661461e-05, 4.747633644969349485e-05
3.159999999999999832e-04, 2.039999999999999984e-04, 4.000000000000000327e-05, 1.379999999999999933e-04, 3.819241871688546560e-03, 1.500590900797706389e-03, 4.209263261236661461e-05, 4.823239342942279038e-05
3.179999999999999776e-04, 2.100000000000000087e-04, 4.000000000000000327e-05, 1.420000000000000092e-04, 3.845483602241419729e-03, 1.515951921455024019e-03, 4.209263261236661461e-05, 4.933493446543632451e-05
3.220000000000000206e-04, 2.180000000000000134e-04, 4.000000000000000327e-05, 1.440000000000000036e-04, 3.892878591577435266e-03, 1.537930552514443338e-03, 4.209263261236661461e-05, 4.990632928592414306e-05
3.240000000000000150e-04, 2.200000000000000078e-04, 4.199999999999999768e-05, 1.479999999999999925e-04, 3.948836431952952412e-03, 1.569238518558992547e-03, 4.717075010554456983e-05, 5.104433261408100695e-05
3.280000000000000038e-04, 2.220000000000000022e-04, 4.199999999999999768e-05, 1.499999999999999869e-04, 3.976899706512060546e-03, 1.585148590574045595e-03, 4.717075010554456983e-05, 5.138933559852578808e-05
3.339999999999999870e-04, 2.300000000000000070e-04, 4.199999999999999768e-05, 1.520000000000000084e-04, 4.039166738755351448e-03, 1.603552612866089968e-03, 4.717075010554456983e-05, 5.258866086868211741e-05
3.359999999999999814e-04, 2.359999999999999902e-04, 4.199999999999999768e-05, 1.559999999999999972e-04, 4.066245429062738045e-03, 1.620856057036618864e-03, 4.717075010554456983e-05, 5.306475537711832367e-05
3.480000000000000020e-04, 2.400000000000000061e-04, 4.399999999999999886e-05, 1.579999999999999916e-04, 4.132126508569178812e-03, 1.647384521227112470e-03, 4.804586363586947563e-05, 5.502016907877971621e-05
3.499999999999999964e-04, 2.439999999999999949e-04, 4.800000000000000122e-05, 1.640000000000000019e-04, 4.173215990924054701e-03, 1.661461248545313381e-03, 4.927921832790282871e-05, 5.550093078645661817e-05
3.579999999999999741e-04, 2.460000000000000164e-04, 4.800000000000000122e-05, 1.679999999999999907e-04, 4.218538553302859234e-03, 1.674277795723581050e-03, 4.927921832790282871e-05, 5.611738612141809450e-05
3.600000000000000227e-04, 2.519999999999999996e-04, 5.000000000000000240e-05, 1.720000000000000066e-04, 4.241836167810124868e-03, 1.705154075230950333e-03, 5.053856957200788782e-05, 5.746993828061965125e-05
3.660000000000000059e-04, 2.559999999999999884e-04, 5.199999999999999680e-05, 1.779999999999999898e-04, 4.304884786212164090e-03, 1.728131170307025365e-03, 5.234371932140023160e-05, 5.839600387564361565e-05
3.719999999999999891e-04, 2.599999999999999772e-04, 5.199999999999999680e-05, 1.820000000000000057e-04, 4.334007724565530802e-03, 1.752957979298291414e-03, 5.234371932140023160e-05, 5.919654536181805630e-05
3.739999999999999835e-04, 2.620000000000000258e-04, 5.399999999999999798e-05, 1.840000000000000001e-04, 4.396323641300205372e-03, 1.774835630298248488e-03, 5.306153736383425567e-05, 6.077437078593417378e-05
3.780000000000000265e-04, 2.660000000000000146e-04, 5.599999999999999916e-05, 1.879999999999999890e-04, 4.471369339372435747e-03, 1.797403403034753292e-03, 5.452516706251735450e-05, 6.185818443892462601e-05
3.800000000000000209e-04, 2.680000000000000090e-04, 5.599999999999999916e-05, 1.939999999999999993e-04, 4.518899435898874987e-03, 1.818573501775251101e-03, 5.452516706251735450e-05, 6.252285130190794998e-05
3.820000000000000153e-04, 2.719999999999999979e-04, 5.800000000000000034e-05, 1.959999999999999937e-04, 4.549377442333417572e-03, 1.833782808569777920e-03, 5.720793322997802581e-05, 6.423326578485552953e-05
3.939999999999999817e-04, 2.759999999999999867e-04, 5.800000000000000034e-05, 1.979999999999999881e-04, 4.605194949252425750e-03, 1.873178540781488032e-03, 5.720793322997802581e-05, 6.513078709092526774e-05
3.959999999999999762e-04, 2.779999999999999811e-04, 5.800000000000000034e-05, 2.000000000000000096e-04, 4.624290696117901688e-03, 1.875373153272060032e-03, 5.720793322997802581e-05, 6.677417310482879206e-05
4.000000000000000192e-04, 2.799999999999999755e-04, 5.800000000000000034e-05, 2.020000000000000040e-04, 4.703106465093398990e-03, 1.925673395038510725e-03, 5.720793322997802581e-05, 6.753132699059952897e-05
4.020000000000000136e-04, 2.820000000000000241e-04, 6.000000000000000152e-05, 2.020000000000000040e-04, 4.759035454179348645e-03, 1.935738783789625215e-03, 6.174085496445910802e-05, 6.753132699059952897e-05
4.079999999999999968e-04, 2.880000000000000073e-04, 6.000000000000000152e-05, 2.039999999999999984e-04, 4.825814514695830545e-03, 1.951784454980377403e-03, 6.174085496445910802e-05, 7.004290629602912758e-05
4.119999999999999856e-04, 2.919999999999999961e-04, 6.000000000000000152e-05, 2.059999999999999928e-04, 4.862127980194632867e-03, 1.980789086792520380e-03, 6.174085496445910802e-05, 7.111573780342318697e-05
4.200000000000000174e-04, 2.939999999999999905e-04, 6.000000000000000152e-05, 2.120000000000000031e-04, 4.907086946455764195e-03, 2.007916421158847161e-03, 6.174085496445910802e-05, 7.200327834404847481e-05
4.260000000000000006e-04, 2.959999999999999849e-04, 6.200000000000000270e-05, 2.180000000000000134e-04, 4.967026283691365791e-03, 2.028141876280766930e-03, 6.734942637018217040e-05, 7.374200471570212592e-05
4.319999999999999838e-04, 2.999999999999999737e-04, 6.200000000000000270e-05, 2.200000000000000078e-04, 5.026047280229898814e-03, 2.057350211673534494e-03, 6.734942637018217040e-05, 7.414066646959499834e-05
4.380000000000000213e-04, 3.080000000000000055e-04, 6.200000000000000270e-05, 2.239999999999999966e-04, 5.070101819565876571e-03, 2.086127812719522877e-03, 6.734942637018217040e-05, 7.579530410945603026e-05
4.420000000000000101e-04, 3.119999999999999944e-04, 6.399999999999999710e-05, 2.339999999999999958e-04, 5.142128598484525977e-03, 2.105581525639284302e-03, 6.864134711992700888e-05, 7.692878168899043893e-05
4.519999999999999821e-04, 3.139999999999999888e-04, 6.399999999999999710e-05, 2.359999999999999902e-04, 5.215732515283196154e-03, 2.148117072901281534e-03, 6.864134711992700888e-05, 7.912494923339592995e-05
4.580000000000000195e-04, 3.179999999999999776e-04, 6.600000000000000506e-05, 2.400000000000000061e-04, 5.244386099482073807e-03, 2.167477788392624741e-03, 7.055575833660071333e-05, 8.030299384588021768e-05
4.620000000000000083e-04, 3.200000000000000262e-04, 6.799999999999999946e-05, 2.420000000000000005e-04, 5.305706651336871034e-03, 2.226931590645383433e-03, 7.139366415604022189e-05, 8.120824201454932337e-05
4.640000000000000027e-04, 3.200000000000000262e-04, 6.799999999999999946e-05, 2.460000000000000164e-04, 5.377959639883126385e-03, 2.226931590645383433e-03, 7.139366415604022189e-05, 8.188275104773934008e-05
4.699999999999999859e-04, 3.260000000000000094e-04, 6.999999999999999387e-05, 2.500000000000000052e-04, 5.451697972179299877e-03, 2.256608626393882735e-03, 7.561856653043895536e-05, 8.411587122932246731e-05
4.719999999999999803e-04, 3.299999999999999982e-04, 6.999999999999999387e-05, 2.519999999999999996e-04, 5.484087310831389610e-03, 2.289854188513769286e-03, 7.561856653043895536e-05, 8.631696405402248943e-05
4.800000000000000122e-04, 3.339999999999999870e-04, 6.999999999999999387e-05, 2.559999999999999884e-04, 5.549112801891307838e-03, 2.314588790111972612e-03, 7.561856653043895536e-05, 8.733523706477112360e-05
4.859999999999999954e-04, 3.400000000000000244e-04, 7.200000000000000182e-05, 2.579999999999999828e-04, 5.627475638055707066e-03, 2.337815404429090076e-03, 8.041817431785239060e-05, 8.864975574798033479e-05
4.960000000000000216e-04, 3.420000000000000188e-04, 7.200000000000000182e-05, 2.620000000000000258e-04, 5.668663882837845364e-03, 2.388791622540963576e-03, 8.041817431785239060e-05, 9.008316041450570560e-05
5.000000000000000104e-04, 3.440000000000000132e-04, 7.200000000000000182e-05, 2.660000000000000146e-04, 5.761270866830567154e-03, 2.408667725582360440e-03, 8.041817431785239060e-05, 9.185239593582454609e-05
5.140000000000000254e-04, 3.480000000000000020e-04, 7.399999999999999623e-05, 2.719999999999999979e-04, 5.813775619988030725e-03, 2.440799831564133097e-03, 8.280993863179297680e-05, 9.334539568075688528e-05
5.199999999999999544e-04, 3.499999999999999964e-04, 7.399999999999999623e-05, 2.799999999999999755e-04, 5.876534784849798097e-03, 2.451427843136136809e-03, 8.280993863179297680e-05, 9.507631403487955778e-05
5.280000000000000405e-04, 3.539999999999999853e-04, 7.600000000000000418e-05, 2.840000000000000185e-04, 5.924531068769205849e-03, 2.501933683985022288e-03, 8.767521003004163395e-05, 9.831921820045709753e-05
5.419999999999999471e-04, 3.600000000000000227e-04, 7.600000000000000418e-05, 2.840000000000000185e-04, 6.014052809113935340e-03, 2.532387977273839637e-03, 8.767521003004163395e-05, 9.831921820045709753e-05
5.540000000000000219e-04, 3.699999999999999947e-04, 7.799999999999999859e-05, 2.900000000000000017e-04, 6.074571314226673291e-03, 2.568270015977521924e-03, 8.995103716879120418e-05, 1.002012941513815005e-04
5.619999999999999996e-04, 3.780000000000000265e-04, 8.000000000000000654e-05, 2.919999999999999961e-04, 6.147214964671093677e-03, 2.601227372952722317e-03, 9.008732095506373461e-05, 1.015798815861082571e-04
5.739999999999999660e-04, 3.820000000000000153e-04, 8.200000000000000095e-05, 2.939999999999999905e-04, 6.206422876971019742e-03, 2.633692314636893340e-03, 9.154909014743775999e-05, 1.029594383968814475e-04
5.879999999999999810e-04, 3.879999999999999985e-04, 8.399999999999999535e-05, 2.979999999999999793e-04, 6.296967457206032251e-03, 2.663194678325164506e-03, 9.378418452687073447e-05, 1.054373379586194233e-04
5.980000000000000072e-04, 3.899999999999999929e-04, 8.399999999999999535e-05, 3.040000000000000167e-04, 6.354522452882750867e-03, 2.721505264474712027e-03, 9.378418452687073447e-05, 1.072965587166007734e-04
6.040000000000000447e-04, 3.939999999999999817e-04, 8.600000000000000331e-05, 3.099999999999999999e-04, 6.424950662047390453e-03, 2.738686349479885727e-03, 1.007024457444051578e-04, 1.096083787819175187e-04
6.120000000000000223e-04, 3.980000000000000248e-04, 8.600000000000000331e-05, 3.139999999999999888e-04, 6.491573937020974315e-03, 2.767516976579037936e-03, 1.007024457444051578e-04, 1.111299577065384084e-04
6.179999999999999513e-04, 4.020000000000000136e-04, 8.600000000000000331e-05, 3.200000000000000262e-04, 6.543993243391178424e-03, 2.810613498337738263e-03, 1.007024457444051578e-04, 1.129630331353064789e-04
6.279999999999999775e-04, 4.119999999999999856e-04, 8.799999999999999771e-05, 3.299999999999999982e-04, 6.655824924769676923e-03, 2.850306811653183399e-03, 1.026139134526986280e-04, 1.152213983901964291e-04
6.380000000000000037e-04, 4.220000000000000118e-04, 8.799999999999999771e-05, 3.359999999999999814e-04, 6.723765007625088531e-03, 2.874879607508548998e-03, 1.026139134526986280e-04, 1.171754922931715349e-04
6.419999999999999925e-04, 4.319999999999999838e-04, 9.000000000000000567e-05, 3.420000000000000188e-04, 6.790702891793553089e-03, 2.913227437446933282e-03, 1.087714059889526404e-04, 1.192657238863919139e-04
6.499999999999999702e-04, 4.400000000000000157e-04, 9.000000000000000567e-05, 3.460000000000000076e-04, 6.888892554987444648e-03, 2.946123546563145148e-03, 1.087714059889526404e-04, 1.210029086270813625e-04
6.579999999999999478e-04, 4.440000000000000045e-04, 9.200000000000000007e-05, 3.559999999999999797e-04, 6.950865344695520906e-03, 2.993151816585441511e-03, 1.090479429078989779e-04, 1.234323103355798319e-04
6.719999999999999628e-04, 4.459999999999999989e-04, 9.399999999999999448e-05, 3.660000000000000059e-04, 7.003984277440992480e-03, 2.999871482562574843e-03, 1.125118584062045375e-04, 1.256738841252362938e-04
6.800000000000000488e-04, 4.479999999999999933e-04, 9.399999999999999448e-05, 3.719999999999999891e-04, 7.115664476981648466e-03, 3.099429596750622341e-03, 1.125118584062045375e-04, 1.280701219944593058e-04
6.840000000000000377e-04, 4.499999999999999877e-04, 9.600000000000000243e-05, 3.820000000000000153e-04, 7.187758574998148742e-03, 3.099490787517319469e-03, 1.167140555270732358e-04, 1.296799150495824145e-04
6.939999999999999555e-04, 4.600000000000000139e-04, 1.000000000000000048e-04, 3.840000000000000097e-04, 7.269689914595782107e-03, 3.141181084326704741e-03, 1.184163493904148061e-04, 1.304863300776226481e-04
7.100000000000000191e-04, 4.659999999999999971e-04, 1.039999999999999936e-04, 3.860000000000000041e-04, 7.339166824543654974e-03, 3.193598267411746142e-03, 1.200353016912624924e-04, 1.353575863378891149e-04
7.219999999999999855e-04, 4.679999999999999915e-04, 1.060000000000000016e-04, 3.899999999999999929e-04, 7.457612048978345433e-03, 3.205803654414596856e-03, 1.239353854987894777e-04, 1.360892184886751410e-04
7.259999999999999743e-04, 4.780000000000000178e-04, 1.079999999999999960e-04, 4.000000000000000192e-04, 7.489467894861301031e-03, 3.269520230825228441e-03, 1.239486305865228311e-04, 1.394515246112322396e-04
7.439999999999999782e-04, 4.939999999999999730e-04, 1.100000000000000039e-04, 4.139999999999999800e-04, 7.597539609631282463e-03, 3.311787083712456736e-03, 1.278364148349272469e-04, 1.419974643711693549e-04
7.579999999999999932e-04, 5.000000000000000104e-04, 1.119999999999999983e-04, 4.159999999999999744e-04, 7.688683084558059315e-03, 3.360026815226227134e-03, 1.285872442120302307e-04, 1.440218083670251554e-04
7.720000000000000083e-04, 5.079999999999999880e-04, 1.140000000000000063e-04, 4.220000000000000118e-04, 7.762143522776631874e-03, 3.400870974463894407e-03, 1.326312306628809105e-04, 1.469156407937802461e-04
7.839999999999999747e-04, 5.159999999999999656e-04, 1.160000000000000007e-04, 4.319999999999999838e-04, 7.854490350573221924e-03, 3.431208294483238837e-03, 1.337749363302699070e-04, 1.492925574688316285e-04
7.960000000000000495e-04, 5.299999999999999807e-04, 1.179999999999999951e-04, 4.459999999999999989e-04, 7.948285142148370577e-03, 3.491611994591490697e-03, 1.345670880205313078e-04, 1.514093495250088436e-04
8.059999999999999673e-04, 5.400000000000000069e-04, 1.219999999999999974e-04, 4.560000000000000251e-04, 8.035432378236574344e-03, 3.525463740652832849e-03, 1.384453506795568247e-04, 1.542331685976367048e-04
8.180000000000000422e-04, 5.479999999999999845e-04, 1.240000000000000054e-04, 4.640000000000000027e-04, 8.098343904518811448e-03, 3.581616960261305941e-03, 1.415363862117103666e-04, 1.576125866162096363e-04
8.300000000000000086e-04, 5.559999999999999621e-04, 1.259999999999999998e-04, 4.659999999999999971e-04, 8.210445614632801495e-03, 3.616696073127350503e-03, 1.430414391742994404e-04, 1.609376444745128673e-04
8.459999999999999638e-04, 5.599999999999999509e-04, 1.279999999999999942e-04, 4.699999999999999859e-04, 8.304371096995659396e-03, 3.666332332650543407e-03, 1.469567626477425186e-04, 1.632594048401823093e-04
8.639999999999999677e-04, 5.739999999999999660e-04, 1.279999999999999942e-04, 4.739999999999999747e-04, 8.392272780592039891e-03, 3.720056560647032069e-03, 1.469567626477425186e-04, 1.663072917698206574e-04
8.899999999999999491e-04, 5.860000000000000408e-04, 1.279999999999999942e-04, 4.859999999999999954e-04, 8.485042314408029057e-03, 3.764447657496436828e-03, 1.469567626477425186e-04, 1.687941193813853353e-04
9.039999999999999642e-04, 5.940000000000000184e-04, 1.299999999999999886e-04, 4.960000000000000216e-04, 8.598586971565106221e-03, 3.813216324777854264e-03, 1.563863389803392173e-04, 1.714696233459427283e-04
9.259999999999999568e-04, 6.040000000000000447e-04, 1.299999999999999886e-04, 5.060000000000000478e-04, 8.674797556335168622e-03, 3.852516439148238447e-03, 1.563863389803392173e-04, 1.747218356772150323e-04
9.319999999999999942e-04, 6.120000000000000223e-04, 1.299999999999999886e-04, 5.280000000000000405e-04, 8.768132399769640664e-03, 3.903363734795364283e-03, 1.563863389803392173e-04, 1.777688180367225583e-04
9.439999999999999607e-04, 6.160000000000000111e-04, 1.320000000000000101e-04, 5.360000000000000181e-04, 8.877804341524951973e-03, 3.962440858933358699e-03, 1.633622131419401450e-04, 1.809869141720731967e-04
9.700000000000000505e-04, 6.220000000000000485e-04, 1.379999999999999933e-04, 5.500000000000000331e-04, 8.975191353926530863e-03, 4.013751256629497464e-03, 1.654435770320928788e-04, 1.838920712353642401e-04
9.840000000000000656e-04, 6.279999999999999775e-04, 1.399999999999999877e-04, 5.619999999999999996e-04, 9.073944174026548834e-03, 4.054187853769120400e-03, 1.680311847882178943e-04, 1.873692228692523513e-04
1.000000000000000021e-03, 6.419999999999999925e-04, 1.420000000000000092e-04, 5.800000000000000034e-04, 9.186845757346373889e-03, 4.113876793285503944e-03, 1.686075029149725589e-04, 1.906376258543212329e-04
1.023999999999999954e-03, 6.539999999999999590e-04, 1.440000000000000036e-04, 5.940000000000000184e-04, 9.283450747977137207e-03, 4.158676037509681164e-03, 1.753374823971613522e-04, 1.939354940298081164e-04
1.038000000000000077e-03, 6.599999999999999964e-04, 1.459999999999999981e-04, 6.040000000000000447e-04, 9.383811172779183904e-03, 4.221361291711990364e-03, 1.763670034972797233e-04, 1.980743025193343321e-04
1.062000000000000010e-03, 6.759999999999999516e-04, 1.479999999999999925e-04, 6.179999999999999513e-04, 9.493365709535385444e-03, 4.275534402282571943e-03, 1.805429039827078969e-04, 2.010018170550354410e-04
1.093999999999999920e-03, 6.920000000000000153e-04, 1.579999999999999916e-04, 6.220000000000000485e-04, 9.593722274363326169e-03, 4.325701045044863177e-03, 1.836040607010826686e-04, 2.046216195942263398e-04
1.121999999999999950e-03, 6.999999999999999929e-04, 1.640000000000000019e-04, 6.319999999999999663e-04, 9.700700204956981543e-03, 4.404072339712975827e-03, 1.880521285094898822e-04, 2.078319695214583514e-04
1.146000000000000100e-03, 7.060000000000000303e-04, 1.700000000000000122e-04, 6.400000000000000524e-04, 9.831145905173147709e-03, 4.444208839614843636e-03, 1.905449275364955912e-04, 2.118904048983417487e-04
1.152000000000000029e-03, 7.200000000000000453e-04, 1.740000000000000010e-04, 6.459999999999999814e-04, 9.924616542148812642e-03, 4.497509401122117521e-03, 1.942138943037422178e-04, 2.149578597987493098e-04
1.173999999999999913e-03, 7.320000000000000118e-04, 1.759999999999999954e-04, 6.539999999999999590e-04, 1.003338072192806220e-02, 4.556872548742094305e-03, 1.966412201314530811e-04, 2.194260227079152155e-04
1.190000000000000085e-03, 7.360000000000000006e-04, 1.779999999999999898e-04, 6.679999999999999740e-04, 1.015316993096533962e-02, 4.628038405146674139e-03, 2.007181663519032387e-04, 2.229873489686194209e-04
1.203999999999999992e-03, 7.500000000000000156e-04, 1.800000000000000113e-04, 6.859999999999999779e-04, 1.025466573889383289e-02, 4.672319281358551339e-03, 2.028099152179988016e-04, 2.266571698057619623e-04
1.232000000000000022e-03, 7.680000000000000195e-04, 1.859999999999999945e-04, 7.060000000000000303e-04, 1.039225691916477630e-02, 4.741307945335644126e-03, 2.065292909503811387e-04, 2.312648885818478729e-04
1.253999999999999906e-03, 7.759999999999999971e-04, 1.879999999999999890e-04, 7.259999999999999743e-04, 1.048812141216039044e-02, 4.798880300146704525e-03, 2.095969334758760415e-04, 2.355885579715256810e-04
1.273999999999999959e-03, 7.979999999999999897e-04, 1.920000000000000049e-04, 7.320000000000000118e-04, 1.060877868833124023e-02, 4.862770347146059061e-03, 2.164915937233149491e-04, 2.395459624437051068e-04
1.291999999999999963e-03, 8.099999999999999561e-04, 1.959999999999999937e-04, 7.439999999999999782e-04, 1.073006767388604704e-02, 4.925683363617931049e-03, 2.170816913601077711e-04, 2.432258160306773737e-04
1.317999999999999944e-03, 8.180000000000000422e-04, 2.020000000000000040e-04, 7.540000000000000044e-04, 1.085785242961407118e-02, 4.980293111322776738e-03, 2.225736231785238378e-04, 2.462481287924907962e-04
1.343999999999999926e-03, 8.319999999999999488e-04, 2.020000000000000040e-04, 7.560000000000000530e-04, 1.097926157905999671e-02, 5.046044971457335979e-03, 2.225736231785238378e-04, 2.528320608890537082e-04
1.361999999999999929e-03, 8.400000000000000348e-04, 2.039999999999999984e-04, 7.640000000000000306e-04, 1.108661438953810127e-02, 5.114012963167696886e-03, 2.313652263220190191e-04, 2.558320492172713712e-04
1.394000000000000057e-03, 8.540000000000000499e-04, 2.059999999999999928e-04, 7.759999999999999971e-04, 1.120946938622711768e-02, 5.175199099485591758e-03, 2.360075927443149675e-04, 2.604712180305364085e-04
1.417999999999999990e-03, 8.620000000000000275e-04, 2.079999999999999872e-04, 7.900000000000000121e-04, 1.134504758773300682e-02, 5.241784491257806336e-03, 2.407169706865153560e-04, 2.653521611078046177e-04
1.441999999999999922e-03, 8.779999999999999827e-04, 2.139999999999999975e-04, 8.099999999999999561e-04, 1.145599993363025093e-02, 5.313153720011576549e-03, 2.421366355735514713e-04, 2.698426042531148388e-04
1.458000000000000095e-03, 8.959999999999999866e-04, 2.180000000000000134e-04, 8.300000000000000086e-04, 1.159546554634287123e-02, 5.381977517963099956e-03, 2.477907509810651056e-04, 2.749826533844571658e-04
1.485999999999999908e-03, 9.079999999999999530e-04, 2.220000000000000022e-04, 8.459999999999999638e-04, 1.173451975165518309e-02, 5.459766752629460936e-03, 2.518670172444531182e-04, 2.797472716253363760e-04
1.512000000000000106e-03, 9.200000000000000278e-04, 2.259999999999999910e-04, 8.540000000000000499e-04, 1.187432016201014386e-02, 5.518589202923459246e-03, 2.546801929952170513e-04, 2.846709670414059338e-04
1.538000000000000088e-03, 9.399999999999999719e-04, 2.280000000000000126e-04, 8.720000000000000537e-04, 1.199301112102505763e-02, 5.589963505364647575e-03, 2.625116476765018887e-04, 2.889965534703457491e-04
1.565999999999999901e-03, 9.539999999999999869e-04, 2.320000000000000014e-04, 8.819999999999999715e-04, 1.212811954069429807e-02, 5.662448698277350485e-03, 2.683781338878362538e-04, 2.948136092318481274e-04
1.582000000000000073e-03, 9.840000000000000656e-04, 2.339999999999999958e-04, 9.039999999999999642e-04, 1.226130357593041564e-02, 5.728970528007385106e-03, 2.708292555717588973e-04, 2.999182615667696380e-04
1.624000000000000010e-03, 1.000000000000000021e-03, 2.339999999999999958e-04, 9.240000000000000166e-04, 1.240033751201166656e-02, 5.809953457886350009e-03, 2.708292555717588973e-04, 3.052185281577440520e-04
1.654000000000000088e-03, 1.023999999999999954e-03, 2.359999999999999902e-04, 9.439999999999999607e-04, 1.253938820827687865e-02, 5.883781013358335525e-03, 2.839867899946330390e-04, 3.102689890794188359e-04
1.691999999999999928e-03, 1.039999999999999909e-03, 2.380000000000000117e-04, 9.499999999999999981e-04, 1.268100977972732440e-02, 5.950441798311175735e-03, 2.848850217105542196e-04, 3.160124166201686577e-04
1.734000000000000081e-03, 1.056000000000000081e-03, 2.400000000000000061e-04, 9.640000000000000131e-04, 1.281883763389914457e-02, 6.029468773887284617e-03, 2.892937432456747868e-04, 3.235837817896057718e-04
1.760000000000000063e-03, 1.069999999999999988e-03, 2.439999999999999949e-04, 9.740000000000000394e-04, 1.296498636539070680e-02, 6.088482319487539818e-03, 2.956884788836515432e-04, 3.270170089250623796e-04
1.797999999999999902e-03, 1.083999999999999894e-03, 2.559999999999999884e-04, 9.820000000000000170e-04, 1.310848976430073476e-02, 6.193452083251490235e-03, 3.002564510199070701e-04, 3.331295937370879119e-04
1.820000000000000003e-03, 1.098000000000000018e-03, 2.599999999999999772e-04, 9.920000000000000432e-04, 1.325676361117870093e-02, 6.264432594014919184e-03, 3.054571206557702865e-04, 3.388630776084096191e-04
1.848000000000000033e-03, 1.110000000000000092e-03, 2.620000000000000258e-04, 1.002000000000000069e-03, 1.339506997985008899e-02, 6.341535596153427545e-03, 3.159732798955352888e-04, 3.440722302282363319e-04
1.879999999999999944e-03, 1.128000000000000096e-03, 2.640000000000000202e-04, 1.015999999999999976e-03, 1.356029493055242209e-02, 6.438526779387673295e-03, 3.165558441226608158e-04, 3.515502264337739191e-04
1.918000000000000000e-03, 1.152000000000000029e-03, 2.739999999999999923e-04, 1.038000000000000077e-03, 1.370775310245691582e-02, 6.521783880790632017e-03, 3.212008339123842969e-04, 3.565660394162080372e-04
1.954000000000000008e-03, 1.180000000000000059e-03, 2.799999999999999755e-04, 1.056000000000000081e-03, 1.385336009966934775e-02, 6.599096070439267742e-03, 3.264040442261715268e-04, 3.629009858266780335e-04
2.010000000000000068e-03, 1.196000000000000014e-03, 2.820000000000000241e-04, 1.075999999999999917e-03, 1.401894537078069922e-02, 6.687634496115767851e-03, 3.374688980961981603e-04, 3.697723280586382344e-04
2.041999999999999978e-03, 1.211999999999999970e-03, 2.820000000000000241e-04, 1.093999999999999920e-03, 1.417708854031923468e-02, 6.767848065921112238e-03, 3.374688980961981603e-04, 3.757111487078895707e-04
2.092000000000000109e-03, 1.232000000000000022e-03, 2.840000000000000185e-04, 1.108000000000000044e-03, 1.432947279310081007e-02, 6.861894455515110333e-03, 3.481348648910097742e-04, 3.826598934223155498e-04
2.113999999999999994e-03, 1.253999999999999906e-03, 2.900000000000000017e-04, 1.126000000000000048e-03, 1.450054703645788610e-02, 6.947804188985370021e-03, 3.517362733303848639e-04, 3.898605933974588940e-04
2.138000000000000143e-03, 1.278000000000000056e-03, 2.939999999999999905e-04, 1.146000000000000100e-03, 1.465968460055247329e-02, 7.033653509520702493e-03, 3.586746674824612454e-04, 3.961599860448486768e-04
2.184000000000000177e-03, 1.301999999999999989e-03, 3.020000000000000223e-04, 1.172000000000000082e-03, 1.482054293827461330e-02, 7.125988331831718120e-03, 3.655068251434998397e-04, 4.031163567493415150e-04
2.230000000000000211e-03, 1.332000000000000068e-03, 3.099999999999999999e-04, 1.199999999999999895e-03, 1.498175010232084652e-02, 7.223226890543980698e-03, 3.710661234301299146e-04, 4.100303713654875992e-04
2.275999999999999811e-03, 1.366000000000000027e-03, 3.179999999999999776e-04, 1.224000000000000045e-03, 1.515518540765319576e-02, 7.316292878310031757e-03, 3.793054297054770127e-04, 4.171651241377964453e-04
2.318000000000000182e-03, 1.387999999999999911e-03, 3.240000000000000150e-04, 1.244000000000000097e-03, 1.532448523237289924e-02, 7.402182991420759063e-03, 3.859435299862699594e-04, 4.243077657609161724e-04
2.357999999999999853e-03, 1.412000000000000061e-03, 3.280000000000000038e-04, 1.265999999999999981e-03, 1.549452189347355971e-02, 7.488238980318467387e-03, 3.888245939880108663e-04, 4.327095268512428424e-04
2.393999999999999861e-03, 1.430000000000000064e-03, 3.359999999999999814e-04, 1.273999999999999959e-03, 1.566480185734434386e-02, 7.601487110337483595e-03, 3.986850169357305097e-04, 4.380577879314218742e-04
2.435999999999999797e-03, 1.449999999999999900e-03, 3.400000000000000244e-04, 1.286000000000000034e-03, 1.584434345811778361e-02, 7.710323975292677177e-03, 4.072553301593936155e-04, 4.474653441908474534e-04
2.468000000000000142e-03, 1.485999999999999908e-03, 3.480000000000000020e-04, 1.307999999999999918e-03, 1.602134864484219823e-02, 7.795348755552997458e-03, 4.141549571122619153e-04, 4.553446743266675802e-04
2.500000000000000052e-03, 1.513999999999999938e-03, 3.519999999999999908e-04, 1.322000000000000041e-03, 1.619274036803309419e-02, 7.897406468335354049e-03, 4.213472740627980393e-04, 4.627084688693944704e-04
2.541999999999999989e-03, 1.538000000000000088e-03, 3.539999999999999853e-04, 1.340000000000000045e-03, 1.638331586845558768e-02, 7.992835498222156457e-03, 4.246490152652631538e-04, 4.706622152808521194e-04
2.576000000000000165e-03, 1.562000000000000020e-03, 3.579999999999999741e-04, 1.366000000000000027e-03, 1.656690313870769551e-02, 8.097764517111761748e-03, 4.355372863152173583e-04, 4.795316846454586533e-04
2.631999999999999791e-03, 1.592000000000000099e-03, 3.680000000000000003e-04, 1.394000000000000057e-03, 1.675010029240239784e-02, 8.199879567900639904e-03, 4.444235069924828778e-04, 4.881735726336918239e-04
2.670000000000000064e-03, 1.624000000000000010e-03, 3.739999999999999835e-04, 1.412000000000000061e-03, 1.692857451043085562e-02, 8.303092205581237562e-03, 4.489414075918712345e-04, 4.961334484877789799e-04
2.713999999999999833e-03, 1.652000000000000040e-03, 3.800000000000000209e-04, 1.430000000000000064e-03, 1.711517085537507185e-02, 8.412934046973406452e-03, 4.618920784463708610e-04, 5.053121200118653030e-04
2.765999999999999796e-03, 1.685999999999999999e-03, 3.840000000000000097e-04, 1.451999999999999949e-03, 1.732609412133961219e-02, 8.525374271190714476e-03, 4.670560707037850934e-04, 5.144908342693101447e-04
2.811999999999999830e-03, 1.717999999999999909e-03, 3.959999999999999762e-04, 1.484000000000000076e-03, 1.750768537536400923e-02, 8.630430802162723097e-03, 4.773284490974589902e-04, 5.234245430955841109e-04
2.866000000000000058e-03, 1.747999999999999988e-03, 4.000000000000000192e-04, 1.503999999999999912e-03, 1.772365038074426302e-02, 8.742781784368691342e-03, 4.848781237992571972e-04, 5.325597081019226324e-04
2.909999999999999826e-03, 1.779999999999999898e-03, 4.099999999999999912e-04, 1.531999999999999942e-03, 1.789915792611126641e-02, 8.852353691199596128e-03, 4.932300533704756743e-04, 5.404411792349461240e-04
2.961999999999999789e-03, 1.797999999999999902e-03, 4.139999999999999800e-04, 1.547999999999999897e-03, 1.811607246711032654e-02, 8.971668537760544779e-03, 4.987087472355213394e-04, 5.512852979788111047e-04
3.000000000000000062e-03, 1.838000000000000007e-03, 4.200000000000000174e-04, 1.575999999999999927e-03, 1.830698996958199029e-02, 9.084471088580518133e-03, 5.094995042450288242e-04, 5.611755381045745910e-04
3.043999999999999831e-03, 1.874000000000000015e-03, 4.319999999999999838e-04, 1.592000000000000099e-03, 1.851694357185355508e-02, 9.204029308821885455e-03, 5.205264018883592851e-04, 5.700359784615151391e-04
3.086000000000000201e-03, 1.905999999999999925e-03, 4.420000000000000101e-04, 1.611999999999999935e-03, 1.871684488715408615e-02, 9.324792558321358046e-03, 5.292879789993758461e-04, 5.806391039192540428e-04
3.128000000000000138e-03, 1.931999999999999907e-03, 4.519999999999999821e-04, 1.637999999999999916e-03, 1.894040827597305576e-02, 9.431279850490753222e-03, 5.397019814947471997e-04, 5.911923837393951190e-04
3.184000000000000198e-03, 1.964000000000000034e-03, 4.560000000000000251e-04, 1.665999999999999946e-03, 1.914628110115928344e-02, 9.557623878562111416e-03, 5.482413489221262025e-04, 6.012436058137631987e-04
3.226000000000000135e-03, 2.005999999999999971e-03, 4.620000000000000083e-04, 1.699999999999999905e-03, 1.935771422886890802e-02, 9.679599362963435885e-03, 5.600033396686523611e-04, 6.110469351842898883e-04
3.265999999999999806e-03, 2.027999999999999855e-03, 4.699999999999999859e-04, 1.724000000000000055e-03, 1.957364168395118315e-02, 9.804175422070701348e-03, 5.665102592490399826e-04, 6.226786409031186522e-04
3.325999999999999963e-03, 2.062000000000000031e-03, 4.859999999999999954e-04, 1.760000000000000063e-03, 1.980033921328957711e-02, 9.936800695949548831e-03, 5.781078955261435967e-04, 6.340480057063065328e-04
3.361999999999999971e-03, 2.098000000000000038e-03, 4.879999999999999898e-04, 1.781999999999999947e-03, 2.002171494397416221e-02, 1.008135030425919704e-02, 5.861104903867116363e-04, 6.442631723033030895e-04
3.419999999999999863e-03, 2.125999999999999852e-03, 4.939999999999999730e-04, 1.817999999999999955e-03, 2.024639533048366857e-02, 1.019472587345818422e-02, 6.012739095991459374e-04, 6.555907577324593003e-04
3.464000000000000065e-03, 2.151999999999999833e-03, 4.979999999999999618e-04, 1.840000000000000056e-03, 2.047684411903739551e-02, 1.032450967531704095e-02, 6.107323027100587404e-04, 6.666002181923209218e-04
3.506000000000000002e-03, 2.184000000000000177e-03, 5.019999999999999506e-04, 1.879999999999999944e-03, 2.070360996941186457e-02, 1.045691717840750712e-02, 6.230460478159251941e-04, 6.785522756543197007e-04
3.569999999999999823e-03, 2.223999999999999849e-03, 5.079999999999999880e-04, 1.910000000000000022e-03, 2.094395264606298962e-02, 1.059253365436956321e-02, 6.318809074930039488e-04, 6.913819794144882317e-04
3.629999999999999980e-03, 2.269999999999999882e-03, 5.199999999999999544e-04, 1.940000000000000101e-03, 2.116615525281023702e-02, 1.072833587892974526e-02, 6.426152710979334080e-04, 7.028481718933235261e-04
3.684000000000000209e-03, 2.289999999999999935e-03, 5.320000000000000293e-04, 1.958000000000000105e-03, 2.139599714003704786e-02, 1.086010114511280766e-02, 6.567777611061203927e-04, 7.153836673665569731e-04
3.752000000000000127e-03, 2.334000000000000137e-03, 5.360000000000000181e-04, 1.984000000000000086e-03, 2.164091432375817720e-02, 1.100368493681401320e-02, 6.643492318777843939e-04, 7.275937595789651671e-04
3.808000000000000187e-03, 2.364000000000000216e-03, 5.479999999999999845e-04, 2.007999999999999802e-03, 2.188384994713109613e-02, 1.115193590914748470e-02, 6.761952931301357106e-04, 7.403674244211241352e-04
3.841999999999999929e-03, 2.407999999999999984e-03, 5.540000000000000219e-04, 2.047999999999999907e-03, 2.213790364963666435e-02, 1.129092687798868497e-02, 6.915383908014958786e-04, 7.539598923316680927e-04
3.886000000000000131e-03, 2.438000000000000063e-03, 5.659999999999999884e-04, 2.067999999999999960e-03, 2.238649578052947717e-02, 1.143761312601633898e-02, 7.030247388701296946e-04, 7.664667926177503405e-04
3.956000000000000315e-03, 2.478000000000000168e-03, 5.779999999999999548e-04, 2.098000000000000038e-03, 2.262479927233457255e-02, 1.158134058981873452e-02, 7.130726768321397381e-04, 7.815643806838676756e-04
4.009999999999999676e-03, 2.526000000000000034e-03, 5.820000000000000520e-04, 2.144000000000000072e-03, 2.287359335386066062e-02, 1.172861238815115122e-02, 7.269771434160383385e-04, 7.940706845789702447e-04
4.074000000000000364e-03, 2.569999999999999802e-03, 5.959999999999999586e-04, 2.167999999999999788e-03, 2.314070114096595729e-02, 1.188870066958719503e-02, 7.358601957118711531e-04, 8.079668641302799412e-04
4.124000000000000062e-03, 2.614000000000000004e-03, 6.120000000000000223e-04, 2.194000000000000204e-03, 2.341352359743281708e-02, 1.203518879225524627e-02, 7.531462200044060796e-04, 8.222001424847843153e-04
4.164000000000000166e-03, 2.651999999999999844e-03, 6.279999999999999775e-04, 2.226000000000000114e-03, 2.365942424670600813e-02, 1.220787327626695652e-02, 7.695560343816219145e-04, 8.358859192749508362e-04
4.219999999999999793e-03, 2.691999999999999948e-03, 6.300000000000000261e-04, 2.249999999999999830e-03, 2.392973294756356104e-02, 1.235045424749873361e-02, 7.786721997361869011e-04, 8.505961264786861525e-04
4.282000000000000216e-03, 2.736000000000000151e-03, 6.440000000000000412e-04, 2.282000000000000174e-03, 2.419492421343805502e-02, 1.251027197475317564e-02, 7.925051584745084615e-04, 8.657831037313874810e-04
4.351999999999999966e-03, 2.784000000000000016e-03, 6.560000000000000076e-04, 2.305999999999999890e-03, 2.446594344090911519e-02, 1.266986593127635528e-02, 8.078837932389583681e-04, 8.816766972802600813e-04
4.432000000000000176e-03, 2.840000000000000076e-03, 6.700000000000000226e-04, 2.331999999999999872e-03, 2.473709291269894986e-02, 1.282463357294167175e-02, 8.222020461829145479e-04, 8.963411384388846395e-04
4.490000000000000067e-03, 2.880000000000000181e-03, 6.819999999999999890e-04, 2.366000000000000048e-03, 2.501657322658089322e-02, 1.298363262973236711e-02, 8.377069184110769173e-04, 9.127898981232515554e-04
4.559999999999999817e-03, 2.932000000000000144e-03, 6.899999999999999667e-04, 2.392000000000000029e-03, 2.529413861397443106e-02, 1.315997280552180272e-02, 8.542915520919437461e-04, 9.289597056408292232e-04
4.631999999999999833e-03, 2.980000000000000010e-03, 6.920000000000000153e-04, 2.429999999999999868e-03, 2.558365684247437127e-02, 1.333355302603513731e-02, 8.654785151086304834e-04, 9.452551108965888838e-04
4.677999999999999867e-03, 3.017999999999999849e-03, 7.060000000000000303e-04, 2.481999999999999831e-03, 2.586774635481236054e-02, 1.350167907927931309e-02, 8.855485246684785842e-04, 9.615708639307404479e-04
4.738000000000000024e-03, 3.082000000000000104e-03, 7.259999999999999743e-04, 2.540000000000000157e-03, 2.614588555703540110e-02, 1.368024242610835738e-02, 8.960899978894492192e-04, 9.786128851266156798e-04
4.812000000000000305e-03, 3.144000000000000093e-03, 7.460000000000000268e-04, 2.579999999999999828e-03, 2.645201639486124967e-02, 1.386103513247039301e-02, 9.157428266014660829e-04, 9.960701657056125844e-04
4.867999999999999931e-03, 3.193999999999999791e-03, 7.579999999999999932e-04, 2.614000000000000004e-03, 2.674275171207188967e-02, 1.403269740021047089e-02, 9.295754338291112827e-04, 1.011616024610911303e-03
4.930000000000000354e-03, 3.232000000000000064e-03, 7.699999999999999597e-04, 2.650000000000000012e-03, 2.705000233722888378e-02, 1.421309360668714279e-02, 9.474470236037795456e-04, 1.030821783628525258e-03
4.989999999999999644e-03, 3.295999999999999885e-03, 7.799999999999999859e-04, 2.690000000000000117e-03, 2.734519010661991614e-02, 1.439665405838039258e-02, 9.642449763088692047e-04, 1.048075396814031595e-03
5.081999999999999712e-03, 3.340000000000000087e-03, 7.879999999999999635e-04, 2.733999999999999885e-03, 2.765719034967388523e-02, 1.458255033462247351e-02, 9.827178023135475522e-04, 1.067746172843086691e-03
5.176000000000000045e-03, 3.382000000000000024e-03, 8.019999999999999785e-04, 2.794000000000000043e-03, 2.796224922996133969e-02, 1.476984680156869303e-02, 9.992875107872993545e-04, 1.085997020282448468e-03
5.268000000000000113e-03, 3.454000000000000039e-03, 8.099999999999999561e-04, 2.841999999999999908e-03, 2.827803660114773521e-02, 1.495786091490453919e-02, 1.019562264779420944e-03, 1.105133206188533375e-03
5.343999999999999792e-03, 3.511999999999999931e-03, 8.159999999999999936e-04, 2.887999999999999942e-03, 2.859540361695535327e-02, 1.515126680567478734e-02, 1.034400926726338019e-03, 1.124371857306112263e-03
5.446000000000000320e-03, 3.563999999999999894e-03, 8.319999999999999488e-04, 2.932000000000000144e-03, 2.891508623378487297e-02, 1.534590174134442368e-02, 1.051913935890997536e-03, 1.143777418497815080e-03
5.525999999999999662e-03, 3.619999999999999954e-03, 8.520000000000000013e-04, 2.964000000000000055e-03, 2.923949495542813373e-02, 1.554341588677405316e-02, 1.072226716227364651e-03, 1.164219534676815167e-03
5.610000000000000403e-03, 3.676000000000000014e-03, 8.720000000000000537e-04, 3.005999999999999991e-03, 2.956855500738463441e-02, 1.574017310885852949e-02, 1.093692882068852913e-03, 1.184517098669654427e-03
5.706000000000000134e-03, 3.738000000000000003e-03, 8.859999999999999603e-04, 3.046000000000000096e-03, 2.989582413028090552e-02, 1.594561826507306587e-02, 1.109154452773381504e-03, 1.205176547757436708e-03
5.792000000000000273e-03, 3.798000000000000161e-03, 8.980000000000000352e-04, 3.093999999999999962e-03, 3.022858532708106935e-02, 1.614915469745377072e-02, 1.129576345517257357e-03, 1.226063418234539341e-03
5.876000000000000147e-03, 3.856000000000000053e-03, 9.179999999999999792e-04, 3.148000000000000190e-03, 3.057339621941113431e-02, 1.636009908518486558e-02, 1.150744855256367449e-03, 1.248043560532916636e-03
5.954000000000000091e-03, 3.925999999999999802e-03, 9.319999999999999942e-04, 3.217999999999999940e-03, 3.091482551759111227e-02, 1.657000942812599312e-02, 1.170745284320431293e-03, 1.270871513878535451e-03
6.021999999999999575e-03, 3.988000000000000225e-03, 9.619999999999999645e-04, 3.258000000000000045e-03, 3.125294617124901864e-02, 1.677992123138413727e-02, 1.192044163516090601e-03, 1.292152558840030212e-03
6.113999999999999643e-03, 4.046000000000000117e-03, 9.759999999999999796e-04, 3.315999999999999937e-03, 3.161050743355881681e-02, 1.700382551620246638e-02, 1.213141795985379001e-03, 1.313845928468711536e-03
6.204000000000000313e-03, 4.118000000000000133e-03, 9.879999999999999460e-04, 3.357999999999999874e-03, 3.196399778969819666e-02, 1.721182535760706553e-02, 1.234097529826310184e-03, 1.338363109412286055e-03
6.297999999999999779e-03, 4.173999999999999759e-03, 9.940000000000000918e-04, 3.419999999999999863e-03, 3.232680141053082684e-02, 1.743397638025987947e-02, 1.256000537530232520e-03, 1.361893687085957011e-03
6.377999999999999989e-03, 4.236000000000000182e-03, 1.012000000000000096e-03, 3.465999999999999897e-03, 3.268597748389429763e-02, 1.766246169956724871e-02, 1.277220069611993388e-03, 1.385695060311513968e-03
6.453999999999999668e-03, 4.314000000000000126e-03, 1.038000000000000077e-03, 3.531999999999999983e-03, 3.304592857317076998e-02, 1.788827286400113473e-02, 1.301672332662778646e-03, 1.410661443109041116e-03
6.536000000000000143e-03, 4.383999999999999876e-03, 1.064000000000000059e-03, 3.583999999999999946e-03, 3.341655893290972068e-02, 1.811689907368163946e-02, 1.324157168298115530e-03, 1.434728539031335324e-03
6.614000000000000087e-03, 4.438000000000000105e-03, 1.092000000000000089e-03, 3.648000000000000201e-03, 3.379884352287722965e-02, 1.834929763191801150e-02, 1.348818466272388213e-03, 1.460432404196750729e-03
6.708000000000000421e-03, 4.512000000000000385e-03, 1.118000000000000070e-03, 3.691999999999999969e-03, 3.417496502136662534e-02, 1.859332685481749486e-02, 1.372533663500641798e-03, 1.485582135354283385e-03
6.781999999999999834e-03, 4.564000000000000348e-03, 1.131999999999999977e-03, 3.739999999999999835e-03, 3.454800353835675575e-02, 1.882978405263144653e-02, 1.396241914719614828e-03, 1.511255671396321111e-03
6.890000000000000291e-03, 4.631999999999999833e-03, 1.152000000000000029e-03, 3.834000000000000168e-03, 3.494640891447755443e-02, 1.906202827036859032e-02, 1.421763304217189567e-03, 1.537532545116273392e-03
6.995999999999999615e-03, 4.729999999999999830e-03, 1.173999999999999913e-03, 3.899999999999999821e-03, 3.533490675946206888e-02, 1.931033443030958502e-02, 1.447068735626719184e-03, 1.564552397156296001e-03
7.093999999999999612e-03, 4.795999999999999916e-03, 1.196000000000000014e-03, 3.937999999999999660e-03, 3.573000303738321781e-02, 1.956058640697959372e-02, 1.472418644571476783e-03, 1.592100200987853252e-03
7.191999999999999608e-03, 4.870000000000000197e-03, 1.232000000000000022e-03, 3.988000000000000225e-03, 3.613256015488078288e-02, 1.981802721361521774e-02, 1.498554305658325939e-03, 1.620042802678848225e-03
7.271999999999999818e-03, 4.963999999999999663e-03, 1.245999999999999929e-03, 4.041999999999999586e-03, 3.653437658784684100e-02, 2.006841230912752294e-02, 1.524809279359877045e-03, 1.648979279997631921e-03
7.369999999999999815e-03, 5.063999999999999925e-03, 1.281999999999999936e-03, 4.106000000000000275e-03, 3.694993117962606932e-02, 2.032401960944331745e-02, 1.552810711612355151e-03, 1.677785582884580443e-03
7.473999999999999741e-03, 5.146000000000000400e-03, 1.301999999999999989e-03, 4.141999999999999849e-03, 3.736474330200020150e-02, 2.058647006040474625e-02, 1.580172834673238642e-03, 1.708116437048305940e-03
7.599999999999999985e-03, 5.219999999999999814e-03, 1.327999999999999970e-03, 4.211999999999999598e-03, 3.778053976913337692e-02, 2.084799925969272813e-02, 1.610000376867331932e-03, 1.737962086037684803e-03
7.694000000000000318e-03, 5.282000000000000237e-03, 1.343999999999999926e-03, 4.279999999999999950e-03, 3.820398816866060060e-02, 2.112223050664790297e-02, 1.637937220608166183e-03, 1.767727179829264948e-03
7.781999999999999855e-03, 5.383999999999999897e-03, 1.368000000000000075e-03, 4.355999999999999629e-03, 3.863564179469916593e-02, 2.139408918716681138e-02, 1.665858720654406471e-03, 1.797861003969792367e-03
7.853999999999999870e-03, 5.487999999999999823e-03, 1.381999999999999982e-03, 4.403999999999999929e-03, 3.908486490554600318e-02, 2.166726150678995391e-02, 1.694960190515497171e-03, 1.830293346351351443e-03
7.936000000000000346e-03, 5.596000000000000280e-03, 1.405999999999999915e-03, 4.458000000000000157e-03, 3.949646359593148720e-02, 2.194350303081838913e-02, 1.724474408460599040e-03, 1.862357973309328348e-03
8.049999999999999864e-03, 5.682000000000000418e-03, 1.433999999999999945e-03, 4.525999999999999641e-03, 3.994257915237178075e-02, 2.222901341109636414e-02, 1.757252691822621055e-03, 1.895536203565847304e-03
8.132000000000000339e-03, 5.753999999999999566e-03, 1.464000000000000024e-03, 4.585999999999999799e-03, 4.038009921801351265e-02, 2.252096367887495426e-02, 1.787670932878135735e-03, 1.927586632044338971e-03
8.229999999999999469e-03, 5.806000000000000397e-03, 1.503999999999999912e-03, 4.666000000000000009e-03, 4.084002100315457795e-02, 2.281253446753591860e-02, 1.819050134647058267e-03, 1.962196582883121796e-03
8.333999999999999395e-03, 5.878000000000000412e-03, 1.523999999999999964e-03, 4.743999999999999953e-03, 4.129573284707815234e-02, 2.309576116167504772e-02, 1.848323392598297211e-03, 1.996527420259818376e-03
8.439999999999999586e-03, 5.968000000000000214e-03, 1.541999999999999968e-03, 4.813999999999999703e-03, 4.176628532478989658e-02, 2.339409146998483457e-02, 1.887471323929334685e-03, 2.032235302029201853e-03
8.550000000000000308e-03, 6.067999999999999609e-03, 1.564000000000000069e-03, 4.891999999999999647e-03, 4.221922632626185640e-02, 2.369722637825527264e-02, 1.919325055866969408e-03, 2.068352296045487468e-03
8.677999999999999950e-03, 6.144000000000000156e-03, 1.592000000000000099e-03, 4.962000000000000265e-03, 4.269156591621706826e-02, 2.399785129681797705e-02, 1.955264828617030853e-03, 2.103271511425623946e-03
8.789999999999999203e-03, 6.228000000000000029e-03, 1.613999999999999983e-03, 5.029999999999999749e-03, 4.316852709481786010e-02, 2.430656831926729378e-02, 1.987349065894483680e-03, 2.140992928962864948e-03
8.899999999999999925e-03, 6.311999999999999902e-03, 1.644000000000000062e-03, 5.109999999999999959e-03, 4.365777936951455163e-02, 2.461864427238359687e-02, 2.021037935283682366e-03, 2.178005315919535109e-03
9.008000000000000382e-03, 6.424000000000000023e-03, 1.673999999999999924e-03, 5.184000000000000240e-03, 4.415181751383949471e-02, 2.493339432677796688e-02, 2.059918906486810086e-03, 2.215468856388084964e-03
9.112000000000000308e-03, 6.524000000000000285e-03, 1.693999999999999976e-03, 5.253999999999999990e-03, 4.463934634229804743e-02, 2.525413181390851955e-02, 2.099047705922448687e-03, 2.255184114377398099e-03
9.244000000000000480e-03, 6.643999999999999732e-03, 1.717999999999999909e-03, 5.337999999999999863e-03, 4.515570682469192965e-02, 2.558540954990538852e-02, 2.132757351393990176e-03, 2.294740218715288476e-03
9.369999999999999857e-03, 6.740000000000000331e-03, 1.732000000000000033e-03, 5.403999999999999949e-03, 4.565265657524515686e-02, 2.592303093026248825e-02, 2.171849844287992819e-03, 2.335121739342566668e-03
9.468000000000000721e-03, 6.847999999999999921e-03, 1.763999999999999943e-03, 5.486000000000000425e-03, 4.615933854123358687e-02, 2.624721331959988316e-02, 2.210233431040382023e-03, 2.375764602947941402e-03
9.561999999999999320e-03, 6.948000000000000183e-03, 1.804000000000000048e-03, 5.568000000000000033e-03, 4.668733978917891103e-02, 2.658222149753671285e-02, 2.248296418561744614e-03, 2.418357637094984292e-03
9.662000000000000449e-03, 7.058000000000000038e-03, 1.838000000000000007e-03, 5.636000000000000384e-03, 4.720817712876185235e-02, 2.693745569174588531e-02, 2.290810939944923439e-03, 2.459995525773016681e-03
9.790000000000000091e-03, 7.144000000000000176e-03, 1.861999999999999940e-03, 5.726000000000000187e-03, 4.773487608508421298e-02, 2.726637453552064813e-02, 2.333432451917632957e-03, 2.502500708296329958e-03
9.915999999999999467e-03, 7.231999999999999713e-03, 1.895999999999999899e-03, 5.804000000000000131e-03, 4.827887974015926398e-02, 2.761829227198455902e-02, 2.376020719091277364e-03, 2.547019360343118384e-03
1.005200000000000017e-02, 7.331999999999999976e-03, 1.912000000000000071e-03, 5.908000000000000057e-03, 4.881164435902159149e-02, 2.797201100452672770e-02, 2.413629495700131584e-03, 2.591843041349416437e-03
1.019199999999999967e-02, 7.441999999999999831e-03, 1.940000000000000101e-03, 6.006000000000000054e-03, 4.936442229010982313e-02, 2.833564723343398595e-02, 2.456323650303231243e-03, 2.637117895669731978e-03
1.032399999999999984e-02, 7.548000000000000022e-03, 1.994000000000000113e-03, 6.109999999999999980e-03, 4.990874088698741412e-02, 2.870249376451202220e-02, 2.500540265421544433e-03, 2.683598571069149147e-03
1.046799999999999987e-02, 7.654000000000000213e-03, 2.030000000000000120e-03, 6.199999999999999782e-03, 5.047034764003367063e-02, 2.907943364775813014e-02, 2.543630929221616602e-03, 2.730764034637508681e-03
1.058199999999999939e-02, 7.784000000000000120e-03, 2.063999999999999863e-03, 6.263999999999999603e-03, 5.103566815735072898e-02, 2.944339483218332693e-02, 2.589650651281951745e-03, 2.777319043115846712e-03
1.073799999999999928e-02, 7.882000000000000117e-03, 2.103999999999999967e-03, 6.340000000000000149e-03, 5.161311583553058330e-02, 2.981723442354160952e-02, 2.629595710944299287e-03, 2.826333318513054790e-03
1.086600000000000066e-02, 7.979999999999999247e-03, 2.144000000000000072e-03, 6.458000000000000199e-03, 5.218773233987201998e-02, 3.020819828634051241e-02, 2.682551919530810902e-03, 2.877239955268497736e-03
1.097000000000000058e-02, 8.073999999999999580e-03, 2.177999999999999815e-03, 6.570000000000000319e-03, 5.278166874676479964e-02, 3.060170874943984182e-02, 2.730461130767305837e-03, 2.927962889555713911e-03
1.112999999999999927e-02, 8.196000000000000160e-03, 2.207999999999999893e-03, 6.694000000000000297e-03, 5.336109210061971281e-02, 3.098932590099054418e-02, 2.778805175697658322e-03, 2.979358577095663884e-03
1.124400000000000052e-02, 8.318000000000000740e-03, 2.237999999999999972e-03, 6.812000000000000347e-03, 5.395076935437399107e-02, 3.137748112330763367e-02, 2.830607736200508717e-03, 3.029917583569963213e-03
1.139399999999999961e-02, 8.448000000000000648e-03, 2.273999999999999980e-03, 6.928000000000000130e-03, 5.456835119607940376e-02, 3.178125530438716956e-02, 2.877741841784379247e-03, 3.083883997065735901e-03
1.152399999999999952e-02, 8.583999999999999617e-03, 2.318000000000000182e-03, 7.047999999999999578e-03, 5.517954899187723500e-02, 3.220475405877543801e-02, 2.930877366403312340e-03, 3.138842948382108717e-03
1.168199999999999968e-02, 8.720000000000000320e-03, 2.344000000000000163e-03, 7.145999999999999575e-03, 5.579612988193643347e-02, 3.261235000386431687e-02, 2.983025819802660912e-03, 3.193966163466351038e-03
1.180400000000000026e-02, 8.847999999999999962e-03, 2.396000000000000126e-03, 7.251999999999999766e-03, 5.642271223009912712e-02, 3.303046573252096940e-02, 3.035441636182061725e-03, 3.249903272383429780e-03
1.196599999999999921e-02, 8.949999999999999623e-03, 2.435999999999999797e-03, 7.354000000000000294e-03, 5.705009981956133541e-02, 3.345045315066819125e-02, 3.090826809825247736e-03, 3.306510072526017228e-03
1.213599999999999922e-02, 9.088000000000000592e-03, 2.474000000000000071e-03, 7.461999999999999883e-03, 5.770031227517113254e-02, 3.388851436814347556e-02, 3.145319345963832388e-03, 3.363425849310949008e-03
1.226999999999999966e-02, 9.233999999999999153e-03, 2.497999999999999787e-03, 7.594000000000000056e-03, 5.834537074949169844e-02, 3.432673164947618732e-02, 3.201780443367483776e-03, 3.423705869804075531e-03
1.242599999999999955e-02, 9.381999999999999715e-03, 2.552000000000000015e-03, 7.700000000000000247e-03, 5.898760651268328964e-02, 3.476574001619430615e-02, 3.257933691875505855e-03, 3.484021528379751750e-03
1.257600000000000037e-02, 9.528000000000000011e-03, 2.589999999999999854e-03, 7.825999999999999623e-03, 5.962659374802982415e-02, 3.521110707935155154e-02, 3.311734172316975564e-03, 3.543875786646162856e-03
1.270199999999999975e-02, 9.643999999999999795e-03, 2.622000000000000199e-03, 7.941999999999999407e-03, 6.031494906317045462e-02, 3.565748229792124052e-02, 3.375494679463227586e-03, 3.607134888194979058e-03
1.285799999999999964e-02, 9.768000000000000640e-03, 2.651999999999999844e-03, 8.066000000000000253e-03, 6.099441034763729286e-02, 3.611929529840257613e-02, 3.434588343132075408e-03, 3.670214168870101264e-03
1.303400000000000045e-02, 9.905999999999999875e-03, 2.706000000000000072e-03, 8.174000000000000710e-03, 6.167559821273965043e-02, 3.659149452239083417e-02, 3.502214668537698746e-03, 3.733984125061856358e-03
1.317600000000000021e-02, 1.005400000000000044e-02, 2.732000000000000053e-03, 8.267999999999999308e-03, 6.236888616323374435e-02, 3.706441959253740925e-02, 3.559143219234538798e-03, 3.799725824015657682e-03
1.332200000000000051e-02, 1.020199999999999926e-02, 2.765999999999999796e-03, 8.406000000000000277e-03, 6.306648510409074149e-02, 3.753672494871794496e-02, 3.622785940380990853e-03, 3.867122564656977173e-03
1.349000000000000025e-02, 1.033000000000000064e-02, 2.785999999999999848e-03, 8.512000000000000469e-03, 6.377383247510574893e-02, 3.801287390169866970e-02, 3.684834035238523584e-03, 3.935712566010655077e-03
1.363400000000000029e-02, 1.049199999999999959e-02, 2.831999999999999882e-03, 8.632000000000000783e-03, 6.448987189426118316e-02, 3.850352870485676537e-02, 3.752936626577435021e-03, 4.003253953249822847e-03
1.378200000000000085e-02, 1.064200000000000042e-02, 2.880000000000000181e-03, 8.770000000000000018e-03, 6.521242460500455140e-02, 3.900319630163320145e-02, 3.819064350128526051e-03, 4.074759758835631331e-03
1.391599999999999955e-02, 1.079600000000000004e-02, 2.913999999999999924e-03, 8.869999999999999413e-03, 6.594641231640316348e-02, 3.951539041981516620e-02, 3.888535071615983798e-03, 4.147051616195471940e-03
1.406400000000000011e-02, 1.094599999999999913e-02, 2.949999999999999931e-03, 9.011999999999999178e-03, 6.666808917658521849e-02, 4.000758137695114430e-02, 3.955767475886034362e-03, 4.217729811110196292e-03
1.423400000000000012e-02, 1.109800000000000023e-02, 3.016000000000000018e-03, 9.159999999999999740e-03, 6.742718383596653375e-02, 4.052334618163062896e-02, 4.027797933344840278e-03, 4.292439476548406962e-03
1.437399999999999962e-02, 1.126599999999999997e-02, 3.066000000000000149e-03, 9.299999999999999239e-03, 6.817361746354483332e-02, 4.105907068301521690e-02, 4.097739765212924691e-03, 4.367513236730373102e-03
1.452600000000000072e-02, 1.144399999999999931e-02, 3.119999999999999944e-03, 9.412000000000000227e-03, 6.894717474210287911e-02, 4.157726415567886136e-02, 4.170093605537607620e-03, 4.444135214691895437e-03
1.470199999999999979e-02, 1.157799999999999975e-02, 3.174000000000000172e-03, 9.534000000000000807e-03, 6.972070694856286055e-02, 4.211227633452821473e-02, 4.245555726189400095e-03, 4.520490220239182198e-03
1.490600000000000085e-02, 1.172600000000000031e-02, 3.226000000000000135e-03, 9.672000000000000042e-03, 7.050571608819915237e-02, 4.265345527629951783e-02, 4.321490305419061449e-03, 4.601913968135830195e-03
1.506000000000000047e-02, 1.190599999999999992e-02, 3.279999999999999930e-03, 9.818000000000000338e-03, 7.129166350839205579e-02, 4.319596353806252204e-02, 4.396993278871491086e-03, 4.681635003249310506e-03
1.521400000000000009e-02, 1.205799999999999927e-02, 3.324000000000000132e-03, 9.964000000000000634e-03, 7.207973938507758471e-02, 4.376047142838886822e-02, 4.482282274738491265e-03, 4.764528292225322578e-03
1.538199999999999984e-02, 1.223800000000000061e-02, 3.366000000000000068e-03, 1.011800000000000026e-02, 7.289673820332384646e-02, 4.432611236089387119e-02, 4.555792717489967961e-03, 4.849837349483926245e-03
1.561799999999999994e-02, 1.239999999999999956e-02, 3.413999999999999934e-03, 1.024399999999999963e-02, 7.371433863558048138e-02, 4.489231856744065052e-02, 4.635776384865388129e-03, 4.933275815973997558e-03
1.582199999999999926e-02, 1.255799999999999972e-02, 3.452000000000000207e-03, 1.041199999999999938e-02, 7.453111268578782589e-02, 4.546645911369983500e-02, 4.719893471439915930e-03, 5.019147463629868716e-03
1.601199999999999846e-02, 1.272799999999999973e-02, 3.504000000000000170e-03, 1.054599999999999982e-02, 7.537389008623994469e-02, 4.604843727787116814e-02, 4.802898413348187165e-03, 5.107767342773255996e-03
1.618199999999999847e-02, 1.289399999999999921e-02, 3.553999999999999868e-03, 1.071800000000000010e-02, 7.621541482867741357e-02, 4.664519743042533362e-02, 4.890977435590378349e-03, 5.197972267613902748e-03
1.637800000000000020e-02, 1.309199999999999947e-02, 3.614000000000000025e-03, 1.088199999999999931e-02, 7.707262220567874522e-02, 4.725077697276953981e-02, 4.975360549468395115e-03, 5.287998941834500498e-03
1.655799999999999980e-02, 1.328400000000000067e-02, 3.680000000000000111e-03, 1.103799999999999920e-02, 7.794037611750720407e-02, 4.785240060058185141e-02, 5.063180985586223336e-03, 5.381641112036329375e-03
1.676800000000000165e-02, 1.347600000000000013e-02, 3.753999999999999958e-03, 1.116800000000000084e-02, 7.879572420734966276e-02, 4.847375850057984020e-02, 5.153994852650087104e-03, 5.475402947862825428e-03
1.698799999999999963e-02, 1.366599999999999933e-02, 3.798000000000000161e-03, 1.135599999999999977e-02, 7.968959326510174912e-02, 4.909343789685925719e-02, 5.247137405047065141e-03, 5.571048436228497221e-03
1.719800000000000148e-02, 1.385400000000000000e-02, 3.850000000000000124e-03, 1.151600000000000019e-02, 8.058413448634257903e-02, 4.972050847682076002e-02, 5.338444223012161170e-03, 5.669054766450127951e-03
1.738999999999999921e-02, 1.408000000000000050e-02, 3.919999999999999873e-03, 1.167799999999999915e-02, 8.149615976602923861e-02, 5.036248710918383303e-02, 5.430661977792731153e-03, 5.769773317945214169e-03
1.758399999999999894e-02, 1.425599999999999958e-02, 3.974000000000000102e-03, 1.187999999999999994e-02, 8.240358841007586199e-02, 5.100657237009291467e-02, 5.532024469755359580e-03, 5.869858142853376197e-03
1.779400000000000079e-02, 1.444999999999999930e-02, 4.041999999999999586e-03, 1.206199999999999981e-02, 8.333311856702466103e-02, 5.166131704845775691e-02, 5.629285443719262219e-03, 5.973329773883013540e-03
1.799800000000000011e-02, 1.465200000000000009e-02, 4.104000000000000009e-03, 1.221200000000000063e-02, 8.424917772335313582e-02, 5.232719731581514377e-02, 5.724120798286615706e-03, 6.077531823374844600e-03
1.822000000000000008e-02, 1.486400000000000048e-02, 4.164000000000000166e-03, 1.236399999999999999e-02, 8.519810108705587470e-02, 5.300399827212091269e-02, 5.830337694427637461e-03, 6.184186469206060660e-03
1.844600000000000059e-02, 1.507200000000000033e-02, 4.242000000000000111e-03, 1.250399999999999949e-02, 8.615586809064967877e-02, 5.370303877739973641e-02, 5.935983613557450217e-03, 6.293753393941184382e-03
1.871199999999999947e-02, 1.522800000000000022e-02, 4.297999999999999737e-03, 1.270199999999999975e-02, 8.712408337350709131e-02, 5.437972709176873420e-02, 6.046733472462842603e-03, 6.404274000782344406e-03
1.896600000000000022e-02, 1.545400000000000072e-02, 4.362000000000000426e-03, 1.290799999999999934e-02, 8.809770478575058850e-02, 5.507653394053339813e-02, 6.144091098416315858e-03, 6.516335330954007958e-03
1.919799999999999979e-02, 1.562200000000000047e-02, 4.444000000000000034e-03, 1.309600000000000000e-02, 8.908534365426960810e-02, 5.577914197414231973e-02, 6.256745271997918301e-03, 6.630443963508692723e-03
1.943999999999999895e-02, 1.579600000000000101e-02, 4.513999999999999783e-03, 1.329800000000000079e-02, 9.008018048095059460e-02, 5.649962611788580946e-02, 6.371444467921282863e-03, 6.747349191664704648e-03
1.964199999999999974e-02, 1.597799999999999915e-02, 4.584000000000000401e-03, 1.346600000000000054e-02, 9.108757567640402009e-02, 5.721979287166183148e-02, 6.486747376200511887e-03, 6.863540755080190653e-03
1.986399999999999971e-02, 1.617800000000000141e-02, 4.645999999999999956e-03, 1.365800000000000000e-02, 9.211499419687324552e-02, 5.797063390343981659e-02, 6.597470927368776633e-03, 6.986336500940432473e-03
2.008800000000000169e-02, 1.641000000000000097e-02, 4.697999999999999919e-03, 1.384799999999999920e-02, 9.314679365605990635e-02, 5.870503503517972288e-02, 6.715054454069202192e-03, 7.106770310135891028e-03
2.031600000000000072e-02, 1.661400000000000030e-02, 4.764000000000000005e-03, 1.408200000000000077e-02, 9.418695079695285632e-02, 5.946132116341496660e-02, 6.835441047209174330e-03, 7.231777150099405124e-03
2.055399999999999935e-02, 1.681399999999999909e-02, 4.839999999999999684e-03, 1.428399999999999982e-02, 9.524668068819017175e-02, 6.022995748561917745e-02, 6.957697598188385645e-03, 7.358858138187780035e-03
2.077999999999999986e-02, 1.702400000000000094e-02, 4.910000000000000302e-03, 1.452999999999999951e-02, 9.630839232884731704e-02, 6.100226496526746367e-02, 7.081865687035143742e-03, 7.489183364585827625e-03
2.100399999999999837e-02, 1.720599999999999907e-02, 4.989999999999999644e-03, 1.472599999999999951e-02, 9.738411142386119157e-02, 6.179259518562221776e-02, 7.207569514732359642e-03, 7.621659620209322514e-03
2.120199999999999863e-02, 1.742000000000000146e-02, 5.080000000000000314e-03, 1.493399999999999936e-02, 9.847703689463814525e-02, 6.258484459321647653e-02, 7.337955245961898590e-03, 7.754304649976351445e-03
2.145999999999999991e-02, 1.766600000000000115e-02, 5.158000000000000258e-03, 1.513800000000000041e-02, 9.958491593479824877e-02, 6.340078761119884165e-02, 7.466306688374006913e-03, 7.889996874225990026e-03
2.172599999999999879e-02, 1.794199999999999962e-02, 5.244000000000000397e-03, 1.536799999999999972e-02, 1.007004967347251145e-01, 6.419808624590647717e-02, 7.599194080554658517e-03, 8.029136775599349587e-03
2.195799999999999835e-02, 1.817399999999999918e-02, 5.346000000000000058e-03, 1.557399999999999930e-02, 1.018465155401296063e-01, 6.502670994771803104e-02, 7.733185605986724401e-03, 8.170270714232577905e-03
2.221800000000000164e-02, 1.838000000000000050e-02, 5.455999999999999912e-03, 1.574800000000000158e-02, 1.029654706368394734e-01, 6.586272101005517798e-02, 7.871611711817006959e-03, 8.312740739915096960e-03
2.248599999999999904e-02, 1.859200000000000089e-02, 5.573999999999999962e-03, 1.595399999999999943e-02, 1.041284977845759463e-01, 6.671652336761474400e-02, 8.010861612286672082e-03, 8.457609306942743405e-03
2.276200000000000098e-02, 1.882400000000000045e-02, 5.657999999999999835e-03, 1.614600000000000063e-02, 1.052883232945652503e-01, 6.757516264608325052e-02, 8.153193737198331445e-03, 8.606773013230479066e-03
2.308199999999999835e-02, 1.906000000000000055e-02, 5.743999999999999974e-03, 1.631799999999999917e-02, 1.064653082365106668e-01, 6.843756237875170401e-02, 8.301777691421393865e-03, 8.758236884736597325e-03
2.333999999999999964e-02, 1.934599999999999861e-02, 5.865999999999999687e-03, 1.653999999999999915e-02, 1.076613041309718299e-01, 6.931847660516159138e-02, 8.447266293192017689e-03, 8.911766417023790285e-03
2.361800000000000010e-02, 1.962399999999999908e-02, 5.960000000000000020e-03, 1.677400000000000072e-02, 1.088547162109114869e-01, 7.020903580099314978e-02, 8.595494704246704754e-03, 9.069928358966580090e-03
2.392599999999999935e-02, 1.985200000000000159e-02, 6.054000000000000353e-03, 1.699600000000000069e-02, 1.100728071947666142e-01, 7.110910214692001130e-02, 8.753715418549481986e-03, 9.227651336131868776e-03
2.418000000000000010e-02, 2.009999999999999981e-02, 6.138000000000000227e-03, 1.725399999999999850e-02, 1.113218723626364925e-01, 7.203846224320922809e-02, 8.906138888185756788e-03, 9.389397797522645861e-03
2.446800000000000017e-02, 2.031600000000000072e-02, 6.245999999999999816e-03, 1.749799999999999967e-02, 1.125666896948438744e-01, 7.294612246079602846e-02, 9.064093508931773957e-03, 9.554848698785247882e-03
2.474000000000000157e-02, 2.055200000000000082e-02, 6.348000000000000344e-03, 1.776000000000000148e-02, 1.138315460044972971e-01, 7.389053816428788057e-02, 9.225538540893781295e-03, 9.722852177589835776e-03
2.500600000000000045e-02, 2.079599999999999851e-02, 6.447999999999999739e-03, 1.798399999999999999e-02, 1.151099070607653624e-01, 7.483033263286330283e-02, 9.392417581732018586e-03, 9.892852572732807950e-03
2.530800000000000063e-02, 2.106200000000000086e-02, 6.542000000000000072e-03, 1.820599999999999996e-02, 1.164007215867369216e-01, 7.579930582474657397e-02, 9.556762255811351164e-03, 1.006656781751002865e-02
2.562199999999999894e-02, 2.137400000000000064e-02, 6.634000000000000140e-03, 1.845600000000000018e-02, 1.176985967407607331e-01, 7.678142260604908786e-02, 9.730066774064960455e-03, 1.024152987157321559e-02
2.590599999999999847e-02, 2.165999999999999870e-02, 6.738000000000000066e-03, 1.870600000000000041e-02, 1.190128792588941442e-01, 7.776504170668133153e-02, 9.901316420692793385e-03, 1.042341782828446091e-02
2.621000000000000066e-02, 2.196999999999999995e-02, 6.856000000000000115e-03, 1.896400000000000169e-02, 1.203444049374027547e-01, 7.876616019454098228e-02, 1.007541870901362130e-02, 1.060615239246529527e-02
2.652600000000000097e-02, 2.223599999999999882e-02, 6.976000000000000430e-03, 1.918399999999999966e-02, 1.216880823231398512e-01, 7.977951616712744554e-02, 1.025637675491264909e-02, 1.079200197658905687e-02
2.684200000000000128e-02, 2.255000000000000060e-02, 7.089999999999999948e-03, 1.947000000000000119e-02, 1.230607282451022938e-01, 8.080412617024941568e-02, 1.043974389813377007e-02, 1.098163396362593532e-02
2.713600000000000040e-02, 2.284200000000000119e-02, 7.230000000000000315e-03, 1.970399999999999929e-02, 1.244399360444101849e-01, 8.184691060764819059e-02, 1.062559399893925685e-02, 1.117473786209786067e-02
2.750999999999999973e-02, 2.311399999999999913e-02, 7.348000000000000365e-03, 1.999400000000000135e-02, 1.258306450115481423e-01, 8.289761430394340658e-02, 1.081322397814981837e-02, 1.137029602185136989e-02
2.780799999999999939e-02, 2.339799999999999866e-02, 7.479999999999999670e-03, 2.025000000000000064e-02, 1.272488605351878577e-01, 8.396411372849962862e-02, 1.100316037178684057e-02, 1.157003793797597296e-02
2.813799999999999982e-02, 2.372799999999999909e-02, 7.609999999999999577e-03, 2.049199999999999980e-02, 1.286676482327606952e-01, 8.505353904231646722e-02, 1.120708517903850308e-02, 1.177177802779522976e-02
2.851599999999999968e-02, 2.403999999999999887e-02, 7.755999999999999873e-03, 2.077599999999999933e-02, 1.301086965844024668e-01, 8.613073797843166790e-02, 1.140413566151388461e-02, 1.197844716890430344e-02
2.884199999999999958e-02, 2.431200000000000028e-02, 7.893999999999999975e-03, 2.102000000000000049e-02, 1.315599944108242492e-01, 8.724343660157007907e-02, 1.160499414620727587e-02, 1.218953219089269867e-02
2.923200000000000104e-02, 2.460400000000000087e-02, 8.004000000000000697e-03, 2.128199999999999883e-02, 1.330459204155582942e-01, 8.836480106095061238e-02, 1.181373886803814555e-02, 1.240399750431652945e-02
2.954599999999999935e-02, 2.491799999999999918e-02, 8.125999999999999543e-03, 2.157600000000000143e-02, 1.345314884460351579e-01, 8.950473543815591626e-02, 1.202141977469013343e-02, 1.262087649473741906e-02
2.985600000000000059e-02, 2.522999999999999896e-02, 8.253999999999999185e-03, 2.186799999999999855e-02, 1.360476343001241484e-01, 9.065694350737013574e-02, 1.223157978245357005e-02, 1.284156264212047392e-02
3.019000000000000156e-02, 2.556200000000000139e-02, 8.387999999999999623e-03, 2.215800000000000061e-02, 1.375610432255496562e-01, 9.183576032770938979e-02, 1.245107854332066014e-02, 1.306942757977864501e-02
3.052200000000000052e-02, 2.590399999999999994e-02, 8.517999999999999530e-03, 2.243200000000000055e-02, 1.390953278541603721e-01, 9.299347886009574904e-02, 1.267336958878048994e-02, 1.329688035443769151e-02
3.082599999999999923e-02, 2.625600000000000156e-02, 8.661999999999999561e-03, 2.267800000000000024e-02, 1.406630728489609017e-01, 9.419479626157199748e-02, 1.289946187264288079e-02, 1.353036541875344417e-02
3.116599999999999926e-02, 2.659399999999999958e-02, 8.821999999999999981e-03, 2.297400000000000136e-02, 1.422358295832807651e-01, 9.540978675796342456e-02, 1.313259823845444769e-02, 1.376784293192880558e-02
3.151999999999999941e-02, 2.690400000000000083e-02, 8.961999999999999481e-03, 2.326200000000000143e-02, 1.438270927938464505e-01, 9.663564585845507704e-02, 1.336675628642259792e-02, 1.400951389337652328e-02
3.182600000000000012e-02, 2.719399999999999942e-02, 9.117999999999999369e-03, 2.352800000000000030e-02, 1.454575465209934360e-01, 9.790145245919550099e-02, 1.360135177835663373e-02, 1.425390977486534587e-02
3.220200000000000146e-02, 2.753399999999999945e-02, 9.263999999999999665e-03, 2.383000000000000049e-02, 1.470717518906799470e-01, 9.914193231441531529e-02, 1.384255336090054606e-02, 1.450550701248190001e-02
3.257600000000000079e-02, 2.792800000000000143e-02, 9.428000000000000616e-03, 2.415399999999999839e-02, 1.487189335182284577e-01, 1.004153228444005230e-01, 1.409204217491230246e-02, 1.476047185360707635e-02
3.298600000000000143e-02, 2.829200000000000118e-02, 9.586000000000000770e-03, 2.446399999999999963e-02, 1.503864475505333753e-01, 1.017085381251147530e-01, 1.434262568470437774e-02, 1.502014982260703284e-02
3.335799999999999876e-02, 2.864399999999999932e-02, 9.728000000000000536e-03, 2.481399999999999925e-02, 1.520595151695056935e-01, 1.030119393024536423e-01, 1.459893776619399994e-02, 1.528354269962400695e-02
3.375399999999999928e-02, 2.897200000000000122e-02, 9.879999999999999893e-03, 2.509199999999999972e-02, 1.537731050048651849e-01, 1.043361201137102540e-01, 1.485777531608806386e-02, 1.554893612809682239e-02
3.415200000000000180e-02, 2.935199999999999962e-02, 1.001600000000000060e-02, 2.542000000000000162e-02, 1.554955928948262567e-01, 1.056798437768875082e-01, 1.512162798812861572e-02, 1.582393031935727667e-02
3.454399999999999832e-02, 2.971400000000000083e-02, 1.017799999999999955e-02, 2.579199999999999895e-02, 1.572410347202220227e-01, 1.070385932810633267e-01, 1.538908397948023782e-02, 1.610094723235417150e-02
3.497200000000000308e-02, 3.002600000000000061e-02, 1.034999999999999983e-02, 2.608399999999999955e-02, 1.589897957429496078e-01, 1.084111822501086092e-01, 1.566490244030993920e-02, 1.638265803104043891e-02
3.540599999999999997e-02, 3.041400000000000006e-02, 1.054399999999999955e-02, 2.639000000000000026e-02, 1.607790295440911787e-01, 1.098079500914822815e-01, 1.594140572333719447e-02, 1.667136822173009500e-02
3.581800000000000261e-02, 3.088799999999999879e-02, 1.070199999999999971e-02, 2.671199999999999963e-02, 1.625907213881018221e-01, 1.112257426714790137e-01, 1.622884952982381682e-02, 1.696332403466806540e-02
3.620600000000000207e-02, 3.124400000000000094e-02, 1.086999999999999945e-02, 2.700800000000000076e-02, 1.644077960031468388e-01, 1.126479866473308472e-01, 1.651683263234224319e-02, 1.726265497878608918e-02
3.661600000000000271e-02, 3.160799999999999721e-02, 1.105599999999999986e-02, 2.733599999999999919e-02, 1.662570664921477481e-01, 1.140947857399178533e-01, 1.681055555955918504e-02, 1.756744617351814475e-02
3.700200000000000017e-02, 3.200399999999999773e-02, 1.124200000000000026e-02, 2.764799999999999897e-02, 1.681095076532273525e-01, 1.155625635654448369e-01, 1.710939524867895536e-02, 1.787228352494837913e-02
3.742000000000000187e-02, 3.241999999999999743e-02, 1.138199999999999976e-02, 2.799400000000000152e-02, 1.699772984688075472e-01, 1.170521017559944810e-01, 1.741795493776992013e-02, 1.818566549419927195e-02
3.782400000000000345e-02, 3.283200000000000007e-02, 1.162000000000000012e-02, 2.834000000000000061e-02, 1.718989093978917637e-01, 1.185676275189715967e-01, 1.772421755469768406e-02, 1.850580226246346591e-02
3.828600000000000059e-02, 3.321999999999999953e-02, 1.179999999999999973e-02, 2.867199999999999957e-02, 1.738210793879236271e-01, 1.200837380115112873e-01, 1.804230113486783235e-02, 1.882973146608208151e-02
3.869600000000000123e-02, 3.362799999999999817e-02, 1.197999999999999933e-02, 2.904400000000000037e-02, 1.757729427154420265e-01, 1.216263447493168420e-01, 1.836451541152317110e-02, 1.915787237376299565e-02
3.908799999999999775e-02, 3.401799999999999963e-02, 1.214600000000000055e-02, 2.940200000000000105e-02, 1.777392353993129948e-01, 1.232022781318583282e-01, 1.868525045918579749e-02, 1.949577823998242462e-02
3.951999999999999957e-02, 3.444200000000000039e-02, 1.238000000000000038e-02, 2.979199999999999904e-02, 1.797231248512492496e-01, 1.247783434712780859e-01, 1.902086822744030944e-02, 1.983937863719474268e-02
3.997400000000000259e-02, 3.490000000000000047e-02, 1.260999999999999968e-02, 3.018799999999999956e-02, 1.817394637306363747e-01, 1.263875555876997625e-01, 1.935862521467560105e-02, 2.018870133258007099e-02
4.047400000000000303e-02, 3.533800000000000135e-02, 1.281400000000000074e-02, 3.056999999999999995e-02, 1.837696393534686834e-01, 1.280090961413930806e-01, 1.970257766644371508e-02, 2.054045463045411218e-02
4.091600000000000098e-02, 3.579000000000000237e-02, 1.301399999999999953e-02, 3.090400000000000091e-02, 1.858223175717745590e-01, 1.296577281853067976e-01, 2.005650413013487440e-02, 2.090128960334310462e-02
4.136000000000000093e-02, 3.626000000000000056e-02, 1.325199999999999989e-02, 3.134599999999999886e-02, 1.879226333400647320e-01, 1.312899695920715093e-01, 2.041036825097986007e-02, 2.126752199663974052e-02
4.182400000000000007e-02, 3.666200000000000014e-02, 1.346600000000000054e-02, 3.172200000000000020e-02, 1.900130759723293039e-01, 1.330088830954847534e-01, 2.077440805216433997e-02, 2.164145291804961749e-02
4.233399999999999663e-02, 3.715600000000000153e-02, 1.363400000000000029e-02, 3.212799999999999684e-02, 1.921561709944638596e-01, 1.347164820667411389e-01, 2.114617093888876767e-02, 2.201985965860167246e-02
4.280199999999999977e-02, 3.762800000000000172e-02, 1.383999999999999987e-02, 3.256799999999999973e-02, 1.943101714637451294e-01, 1.364521305911466365e-01, 2.152142523761895951e-02, 2.240907971680066932e-02
4.331399999999999834e-02, 3.807800000000000074e-02, 1.402800000000000054e-02, 3.295200000000000212e-02, 1.964825015660235374e-01, 1.382083982095146102e-01, 2.190600175137897773e-02, 2.279942931647900919e-02
4.384400000000000103e-02, 3.855599999999999999e-02, 1.426200000000000037e-02, 3.336200000000000276e-02, 1.986857333003371195e-01, 1.399779035531546756e-01, 2.229690867691426839e-02, 2.320016650285860321e-02
4.429999999999999910e-02, 3.896199999999999664e-02, 1.450800000000000006e-02, 3.379999999999999671e-02, 2.009101289742774854e-01, 1.417769694948346204e-01, 2.269276649194367640e-02, 2.360696107469932928e-02
4.477199999999999930e-02, 3.941000000000000059e-02, 1.471599999999999991e-02, 3.418399999999999911e-02, 2.031647960041187695e-01, 1.436115674296475908e-01, 2.309034907691667401e-02, 2.402233155307190171e-02
4.533199999999999730e-02, 3.987399999999999972e-02, 1.496399999999999987e-02, 3.463600000000000012e-02, 2.054385686114453824e-01, 1.454552781608472456e-01, 2.350669101304689312e-02, 2.444379431002158612e-02
4.585600000000000093e-02, 4.032399999999999873e-02, 1.525199999999999993e-02, 3.505400000000000182e-02, 2.077399008594152663e-01, 1.473286734464300807e-01, 2.392370610302750958e-02, 2.487352262138857462e-02
4.635800000000000337e-02, 4.084399999999999836e-02, 1.547399999999999991e-02, 3.544200000000000128e-02, 2.100679798030264667e-01, 1.492270277447261539e-01, 2.435013203009756336e-02, 2.530916384095812169e-02
4.697199999999999986e-02, 4.133599999999999774e-02, 1.571200000000000027e-02, 3.588000000000000217e-02, 2.124268953139386851e-01, 1.511491250328372560e-01, 2.478101230573146255e-02, 2.575367161780881681e-02
4.754799999999999999e-02, 4.182400000000000007e-02, 1.592800000000000119e-02, 3.625199999999999950e-02, 2.148202085450154342e-01, 1.530870746686783523e-01, 2.522409762475844378e-02, 2.620876326578985838e-02
4.809999999999999692e-02, 4.237799999999999900e-02, 1.618199999999999847e-02, 3.664400000000000296e-02, 2.172024142006254988e-01, 1.550540431243352113e-01, 2.567196414387337700e-02, 2.666502282899546258e-02
4.868999999999999717e-02, 4.291600000000000276e-02, 1.642400000000000110e-02, 3.710999999999999716e-02, 2.196371130001107952e-01, 1.570494648825899731e-01, 2.612996895664484662e-02, 2.713287360773974227e-02
4.922399999999999692e-02, 4.340200000000000308e-02, 1.668400000000000091e-02, 3.757400000000000323e-02, 2.221062250823814255e-01, 1.590578871561766361e-01, 2.660305410253863828e-02, 2.761042555511959359e-02
4.977600000000000080e-02, 4.391599999999999671e-02, 1.690399999999999889e-02, 3.805599999999999955e-02, 2.245877281302444961e-01, 1.610950873222178892e-01, 2.707716188905890178e-02, 2.809559728739766116e-02
5.033399999999999680e-02, 4.442399999999999821e-02, 1.712400000000000033e-02, 3.852599999999999775e-02, 2.271083118541853407e-01, 1.631831996737244106e-01, 2.755103463529791352e-02, 2.858953147446189474e-02
5.084600000000000231e-02, 4.495999999999999996e-02, 1.740600000000000133e-02, 3.901000000000000301e-02, 2.296516837485788054e-01, 1.652806719291720905e-01, 2.804208501212190202e-02, 2.908978512412111264e-02
5.140600000000000031e-02, 4.550799999999999984e-02, 1.770599999999999952e-02, 3.941800000000000165e-02, 2.322239651746183797e-01, 1.674156024435080325e-01, 2.853488575988154252e-02, 2.959800448308445853e-02
5.200400000000000161e-02, 4.609400000000000303e-02, 1.796199999999999880e-02, 3.990199999999999997e-02, 2.348246943262496667e-01, 1.695747281298138620e-01, 2.905210583078434924e-02, 3.011873682102512995e-02
5.262800000000000117e-02, 4.662000000000000172e-02, 1.820400000000000143e-02, 4.039399999999999935e-02, 2.374531166753598710e-01, 1.717410788578684344e-01, 2.956423845205907730e-02, 3.064749811790529535e-02
5.324600000000000166e-02, 4.721600000000000102e-02, 1.847400000000000084e-02, 4.087400000000000061e-02, 2.401236273497147078e-01, 1.739535372336284413e-01, 3.009393111420377923e-02, 3.118640232966646969e-02
5.381799999999999778e-02, 4.775800000000000184e-02, 1.878799999999999915e-02, 4.139400000000000024e-02, 2.428010508481446561e-01, 1.761931614363507204e-01, 3.062061329128984086e-02, 3.173210845831585941e-02
5.440799999999999803e-02, 4.838200000000000139e-02, 1.900999999999999912e-02, 4.193800000000000305e-02, 2.455227197120749827e-01, 1.784556285746330406e-01, 3.116439835702133551e-02, 3.228767663153363221e-02
5.498399999999999815e-02, 4.895000000000000046e-02, 1.927399999999999947e-02, 4.239799999999999819e-02, 2.482832864962853381e-01, 1.807519435560609455e-01, 3.172519859426974065e-02, 3.285274170536318233e-02
5.564199999999999702e-02, 4.961399999999999838e-02, 1.957000000000000059e-02, 4.286800000000000332e-02, 2.510584904225937053e-01, 1.830768020714031163e-01, 3.229571731470998186e-02, 3.343174539515980648e-02
5.627000000000000057e-02, 5.019200000000000050e-02, 1.983199999999999893e-02, 4.335200000000000164e-02, 2.538633789568887078e-01, 1.854335049899709376e-01, 3.286533066078344001e-02, 3.401992500067386321e-02
5.692799999999999944e-02, 5.081800000000000206e-02, 2.013799999999999965e-02, 4.387800000000000034e-02, 2.567169283455328910e-01, 1.878150454628717825e-01, 3.345400998686495764e-02, 3.461375657740986544e-02
5.756599999999999911e-02, 5.144200000000000161e-02, 2.045200000000000143e-02, 4.437200000000000172e-02, 2.595914975682955816e-01, 1.902278050735764781e-01, 3.404653675762241843e-02, 3.522468305408776174e-02
5.822399999999999798e-02, 5.206600000000000117e-02, 2.082399999999999876e-02, 4.484599999999999698e-02, 2.624917209554961106e-01, 1.926733759772081833e-01, 3.465421568602301133e-02, 3.584157683712377307e-02
5.889199999999999990e-02, 5.266200000000000048e-02, 2.116799999999999932e-02, 4.536199999999999954e-02, 2.654549882454178000e-01, 1.951562004215058321e-01, 3.527367493133166942e-02, 3.647169340506808272e-02
5.956000000000000183e-02, 5.331400000000000028e-02, 2.151199999999999987e-02, 4.588600000000000317e-02, 2.684088910061606104e-01, 1.976532926376541044e-01, 3.590478961974023775e-02, 3.710897176945325560e-02
6.026000000000000106e-02, 5.394800000000000290e-02, 2.182200000000000112e-02, 4.645400000000000224e-02, 2.714171959809880130e-01, 2.002109078100013650e-01, 3.653556305977362362e-02, 3.776054107897321849e-02
6.089599999999999874e-02, 5.455399999999999833e-02, 2.214599999999999902e-02, 4.702400000000000330e-02, 2.744741926391141007e-01, 2.027905909083662639e-01, 3.718426248774277937e-02, 3.842477632701150198e-02
6.163400000000000128e-02, 5.521600000000000119e-02, 2.249200000000000157e-02, 4.754599999999999799e-02, 2.775396096392839240e-01, 2.053871747697685601e-01, 3.784578693270739674e-02, 3.909718175241180815e-02
6.232000000000000040e-02, 5.589399999999999924e-02, 2.277600000000000111e-02, 4.803000000000000325e-02, 2.806540300721898085e-01, 2.080300521903552524e-01, 3.852051083880899535e-02, 3.978472902284858198e-02
6.299799999999999844e-02, 5.658400000000000235e-02, 2.313199999999999978e-02, 4.861399999999999749e-02, 2.837851418149818783e-01, 2.107051721081396600e-01, 3.920786322556508996e-02, 4.048371747166613216e-02
6.375599999999999323e-02, 5.726400000000000240e-02, 2.350199999999999859e-02, 4.919199999999999962e-02, 2.869700343989607938e-01, 2.134250285579110673e-01, 3.990851607154872333e-02, 4.119151338017201791e-02
6.453200000000000602e-02, 5.802000000000000213e-02, 2.386999999999999886e-02, 4.976799999999999974e-02, 2.901850356572735490e-01, 2.161645627173926498e-01, 4.061767001307329400e-02, 4.191554291265901788e-02
6.522600000000000620e-02, 5.872800000000000242e-02, 2.421399999999999941e-02, 5.041600000000000248e-02, 2.934361737086896849e-01, 2.189407977614550582e-01, 4.134181620734049545e-02, 4.265330720302525774e-02
6.590799999999999437e-02, 5.936400000000000010e-02, 2.455999999999999850e-02, 5.101599999999999885e-02, 2.967167709363066064e-01, 2.217716734591064498e-01, 4.208073483391472358e-02, 4.339907442903977869e-02
6.667399999999999716e-02, 6.010200000000000264e-02, 2.493599999999999983e-02, 5.166799999999999865e-02, 3.000465033616452337e-01, 2.246104449179207874e-01, 4.282606260640246798e-02, 4.416113941519273639e-02
6.746599999999999819e-02, 6.087999999999999662e-02, 2.532399999999999929e-02, 5.226599999999999996e-02, 3.034091731068480069e-01, 2.275001383977892089e-01, 4.358904621726397699e-02, 4.493788582409836974e-02
6.822799999999999698e-02, 6.153200000000000336e-02, 2.571400000000000075e-02, 5.289399999999999658e-02, 3.068075291103666280e-01, 2.304190212185836806e-01, 4.436394501956780062e-02, 4.572395355943920797e-02
6.899800000000000377e-02, 6.218400000000000316e-02, 2.614000000000000004e-02, 5.360199999999999687e-02, 3.102430221415981015e-01, 2.333895393379765426e-01, 4.515300676372583505e-02, 4.652591785441645422e-02
6.976799999999999669e-02, 6.285399999999999321e-02, 2.654400000000000162e-02, 5.423999999999999655e-02, 3.137317078618667154e-01, 2.364015399185096511e-01, 4.595438681397077257e-02, 4.734210644234935345e-02
7.056400000000000172e-02, 6.356000000000000538e-02, 2.689599999999999977e-02, 5.484200000000000186e-02, 3.172337591002107882e-01, 2.394302295051485840e-01, 4.677214553783568679e-02, 4.817348610739143056e-02
7.137400000000000688e-02, 6.431199999999999417e-02, 2.726999999999999910e-02, 5.547200000000000047e-02, 3.207837849153304943e-01, 2.425081032161598704e-01, 4.760734673414352552e-02, 4.901975562473756542e-02
7.222399999999999654e-02, 6.509399999999999908e-02, 2.766400000000000109e-02, 5.614800000000000346e-02, 3.243813026358821627e-01, 2.456266519029723094e-01, 4.845441082929905635e-02, 4.987910363182643247e-02
7.302999999999999770e-02, 6.589399999999999424e-02, 2.803999999999999895e-02, 5.674200000000000077e-02, 3.280252711354582074e-01, 2.487911333559376104e-01, 4.932044417400288649e-02, 5.075567810000563423e-02
7.382199999999999873e-02, 6.662200000000000066e-02, 2.841399999999999829e-02, 5.743000000000000188e-02, 3.316877566646495579e-01, 2.519900408503417677e-01, 5.019558529739873154e-02, 5.164497679896021959e-02
7.474000000000000088e-02, 6.739199999999999358e-02, 2.880399999999999974e-02, 5.810400000000000287e-02, 3.354007660345238451e-01, 2.552268624264409369e-01, 5.109148311613829346e-02, 5.255174935102762540e-02
7.561800000000000466e-02, 6.819000000000000061e-02, 2.915999999999999842e-02, 5.884400000000000047e-02, 3.391602199024861819e-01, 2.585033099162536985e-01, 5.200026124248292164e-02, 5.347505394142314933e-02
7.638399999999999357e-02, 6.903199999999999614e-02, 2.960399999999999837e-02, 5.953200000000000158e-02, 3.429545905914385129e-01, 2.618302729194526002e-01, 5.292304151337844098e-02, 5.441010329469525564e-02
7.734800000000000009e-02, 6.987000000000000155e-02, 3.000600000000000142e-02, 6.031999999999999862e-02, 3.468100140455838698e-01, 2.652047911727787866e-01, 5.386634129178666242e-02, 5.536316633936674836e-02
7.828599999999999448e-02, 7.067800000000000471e-02, 3.043999999999999831e-02, 6.107200000000000129e-02, 3.506957169307540756e-01, 2.686131070970602663e-01, 5.482751884813419352e-02, 5.634299256288365088e-02
7.926999999999999325e-02, 7.150800000000000212e-02, 3.084599999999999842e-02, 6.173800000000000121e-02, 3.546209413850515690e-01, 2.720667169818172804e-01, 5.580056246461892466e-02, 5.732803490570193006e-02
8.018999999999999739e-02, 7.237999999999999989e-02, 3.126799999999999718e-02, 6.246600000000000069e-02, 3.585812472947387253e-01, 2.755662805996142994e-01, 5.679385636294791845e-02, 5.833206195494944346e-02
8.114599999999999591e-02, 7.323599999999999555e-02, 3.169199999999999795e-02, 6.322999999999999454e-02, 3.626094928378511550e-01, 2.791111893212981920e-01, 5.780517703625945997e-02, 5.935625205609854765e-02
8.204999999999999793e-02, 7.406799999999999495e-02, 3.214999999999999802e-02, 6.395800000000000096e-02, 3.666687448225416368e-01, 2.827063861267435363e-01, 5.882816071545292347e-02, 6.039825565488261827e-02
8.294799999999999396e-02, 7.497600000000000098e-02, 3.260600000000000304e-02, 6.465600000000000513e-02, 3.707876620455254346e-01, 2.863354272528521038e-01, 5.989011240204390046e-02, 6.145788807357741024e-02
8.388800000000000423e-02, 7.586400000000000088e-02, 3.311599999999999960e-02, 6.533600000000000518e-02, 3.749351768671492224e-01, 2.900100946936273738e-01, 6.095051382388947531e-02, 6.253553029555571074e-02
8.493599999999999761e-02, 7.675400000000000278e-02, 3.356399999999999662e-02, 6.607599999999999585e-02, 3.791324191549674816e-01, 2.937502072473927028e-01, 6.203892753574558050e-02, 6.363624915729479414e-02
8.590599999999999625e-02, 7.774999999999999967e-02, 3.409800000000000331e-02, 6.683000000000000052e-02, 3.833822785713808523e-01, 2.975272832917039145e-01, 6.313829852764507589e-02, 6.475081075482320980e-02
8.691000000000000114e-02, 7.865400000000000169e-02, 3.461999999999999800e-02, 6.763199999999999767e-02, 3.876802105172646451e-01, 3.013499353688112725e-01, 6.425947384810855312e-02, 6.588248119959369542e-02
8.798000000000000265e-02, 7.957999999999999796e-02, 3.504999999999999782e-02, 6.834400000000000197e-02, 3.920202495929364095e-01, 3.052297248649069594e-01, 6.540650912412354634e-02, 6.704663033931589078e-02
8.895400000000000529e-02, 8.045199999999999574e-02, 3.552400000000000002e-02, 6.913400000000000101e-02, 3.964137776659858448e-01, 3.091700303510074299e-01, 6.656915659511519756e-02, 6.821882240453021329e-02
8.992400000000000393e-02, 8.141199999999999826e-02, 3.605599999999999777e-02, 6.996600000000000041e-02, 4.008585453450157488e-01, 3.131265060664453204e-01, 6.775099713104391908e-02, 6.941512526131791982e-02
9.102799999999999780e-02, 8.241999999999999327e-02, 3.651599999999999985e-02, 7.070799999999999308e-02, 4.053463617876779113e-01, 3.171483614386771954e-01, 6.896185687857661617e-02, 7.063059273249833181e-02
9.209199999999999331e-02, 8.334199999999999942e-02, 3.705599999999999866e-02, 7.152600000000000624e-02, 4.098804689488175224e-01, 3.212408317028488947e-01, 7.018711794454804420e-02, 7.187524553221001644e-02
9.315800000000000469e-02, 8.434800000000000630e-02, 3.759599999999999748e-02, 7.228999999999999315e-02, 4.144809590320298054e-01, 3.253700126419240002e-01, 7.143546259899295758e-02, 7.313494368125164624e-02
9.424599999999999644e-02, 8.537999999999999756e-02, 3.809400000000000286e-02, 7.314199999999999868e-02, 4.191196579679358769e-01, 3.295467310442825037e-01, 7.271192978210161417e-02, 7.441510297407437358e-02
9.529999999999999583e-02, 8.628199999999999759e-02, 3.862800000000000261e-02, 7.396999999999999409e-02, 4.238173672291948302e-01, 3.337943725873053213e-01, 7.400377646594316627e-02, 7.572396792796851073e-02
9.638199999999999545e-02, 8.726799999999999835e-02, 3.918599999999999861e-02, 7.483399999999999774e-02, 4.285682196920362896e-01, 3.381067969334096701e-01, 7.532142870041207139e-02, 7.705077307408948750e-02
9.747799999999999521e-02, 8.829800000000000149e-02, 3.977399999999999686e-02, 7.567599999999999327e-02, 4.333740417110112375e-01, 3.424310601069827098e-01, 7.666465329777812088e-02, 7.840384557582506797e-02
9.853800000000000059e-02, 8.931000000000000050e-02, 4.035799999999999804e-02, 7.653200000000000280e-02, 4.382177814497581481e-01, 3.468333560655749159e-01, 7.803027743959335683e-02, 7.977786831195111950e-02
9.979599999999999582e-02, 9.037000000000000588e-02, 4.093000000000000110e-02, 7.739600000000000646e-02, 4.431289109466017284e-01, 3.513014684307786406e-01, 7.942074517138081324e-02, 8.117939080728074630e-02
1.010560000000000069e-01, 9.143600000000000338e-02, 4.154399999999999760e-02, 7.827000000000000624e-02, 4.480988319177148793e-01, 3.558074256065487107e-01, 8.083537036501424466e-02, 8.260485345150993253e-02
1.022440000000000015e-01, 9.245599999999999652e-02, 4.214799999999999797e-02, 7.910799999999999776e-02, 4.531108891355981605e-01, 3.603940310452061202e-01, 8.226747578559062690e-02, 8.405646988272309772e-02
1.033659999999999995e-01, 9.353400000000000603e-02, 4.275000000000000328e-02, 7.998600000000000154e-02, 4.581894743038196216e-01, 3.650192920739497304e-01, 8.373292775574076030e-02, 8.552884928516428509e-02
1.045419999999999960e-01, 9.464200000000000390e-02, 4.335399999999999671e-02, 8.088800000000000157e-02, 4.633218502141959183e-01, 3.697285449134800062e-01, 8.522638144031510765e-02, 8.703193851482550480e-02
1.058140000000000053e-01, 9.576199999999999990e-02, 4.397800000000000320e-02, 8.184199999999999808e-02, 4.685162101680664937e-01, 3.744814045077090592e-01, 8.674321912992963290e-02, 8.855677744583902167e-02
1.070979999999999988e-01, 9.689000000000000390e-02, 4.459599999999999675e-02, 8.273199999999999998e-02, 4.737642712845546722e-01, 3.792866127749309757e-01, 8.828405061133376419e-02, 9.011055212660988578e-02
1.084719999999999990e-01, 9.799199999999999577e-02, 4.524399999999999950e-02, 8.369000000000000050e-02, 4.790845194350910052e-01, 3.841679638531029228e-01, 8.985622211069092813e-02, 9.169196217017069883e-02
1.097640000000000005e-01, 9.915200000000000402e-02, 4.586799999999999905e-02, 8.459600000000000453e-02, 4.844567744728648928e-01, 3.891181140389363691e-01, 9.145595472987472219e-02, 9.329392492362419131e-02
1.109740000000000032e-01, 1.003740000000000049e-01, 4.646999999999999742e-02, 8.553600000000000092e-02, 4.898563744567979716e-01, 3.941174754566387772e-01, 9.308023229887230077e-02, 9.494170183718901590e-02
1.121879999999999961e-01, 1.015599999999999975e-01, 4.715799999999999853e-02, 8.649199999999999944e-02, 4.953462677527408764e-01, 3.991855753769661952e-01, 9.474223919712698727e-02, 9.660585941357335837e-02
1.134379999999999972e-01, 1.027200000000000057e-01, 4.778999999999999915e-02, 8.737799999999999734e-02, 5.009043437900007056e-01, 4.043134416045213730e-01, 9.642772526722923065e-02, 9.829340901033743749e-02
1.147060000000000024e-01, 1.038319999999999937e-01, 4.843800000000000189e-02, 8.845400000000000484e-02, 5.065119669919883050e-01, 4.095128471185327523e-01, 9.814576342079787963e-02, 1.000235339277834590e-01
1.159739999999999938e-01, 1.050419999999999965e-01, 4.906400000000000344e-02, 8.945799999999999585e-02, 5.121921548182176709e-01, 4.147894358692386096e-01, 9.989011769339783964e-02, 1.017804973167609345e-01
1.172939999999999955e-01, 1.062180000000000069e-01, 4.974200000000000149e-02, 9.052200000000000524e-02, 5.179262504372500464e-01, 4.201202569503715289e-01, 1.016665637421051427e-01, 1.035603235202262468e-01
1.185360000000000025e-01, 1.074319999999999997e-01, 5.042200000000000154e-02, 9.150999999999999412e-02, 5.237269675678580816e-01, 4.255171675862503555e-01, 1.034704124100320616e-01, 1.053846587881721447e-01
1.198759999999999964e-01, 1.086239999999999983e-01, 5.104999999999999816e-02, 9.254199999999999926e-02, 5.295913313764539776e-01, 4.309961092144157235e-01, 1.053207248858315098e-01, 1.072339088326890871e-01
1.211860000000000021e-01, 1.098459999999999992e-01, 5.180599999999999788e-02, 9.351800000000000390e-02, 5.355277976401064954e-01, 4.365415318250553955e-01, 1.071938427804695060e-01, 1.091153338097964054e-01
1.225099999999999939e-01, 1.111400000000000027e-01, 5.249000000000000193e-02, 9.451400000000000079e-02, 5.415367779379218760e-01, 4.421540580609527593e-01, 1.091030777217128211e-01, 1.110293472944019755e-01
1.239399999999999946e-01, 1.124320000000000042e-01, 5.324999999999999872e-02, 9.550999999999999768e-02, 5.476019467649495542e-01, 4.478406096812066473e-01, 1.110467553758100467e-01, 1.129843605975445475e-01
1.254180000000000017e-01, 1.137319999999999998e-01, 5.394999999999999796e-02, 9.657999999999999918e-02, 5.537431845384911400e-01, 4.535897230447620831e-01, 1.130313214251300186e-01, 1.149529144213642246e-01
1.267600000000000116e-01, 1.150700000000000056e-01, 5.464800000000000213e-02, 9.767199999999999493e-02, 5.599359912032493281e-01, 4.594427766056975448e-01, 1.150350457937266979e-01, 1.169776894182022048e-01
1.282639999999999891e-01, 1.163460000000000050e-01, 5.533799999999999830e-02, 9.884600000000000330e-02, 5.662101842647965233e-01, 4.653385518829099010e-01, 1.170814236652670953e-01, 1.190291853956707002e-01
1.296640000000000015e-01, 1.177119999999999972e-01, 5.613599999999999840e-02, 1.000059999999999977e-01, 5.725558406688193713e-01, 4.713165089578671973e-01, 1.191666116032128186e-01, 1.211232418299564295e-01
1.310860000000000081e-01, 1.191099999999999937e-01, 5.694799999999999862e-02, 1.011660000000000059e-01, 5.789515896650577753e-01, 4.773905327149919886e-01, 1.212901337846020028e-01, 1.232439464469706897e-01
1.325639999999999874e-01, 1.204179999999999973e-01, 5.772200000000000247e-02, 1.022699999999999998e-01, 5.854540860630124133e-01, 4.835165877961646874e-01, 1.234535272532053668e-01, 1.254070640496368627e-01
1.340979999999999950e-01, 1.218500000000000000e-01, 5.858000000000000013e-02, 1.032659999999999967e-01, 5.920046623195209801e-01, 4.897391170769606616e-01, 1.256460220792306737e-01, 1.276086490112762484e-01
1.356719999999999871e-01, 1.232240000000000002e-01, 5.941400000000000153e-02, 1.044719999999999954e-01, 5.986507696232834519e-01, 4.960693947520339875e-01, 1.278860670185016646e-01, 1.298464098390116617e-01
1.371320000000000039e-01, 1.247280000000000055e-01, 6.026000000000000106e-02, 1.056079999999999935e-01, 6.053411773052158606e-01, 5.024175490585582882e-01, 1.301604272132957374e-01, 1.321310610366887850e-01
1.387500000000000122e-01, 1.261919999999999986e-01, 6.115199999999999803e-02, 1.068280000000000063e-01, 6.121306181959595971e-01, 5.088827374726725417e-01, 1.324744881317528877e-01, 1.344424247657109717e-01
1.403719999999999968e-01, 1.276100000000000012e-01, 6.206199999999999911e-02, 1.079740000000000005e-01, 6.189866166175669315e-01, 5.154213918677950090e-01, 1.348386653328982054e-01, 1.367989949966141316e-01
1.419839999999999991e-01, 1.290239999999999998e-01, 6.291399999999999770e-02, 1.092319999999999958e-01, 6.259276260988684282e-01, 5.220568051400089615e-01, 1.372331371431158020e-01, 1.392009412281230707e-01
1.436260000000000037e-01, 1.304339999999999944e-01, 6.378200000000000536e-02, 1.104440000000000005e-01, 6.329370978171852125e-01, 5.287797193682535202e-01, 1.396758013287602851e-01, 1.416484648401640234e-01
1.452239999999999920e-01, 1.318020000000000025e-01, 6.468799999999999550e-02, 1.116359999999999991e-01, 6.400220225353523418e-01, 5.355780085925718748e-01, 1.421585138933504910e-01, 1.441349684741217718e-01
1.467940000000000078e-01, 1.333080000000000098e-01, 6.558600000000000541e-02, 1.129560000000000008e-01, 6.471937899540392003e-01, 5.424523576316374607e-01, 1.446933025820441587e-01, 1.466614434901873376e-01
1.484459999999999946e-01, 1.347359999999999947e-01, 6.655200000000000005e-02, 1.141619999999999996e-01, 6.544440710087393587e-01, 5.494366937206968116e-01, 1.472685133673220792e-01, 1.492310232161325467e-01
1.501560000000000117e-01, 1.362520000000000120e-01, 6.752400000000000069e-02, 1.153259999999999980e-01, 6.617799788491055546e-01, 5.565029965422220171e-01, 1.498844071110648768e-01, 1.518553827000518330e-01
1.517699999999999882e-01, 1.379019999999999968e-01, 6.844400000000000484e-02, 1.165560000000000068e-01, 6.691943511482013607e-01, 5.636631415662717304e-01, 1.525558193494125081e-01, 1.545192688262396752e-01
1.534999999999999976e-01, 1.394400000000000084e-01, 6.943199999999999372e-02, 1.179039999999999949e-01, 6.766886633149336028e-01, 5.709167238555881152e-01, 1.552804586832199907e-01, 1.572292432024169628e-01
1.552779999999999994e-01, 1.410379999999999967e-01, 7.039399999999999824e-02, 1.191799999999999943e-01, 6.842564867110763061e-01, 5.782495376673154608e-01, 1.580390214383934067e-01, 1.599882369689079320e-01
1.570499999999999952e-01, 1.426880000000000093e-01, 7.138600000000000501e-02, 1.204680000000000056e-01, 6.919468479072637956e-01, 5.857095387876807280e-01, 1.608572334045409447e-01, 1.627932125450643752e-01
1.588199999999999890e-01, 1.442960000000000076e-01, 7.240599999999999814e-02, 1.218640000000000001e-01, 6.996872170311393413e-01, 5.932226482779675569e-01, 1.637121499870610453e-01, 1.656506839010314924e-01
1.605900000000000105e-01, 1.458440000000000014e-01, 7.333599999999999841e-02, 1.231720000000000037e-01, 7.075323897918752714e-01, 6.008454022309261955e-01, 1.666272206866529215e-01, 1.685578085640254131e-01
1.623940000000000106e-01, 1.474380000000000135e-01, 7.427599999999999481e-02, 1.244780000000000053e-01, 7.154698984927555516e-01, 6.085595466472584203e-01, 1.695907900860205708e-01, 1.715170958903572684e-01
1.641539999999999944e-01, 1.490480000000000138e-01, 7.526599999999999957e-02, 1.258440000000000114e-01, 7.234805970796340802e-01, 6.164135311571468101e-01, 1.726140651529730063e-01, 1.745288488839338570e-01
1.659299999999999942e-01, 1.506020000000000136e-01, 7.627200000000000646e-02, 1.271140000000000048e-01, 7.315897950858989418e-01, 6.243338570272081167e-01, 1.756900304535918278e-01, 1.775928073167739318e-01
1.677160000000000040e-01, 1.523480000000000112e-01, 7.733199999999999796e-02, 1.283900000000000041e-01, 7.397638054651372030e-01, 6.323614979074887454e-01, 1.788183182429006757e-01, 1.807050326484510028e-01
1.696759999999999935e-01, 1.541079999999999950e-01, 7.832200000000000273e-02, 1.297359999999999902e-01, 7.480644733140908720e-01, 6.405064146704557704e-01, 1.819988349838456976e-01, 1.838740729850895372e-01
1.715480000000000060e-01, 1.558380000000000043e-01, 7.935999999999999999e-02, 1.310900000000000121e-01, 7.564519215472450542e-01, 6.487246790237873872e-01, 1.852353793575582941e-01, 1.870975936014336594e-01
1.734600000000000031e-01, 1.575519999999999976e-01, 8.038599999999999912e-02, 1.324440000000000062e-01, 7.649278260484663194e-01, 6.570776937165626608e-01, 1.885342233763608877e-01, 1.903871303923183322e-01
1.754819999999999991e-01, 1.594420000000000004e-01, 8.146399999999999475e-02, 1.338560000000000028e-01, 7.734843708033349863e-01, 6.655260179518286412e-01, 1.918799028961826192e-01, 1.937267008096704157e-01
1.774799999999999989e-01, 1.612959999999999949e-01, 8.253199999999999426e-02, 1.353399999999999881e-01, 7.821430961621900213e-01, 6.740825943511694618e-01, 1.953036538496770169e-01, 1.971282850192785652e-01
1.794779999999999986e-01, 1.631740000000000135e-01, 8.360800000000000176e-02, 1.367400000000000004e-01, 7.909098231992744976e-01, 6.827510747170020267e-01, 1.987865070099757159e-01, 2.005838858981710549e-01
1.814939999999999887e-01, 1.650099999999999900e-01, 8.467800000000000327e-02, 1.382240000000000135e-01, 7.997648531246760450e-01, 6.915289535574832280e-01, 2.023235161786963443e-01, 2.041060599678287957e-01
1.835819999999999952e-01, 1.669259999999999911e-01, 8.576400000000000690e-02, 1.397700000000000053e-01, 8.087352948438334410e-01, 7.004389997310981331e-01, 2.059272782721258688e-01, 2.076846258212216023e-01
1.855580000000000007e-01, 1.687200000000000089e-01, 8.684200000000000252e-02, 1.412180000000000102e-01, 8.178005236932400779e-01, 7.094447854649826857e-01, 2.095915922488799654e-01, 2.113355428204988784e-01
1.875640000000000085e-01, 1.705260000000000109e-01, 8.795799999999999452e-02, 1.427140000000000075e-01, 8.269572331779470042e-01, 7.185642379641844490e-01, 2.133220337758219287e-01, 2.150418161854782129e-01
1.896500000000000130e-01, 1.724219999999999919e-01, 8.907400000000000040e-02, 1.442080000000000028e-01, 8.362188038721336536e-01, 7.278054697618300262e-01, 2.171134419368597468e-01, 2.188105657756515832e-01
1.916920000000000013e-01, 1.743560000000000110e-01, 9.023000000000000465e-02, 1.457340000000000024e-01, 8.455823348147931684e-01, 7.371656911883488483e-01, 2.209816238835880520e-01, 2.226536572714438722e-01
1.937760000000000038e-01, 1.764020000000000032e-01, 9.134799999999999864e-02, 1.472279999999999978e-01, 8.550663542365299907e-01, 7.466424557442855603e-01, 2.249195722361899130e-01, 2.265655968537145515e-01
1.959220000000000128e-01, 1.783939999999999970e-01, 9.262399999999999800e-02, 1.487559999999999993e-01, 8.646396030087597495e-01, 7.562539428447812018e-01, 2.289191672154498591e-01, 2.305375618162861240e-01
1.979779999999999873e-01, 1.803960000000000008e-01, 9.382000000000000062e-02, 1.503740000000000077e-01, 8.743264643265846736e-01, 7.659786539773434377e-01, 2.329938798434033898e-01, 2.345778470688316408e-01
2.001819999999999988e-01, 1.824159999999999948e-01, 9.503799999999999748e-02, 1.519040000000000112e-01, 8.841195782023139049e-01, 7.758303261568098019e-01, 2.371400275296704219e-01, 2.387014384474654138e-01
2.023760000000000003e-01, 1.843940000000000023e-01, 9.628799999999999859e-02, 1.535600000000000021e-01, 8.940275229105270061e-01, 7.858018184702071363e-01, 2.413628971529622469e-01, 2.428819382759135892e-01
2.045899999999999941e-01, 1.863920000000000021e-01, 9.762400000000000244e-02, 1.551220000000000099e-01, 9.040494540875751994e-01, 7.959080654079606632e-01, 2.456656920090871388e-01, 2.471398556882127839e-01
2.068359999999999921e-01, 1.884859999999999869e-01, 9.888199999999999767e-02, 1.567580000000000084e-01, 9.141701894490952274e-01, 8.061463930089018959e-01, 2.500298594282105991e-01, 2.514899902525360442e-01
2.090339999999999976e-01, 1.905920000000000114e-01, 1.002220000000000055e-01, 1.584139999999999993e-01, 9.244167240613079262e-01, 8.165024744409983271e-01, 2.544813348424982413e-01, 2.559012386454311838e-01
2.113559999999999883e-01, 1.927039999999999864e-01, 1.015139999999999931e-01, 1.600380000000000136e-01, 9.347659385776909691e-01, 8.270235645273698033e-01, 2.590160278792478787e-01, 2.603892348019745118e-01
2.136699999999999988e-01, 1.948020000000000029e-01, 1.028680000000000011e-01, 1.616879999999999984e-01, 9.452386515721472593e-01, 8.376474350210331155e-01, 2.636289280248599320e-01, 2.649580872470161941e-01
2.160940000000000083e-01, 1.970240000000000047e-01, 1.042059999999999931e-01, 1.633819999999999995e-01, 9.558279080868007371e-01, 8.484195561581554523e-01, 2.683237719314244263e-01, 2.696048456190108245e-01
2.186259999999999870e-01, 1.991040000000000032e-01, 1.055480000000000029e-01, 1.652079999999999937e-01, 9.665459919048897675e-01, 8.593312881825876381e-01, 2.730960885883861322e-01, 2.743380258066294153e-01
2.211120000000000030e-01, 2.013840000000000074e-01, 1.068980000000000069e-01, 1.669160000000000088e-01, 9.773665950265462143e-01, 8.703842655782608739e-01, 2.779549993865935709e-01, 2.791528376630405539e-01
2.237079999999999902e-01, 2.036719999999999919e-01, 1.082779999999999992e-01, 1.686419999999999864e-01, 9.883095801385201051e-01, 8.815763671835393778e-01, 2.829012317926986042e-01, 2.840496882338109930e-01
2.261759999999999882e-01, 2.059640000000000082e-01, 1.096899999999999958e-01, 1.704080000000000039e-01, 9.993867277845041031e-01, 8.929088001346047188e-01, 2.879413400767796283e-01, 2.890321534834189299e-01
2.286140000000000116e-01, 2.082219999999999904e-01, 1.111639999999999989e-01, 1.720919999999999950e-01, 1.010582460956101380e+00, 9.043997077878124236e-01, 2.930719855402080243e-01, 2.941100915772264512e-01
2.311340000000000061e-01, 2.104959999999999887e-01, 1.125980000000000036e-01, 1.740379999999999983e-01, 1.021899475351895514e+00, 9.160396890164747008e-01, 2.982824828988425159e-01, 2.992780624493318054e-01
2.336739999999999928e-01, 2.128819999999999879e-01, 1.140879999999999950e-01, 1.758760000000000046e-01, 1.033356516996016827e+00, 9.278106503483144474e-01, 3.035945251471504625e-01, 3.045209940705581042e-01
2.364380000000000093e-01, 2.152219999999999966e-01, 1.155380000000000018e-01, 1.776560000000000084e-01, 1.044927952313527308e+00, 9.397437843119599288e-01, 3.090037773032819901e-01, 3.098550452297478830e-01
2.391860000000000097e-01, 2.175340000000000051e-01, 1.170140000000000069e-01, 1.794280000000000042e-01, 1.056634491588294589e+00, 9.518289689994725578e-01, 3.145034979157390609e-01, 3.153014876227470675e-01
2.418659999999999977e-01, 2.198599999999999999e-01, 1.185080000000000022e-01, 1.813059999999999949e-01, 1.068476908094945443e+00, 9.640752663479751350e-01, 3.201102037296702507e-01, 3.208345238772544739e-01
2.444600000000000106e-01, 2.222480000000000011e-01, 1.200039999999999996e-01, 1.832020000000000037e-01, 1.080446507336387363e+00, 9.764720575610594810e-01, 3.257899099884424832e-01, 3.264636309804133663e-01
2.471800000000000108e-01, 2.246980000000000088e-01, 1.214719999999999966e-01, 1.850660000000000083e-01, 1.092557010745181856e+00, 9.890357502397463252e-01, 3.315975368686762681e-01, 3.321917246386525968e-01
2.498340000000000005e-01, 2.272379999999999955e-01, 1.230040000000000022e-01, 1.869319999999999871e-01, 1.104790854036694858e+00, 1.001751214299847481e+00, 3.375021195744907776e-01, 3.380187236717608346e-01
2.526180000000000092e-01, 2.296600000000000030e-01, 1.246300000000000047e-01, 1.888980000000000103e-01, 1.117165861994967813e+00, 1.014639089820759565e+00, 3.435059448631360701e-01, 3.439522903771158879e-01
2.553139999999999854e-01, 2.322140000000000037e-01, 1.262300000000000089e-01, 1.908140000000000114e-01, 1.129678400391010529e+00, 1.027686143514629835e+00, 3.496153596445923939e-01, 3.499905787061899365e-01
2.580680000000000196e-01, 2.347360000000000002e-01, 1.279240000000000099e-01, 1.928060000000000052e-01, 1.142347122126829095e+00, 1.040895835842322592e+00, 3.558403357999050942e-01, 3.561206084872290401e-01
2.608400000000000163e-01, 2.371820000000000039e-01, 1.295219999999999982e-01, 1.948799999999999977e-01, 1.155136055614641277e+00, 1.054297641542352615e+00, 3.621761220133585257e-01, 3.623796205089160338e-01
2.636859999999999760e-01, 2.397640000000000049e-01, 1.311340000000000006e-01, 1.969499999999999862e-01, 1.168067202320137499e+00, 1.067844569476475769e+00, 3.686302103916463957e-01, 3.687399783013923238e-01
2.664699999999999847e-01, 2.423780000000000101e-01, 1.328199999999999936e-01, 1.988939999999999875e-01, 1.181167817198441217e+00, 1.081584450105883333e+00, 3.751881454875252708e-01, 3.752146695827596190e-01
2.694159999999999888e-01, 2.450319999999999998e-01, 1.344640000000000002e-01, 2.009740000000000137e-01, 1.194397579074663041e+00, 1.095492452432395014e+00, 3.818904061270316230e-01, 3.817901740967357682e-01
2.724380000000000135e-01, 2.477580000000000060e-01, 1.361360000000000070e-01, 2.030440000000000023e-01, 1.207774862079355582e+00, 1.109579175871055368e+00, 3.886638366953025225e-01, 3.884941541866384629e-01
2.754780000000000006e-01, 2.503920000000000035e-01, 1.378340000000000121e-01, 2.051080000000000125e-01, 1.221296429710269971e+00, 1.123845355580773919e+00, 3.955773697417452328e-01, 3.953143494968421878e-01
2.783499999999999863e-01, 2.532039999999999846e-01, 1.395740000000000036e-01, 2.072980000000000100e-01, 1.234990393552403587e+00, 1.138297728523671726e+00, 4.026225335894483282e-01, 4.022495679776270650e-01
2.815280000000000005e-01, 2.559560000000000168e-01, 1.413139999999999952e-01, 2.093540000000000123e-01, 1.248827762998961699e+00, 1.152946380777949864e+00, 4.097939425502858946e-01, 4.092994431891285312e-01
2.846060000000000256e-01, 2.586260000000000225e-01, 1.431739999999999957e-01, 2.114119999999999888e-01, 1.262813024349553892e+00, 1.167773514834616666e+00, 4.170905928229604043e-01, 4.164876804547575362e-01
2.876299999999999968e-01, 2.614040000000000252e-01, 1.450180000000000080e-01, 2.135680000000000078e-01, 1.276969991189325526e+00, 1.182767582240235704e+00, 4.245109099199370628e-01, 4.238096876118966905e-01
2.907299999999999884e-01, 2.641479999999999939e-01, 1.468959999999999988e-01, 2.157580000000000053e-01, 1.291264152808167198e+00, 1.197990335923380334e+00, 4.320712995765064179e-01, 4.312281934958526186e-01
2.938560000000000061e-01, 2.670259999999999856e-01, 1.486619999999999886e-01, 2.179699999999999971e-01, 1.305733350720313046e+00, 1.213411274427163900e+00, 4.397547232332661427e-01, 4.387917104827984693e-01
2.970740000000000047e-01, 2.698720000000000008e-01, 1.506020000000000136e-01, 2.202199999999999991e-01, 1.320369089289696207e+00, 1.229007430617567564e+00, 4.475933009650167049e-01, 4.464982252100322402e-01
3.002699999999999814e-01, 2.727140000000000120e-01, 1.525839999999999974e-01, 2.225380000000000136e-01, 1.335157345163927145e+00, 1.244833910710893221e+00, 4.555509601374127526e-01, 4.543344289588156504e-01
3.034700000000000175e-01, 2.756379999999999941e-01, 1.545159999999999867e-01, 2.247740000000000016e-01, 1.350115320861023482e+00, 1.260829079972431987e+00, 4.636609818718280818e-01, 4.623056324115896176e-01
3.067759999999999931e-01, 2.786359999999999948e-01, 1.565819999999999990e-01, 2.270899999999999863e-01, 1.365234041895500239e+00, 1.277038341928234511e+00, 4.719196320917037335e-01, 4.704183038315069010e-01
3.101479999999999793e-01, 2.815380000000000105e-01, 1.587300000000000100e-01, 2.294420000000000071e-01, 1.380533388046898846e+00, 1.293467352159151096e+00, 4.803171086318815397e-01, 4.786780186016849625e-01
3.136120000000000019e-01, 2.845779999999999976e-01, 1.607860000000000122e-01, 2.317579999999999918e-01, 1.396001245784085354e+00, 1.310104483064084446e+00, 4.888794193739589566e-01, 4.870799706145017560e-01
3.168279999999999985e-01, 2.875579999999999803e-01, 1.627139999999999975e-01, 2.341860000000000053e-01, 1.411640783197166682e+00, 1.326946216928464262e+00, 4.975723771489787839e-01, 4.956296211601418089e-01
3.202900000000000191e-01, 2.905499999999999750e-01, 1.647240000000000093e-01, 2.365939999999999988e-01, 1.427455269340898836e+00, 1.344017713278314874e+00, 5.064289007754775307e-01, 5.043122356195929301e-01
3.237200000000000077e-01, 2.935659999999999936e-01, 1.667019999999999891e-01, 2.389479999999999937e-01, 1.443443892456789168e+00, 1.361295284422011420e+00, 5.154442814770562320e-01, 5.131683419564285753e-01
3.270979999999999999e-01, 2.966239999999999988e-01, 1.687420000000000031e-01, 2.414139999999999897e-01, 1.459619486027580404e+00, 1.378805393506909782e+00, 5.246196510373003496e-01, 5.221736336821131141e-01
3.307439999999999825e-01, 2.997460000000000124e-01, 1.708860000000000101e-01, 2.438700000000000034e-01, 1.475965688350287186e+00, 1.396530512470422147e+00, 5.339535510614202840e-01, 5.313351438338644872e-01
3.342780000000000196e-01, 3.029600000000000071e-01, 1.729940000000000089e-01, 2.463359999999999994e-01, 1.492513975010148153e+00, 1.414506217553059386e+00, 5.434652756050062372e-01, 5.406471107082337912e-01
3.378900000000000237e-01, 3.061440000000000272e-01, 1.751759999999999984e-01, 2.488519999999999899e-01, 1.509223115530919257e+00, 1.432697231514003855e+00, 5.531501431861904905e-01, 5.501456480544494321e-01
3.416279999999999872e-01, 3.093899999999999983e-01, 1.774100000000000121e-01, 2.513980000000000103e-01, 1.526140230999239122e+00, 1.451123159675273167e+00, 5.629813598086442772e-01, 5.597856759873003352e-01
3.452760000000000273e-01, 3.127840000000000065e-01, 1.797620000000000051e-01, 2.538679999999999826e-01, 1.543229899690310214e+00, 1.469775425132583413e+00, 5.730070832481690690e-01, 5.696262753188391370e-01
3.490559999999999774e-01, 3.160859999999999781e-01, 1.819060000000000121e-01, 2.563340000000000063e-01, 1.560521875597868702e+00, 1.488691080848814074e+00, 5.832109237213900510e-01, 5.796232066679597450e-01
3.526679999999999815e-01, 3.194179999999999797e-01, 1.842439999999999911e-01, 2.588699999999999890e-01, 1.578000318915220523e+00, 1.507833436188859455e+00, 5.935775704441743628e-01, 5.897931045858124666e-01
3.564300000000000246e-01, 3.229239999999999888e-01, 1.865539999999999976e-01, 2.616220000000000212e-01, 1.595678983367000425e+00, 1.527226972473930466e+00, 6.041545671241873583e-01, 6.001428671602401232e-01
3.601079999999999837e-01, 3.264259999999999939e-01, 1.889280000000000126e-01, 2.642700000000000049e-01, 1.613564823698051320e+00, 1.546870199031643800e+00, 6.149138200872670268e-01, 6.106677628986004747e-01
3.639879999999999782e-01, 3.299239999999999950e-01, 1.912619999999999876e-01, 2.669560000000000266e-01, 1.631637817118981149e+00, 1.566770883496042766e+00, 6.258516487132720352e-01, 6.213856632134483471e-01
3.680120000000000058e-01, 3.333559999999999857e-01, 1.937439999999999996e-01, 2.696319999999999828e-01, 1.649918393285567442e+00, 1.586911319668967479e+00, 6.369940870653837406e-01, 6.323038916218315375e-01
3.720180000000000153e-01, 3.367180000000000173e-01, 1.962319999999999898e-01, 2.723820000000000130e-01, 1.668408663060182651e+00, 1.607331286441121332e+00, 6.483394974659990595e-01, 6.433917774195511141e-01
3.760479999999999934e-01, 3.401199999999999779e-01, 1.986880000000000035e-01, 2.752240000000000242e-01, 1.687083866299353252e+00, 1.627985153761315473e+00, 6.598653842228316968e-01, 6.546800200764277822e-01
3.799259999999999859e-01, 3.437600000000000100e-01, 2.012639999999999985e-01, 2.780179999999999874e-01, 1.705990935576288781e+00, 1.648930111538630783e+00, 6.716371325894122668e-01, 6.661716512907409626e-01
3.839400000000000035e-01, 3.473180000000000156e-01, 2.038399999999999934e-01, 2.808700000000000085e-01, 1.725104075704916529e+00, 1.670130474937383758e+00, 6.835823432664630550e-01, 6.778546240850609195e-01
3.880259999999999820e-01, 3.508000000000000007e-01, 2.065079999999999971e-01, 2.836919999999999997e-01, 1.744429380697309684e+00, 1.691625441493984638e+00, 6.957444733024948924e-01, 6.897529306970787699e-01
3.920939999999999981e-01, 3.543580000000000063e-01, 2.090980000000000061e-01, 2.865400000000000169e-01, 1.763978654551595637e+00, 1.713377085411992962e+00, 7.081303238797977961e-01, 7.018554290075879054e-01
3.963519999999999821e-01, 3.579319999999999724e-01, 2.117380000000000095e-01, 2.894639999999999991e-01, 1.783739390405290726e+00, 1.735387546674939996e+00, 7.207365091236135335e-01, 7.141696451375733057e-01
4.005440000000000111e-01, 3.617360000000000020e-01, 2.142320000000000058e-01, 2.923080000000000123e-01, 1.803713992641966524e+00, 1.757739237041389124e+00, 7.335723133732192647e-01, 7.266909504105129036e-01
4.046799999999999842e-01, 3.654240000000000266e-01, 2.168279999999999930e-01, 2.952239999999999864e-01, 1.823920198960973904e+00, 1.780334206806480690e+00, 7.466223442499253515e-01, 7.394509735982747189e-01
4.089400000000000257e-01, 3.692239999999999966e-01, 2.196420000000000039e-01, 2.981559999999999766e-01, 1.844359630699291763e+00, 1.803218268866739082e+00, 7.599344432755212875e-01, 7.524345362562953055e-01
4.130139999999999922e-01, 3.729500000000000037e-01, 2.225360000000000116e-01, 3.012159999999999838e-01, 1.865019784780890255e+00, 1.826418366735834020e+00, 7.734392962056485521e-01, 7.656301964991013564e-01
4.174379999999999757e-01, 3.770240000000000258e-01, 2.252979999999999983e-01, 3.043199999999999794e-01, 1.885921296304244876e+00, 1.849885402656543665e+00, 7.872136107685839823e-01, 7.790680360289850004e-01
4.215740000000000043e-01, 3.811339999999999728e-01, 2.281259999999999954e-01, 3.073839999999999906e-01, 1.907046384797674632e+00, 1.873711358629415180e+00, 8.012202354271704685e-01, 7.927324073658088555e-01
4.259740000000000193e-01, 3.849859999999999949e-01, 2.309440000000000104e-01, 3.105359999999999787e-01, 1.928411323453131709e+00, 1.897803220807827040e+00, 8.154855260104822978e-01, 8.066464618082919147e-01
4.304859999999999798e-01, 3.888759999999999994e-01, 2.339299999999999990e-01, 3.135780000000000234e-01, 1.950003850332835187e+00, 1.922205309119490835e+00, 8.299941459336290794e-01, 8.207998204579880497e-01
4.348580000000000223e-01, 3.929880000000000040e-01, 2.369880000000000042e-01, 3.167479999999999740e-01, 1.971868175624695407e+00, 1.946934218770968172e+00, 8.447831868258370847e-01, 8.352060954744428001e-01
4.392980000000000218e-01, 3.969260000000000010e-01, 2.399999999999999911e-01, 3.197499999999999787e-01, 1.993945785636786150e+00, 1.971964105406814882e+00, 8.598359229111289803e-01, 8.498600025451426010e-01
4.438239999999999963e-01, 4.009019999999999806e-01, 2.429820000000000035e-01, 3.229759999999999853e-01, 2.016287197874051973e+00, 1.997301531349548798e+00, 8.751284152572066377e-01, 8.647735971893042439e-01
4.482419999999999738e-01, 4.048619999999999997e-01, 2.460259999999999947e-01, 3.262459999999999805e-01, 2.038875106965005291e+00, 2.023011843855293979e+00, 8.907015703457420441e-01, 8.799539166759501319e-01
4.528320000000000123e-01, 4.090280000000000027e-01, 2.490479999999999916e-01, 3.294860000000000011e-01, 2.061716232976472885e+00, 2.049028967402435786e+00, 9.065573572456270268e-01, 8.954033762710420508e-01
4.576140000000000208e-01, 4.133200000000000207e-01, 2.522099999999999898e-01, 3.326959999999999917e-01, 2.084805800591948977e+00, 2.075391473582546720e+00, 9.226795704211917526e-01, 9.111161157207154915e-01
4.623599999999999932e-01, 4.174599999999999977e-01, 2.553480000000000194e-01, 3.359420000000000184e-01, 2.108179025901308012e+00, 2.102089073977689626e+00, 9.391229745305679222e-01, 9.270938579179419659e-01
4.670259999999999967e-01, 4.217540000000000178e-01, 2.586479999999999890e-01, 3.392100000000000115e-01, 2.131801707709515714e+00, 2.129103438428364470e+00, 9.558387667165753054e-01, 9.433590025919379451e-01
4.717020000000000102e-01, 4.263279999999999847e-01, 2.618599999999999817e-01, 3.426719999999999766e-01, 2.155668866085711066e+00, 2.156483869964927802e+00, 9.728487141144739336e-01, 9.599098524008073952e-01
4.763379999999999836e-01, 4.307139999999999858e-01, 2.652439999999999798e-01, 3.460920000000000107e-01, 2.179822115182254105e+00, 2.184227491476196992e+00, 9.901838343952235055e-01, 9.767599128379067519e-01
4.811059999999999781e-01, 4.350439999999999863e-01, 2.684799999999999964e-01, 3.494780000000000109e-01, 2.204243471407752786e+00, 2.212320142107517817e+00, 1.007783979893776438e+00, 9.938952176593983667e-01
4.858100000000000196e-01, 4.395819999999999728e-01, 2.717919999999999781e-01, 3.529919999999999725e-01, 2.228939111221844627e+00, 2.240771539407053314e+00, 1.025739689501187879e+00, 1.011346835524372878e+00
4.906559999999999810e-01, 4.438400000000000123e-01, 2.751020000000000132e-01, 3.563180000000000236e-01, 2.253910490462358140e+00, 2.269587291880299063e+00, 1.043996266030356113e+00, 1.029080987490951449e+00
4.955100000000000060e-01, 4.482300000000000173e-01, 2.786080000000000223e-01, 3.597639999999999727e-01, 2.279161354692311292e+00, 2.298770837411100665e+00, 1.062579422551533481e+00, 1.047142363152242961e+00
5.004359999999999919e-01, 4.528200000000000003e-01, 2.819659999999999944e-01, 3.632819999999999938e-01, 2.304686900188941401e+00, 2.328318739544925187e+00, 1.081501734371349333e+00, 1.065509682238240607e+00
5.053299999999999459e-01, 4.572999999999999843e-01, 2.853399999999999825e-01, 3.668919999999999959e-01, 2.330511959824316470e+00, 2.358292103308629262e+00, 1.100739090457653502e+00, 1.084215687442462661e+00
5.101900000000000324e-01, 4.618880000000000208e-01, 2.887359999999999927e-01, 3.704740000000000255e-01, 2.356627308772713647e+00, 2.388614288138637853e+00, 1.120344468430788387e+00, 1.103236482007093899e+00
5.150979999999999448e-01, 4.665599999999999747e-01, 2.921940000000000093e-01, 3.739959999999999951e-01, 2.383053271765708914e+00, 2.419342194145801539e+00, 1.140290899469231567e+00, 1.122605216812672557e+00
5.199340000000000073e-01, 4.709039999999999893e-01, 2.958279999999999799e-01, 3.777599999999999847e-01, 2.409708642135394818e+00, 2.450446042078507247e+00, 1.160589532141859115e+00, 1.142299669940002538e+00
5.248680000000000012e-01, 4.758220000000000227e-01, 2.994640000000000080e-01, 3.815140000000000198e-01, 2.436715868227460557e+00, 2.481977240956315001e+00, 1.181246861160924366e+00, 1.162330236900098956e+00
5.298319999999999697e-01, 4.805380000000000207e-01, 3.031900000000000150e-01, 3.852240000000000109e-01, 2.464020633238634961e+00, 2.513895605372531428e+00, 1.202258594636531841e+00, 1.182737852496077213e+00
5.349199999999999511e-01, 4.853480000000000016e-01, 3.067860000000000031e-01, 3.890540000000000109e-01, 2.491621939592249202e+00, 2.546222843620684628e+00, 1.223672255420532817e+00, 1.203500560047005674e+00
5.401580000000000270e-01, 4.901920000000000166e-01, 3.104959999999999942e-01, 3.928920000000000190e-01, 2.519533233629302593e+00, 2.578959020187215234e+00, 1.245477971921701066e+00, 1.224619636064810502e+00
5.451319999999999499e-01, 4.950100000000000056e-01, 3.144020000000000148e-01, 3.967260000000000231e-01, 2.547757888870972653e+00, 2.612141019441015732e+00, 1.267631632884862247e+00, 1.246104526590442019e+00
5.504379999999999828e-01, 4.997039999999999815e-01, 3.184520000000000128e-01, 4.006440000000000001e-01, 2.576304437209600451e+00, 2.645705728926829092e+00, 1.290197037666785951e+00, 1.267958923667147131e+00
5.557739999999999903e-01, 5.047180000000000000e-01, 3.223579999999999779e-01, 4.046139999999999737e-01, 2.605175517529464191e+00, 2.679759635529168182e+00, 1.313158827370948467e+00, 1.290212036312046839e+00
5.609619999999999607e-01, 5.096000000000000529e-01, 3.263320000000000110e-01, 4.085280000000000022e-01, 2.634344408923445791e+00, 2.714214102894070724e+00, 1.336541833754181230e+00, 1.312867487077024942e+00
5.662420000000000231e-01, 5.144079999999999764e-01, 3.304699999999999860e-01, 4.126360000000000028e-01, 2.663863731468858465e+00, 2.749146428217355886e+00, 1.360331450871146597e+00, 1.335897772490862279e+00
5.715900000000000425e-01, 5.193280000000000118e-01, 3.344400000000000150e-01, 4.168859999999999788e-01, 2.693698971989508806e+00, 2.784465316796518319e+00, 1.384534048705687637e+00, 1.359336161940430276e+00
5.770159999999999734e-01, 5.244779999999999998e-01, 3.385340000000000016e-01, 4.209959999999999813e-01, 2.723889367995196320e+00, 2.820291185366684772e+00, 1.409180786633393856e+00, 1.383192898450881669e+00
5.823660000000000503e-01, 5.296619999999999662e-01, 3.426679999999999726e-01, 4.250999999999999779e-01, 2.754404160110285993e+00, 2.856561610722444300e+00, 1.434267057236863208e+00, 1.407467725397909764e+00
5.875160000000000382e-01, 5.347420000000000506e-01, 3.468959999999999821e-01, 4.292540000000000244e-01, 2.785279280963679938e+00, 2.893324392339459816e+00, 1.459781173809240107e+00, 1.432163057660498673e+00
5.929839999999999556e-01, 5.398460000000000480e-01, 3.509419999999999762e-01, 4.335740000000000149e-01, 2.816476196338698834e+00, 2.930523449788147161e+00, 1.485789178701397928e+00, 1.457296673374858464e+00
5.984080000000000510e-01, 5.450599999999999890e-01, 3.553239999999999732e-01, 4.378580000000000250e-01, 2.848017123949055485e+00, 2.968194309488782157e+00, 1.512220860597430327e+00, 1.482872611043705158e+00
6.037839999999999874e-01, 5.501460000000000239e-01, 3.597119999999999762e-01, 4.421180000000000110e-01, 2.879927365166286446e+00, 3.006394425740653187e+00, 1.539149184665299597e+00, 1.508880377866189448e+00
6.092520000000000158e-01, 5.554519999999999458e-01, 3.642400000000000082e-01, 4.465680000000000205e-01, 2.912186053045098255e+00, 3.045038341431813400e+00, 1.566553011446644383e+00, 1.535363654100943442e+00
6.147899999999999476e-01, 5.606919999999999682e-01, 3.686360000000000192e-01, 4.511160000000000170e-01, 2.944812468733263522e+00, 3.084250796243772186e+00, 1.594439614005588091e+00, 1.562303655319561280e+00
6.201659999999999950e-01, 5.661079999999999446e-01, 3.733259999999999912e-01, 4.554340000000000055e-01, 2.977805558107367911e+00, 3.123865776356225865e+00, 1.622828423367522754e+00, 1.589723274746421611e+00
6.256380000000000274e-01, 5.714120000000000310e-01, 3.780899999999999817e-01, 4.597780000000000200e-01, 3.011166465871152109e+00, 3.164048183652699020e+00, 1.651718643149825194e+00, 1.617624180025647673e+00
6.311740000000000128e-01, 5.768100000000000449e-01, 3.828420000000000156e-01, 4.644039999999999835e-01, 3.044895247382310988e+00, 3.204740904751196773e+00, 1.681118210537059010e+00, 1.646004839075465132e+00
6.366819999999999702e-01, 5.822500000000000453e-01, 3.876339999999999786e-01, 4.692419999999999924e-01, 3.078994116996394581e+00, 3.245958797165988674e+00, 1.711050252311028919e+00, 1.674889040553226627e+00
6.419519999999999671e-01, 5.877019999999999467e-01, 3.924639999999999795e-01, 4.738680000000000114e-01, 3.113511480442303636e+00, 3.287704789760838686e+00, 1.741501570286457579e+00, 1.704293950403336533e+00
6.472999999999999865e-01, 5.929539999999999811e-01, 3.971600000000000130e-01, 4.786279999999999979e-01, 3.148380067373578672e+00, 3.329984842616179996e+00, 1.772503866414042673e+00, 1.734183320484915525e+00
6.528939999999999744e-01, 5.984159999999999480e-01, 4.020279999999999965e-01, 4.833899999999999864e-01, 3.183657761313172685e+00, 3.372819195309114448e+00, 1.804045258434028520e+00, 1.764622787756802813e+00
6.583579999999999988e-01, 6.040039999999999853e-01, 4.070019999999999749e-01, 4.880320000000000213e-01, 3.219325491365384817e+00, 3.416189406042473120e+00, 1.836172372039315936e+00, 1.795576182148121314e+00
6.639059999999999961e-01, 6.094920000000000337e-01, 4.120579999999999798e-01, 4.927500000000000213e-01, 3.255376431415042404e+00, 3.460159006933635428e+00, 1.868848224980091732e+00, 1.827100559032177163e+00
6.697539999999999605e-01, 6.151400000000000201e-01, 4.171440000000000148e-01, 4.976220000000000088e-01, 3.291860764292908748e+00, 3.504628447442420303e+00, 1.902130171057349717e+00, 1.859154783986120218e+00
6.753320000000000434e-01, 6.207840000000000025e-01, 4.222099999999999742e-01, 5.025380000000000402e-01, 3.328732186773876833e+00, 3.549704737802250598e+00, 1.935993569566615946e+00, 1.891765704059539033e+00
6.809500000000000552e-01, 6.264899999999999913e-01, 4.274180000000000201e-01, 5.073600000000000332e-01, 3.366035327049553327e+00, 3.595352356640495461e+00, 1.970442720343225318e+00, 1.924953164880495393e+00
6.864040000000000141e-01, 6.321299999999999697e-01, 4.326320000000000165e-01, 5.123760000000000536e-01, 3.403746920959917599e+00, 3.641592907151689040e+00, 2.005519147097254429e+00, 1.958733563129143151e+00
6.918699999999999850e-01, 6.375499999999999501e-01, 4.379020000000000135e-01, 5.173820000000000086e-01, 3.441868213101812568e+00, 3.688440454958811898e+00, 2.041214436163394375e+00, 1.993113699251336302e+00
6.974219999999999864e-01, 6.430639999999999690e-01, 4.432420000000000249e-01, 5.225340000000000540e-01, 3.480433526871850702e+00, 3.735870416231803048e+00, 2.077557966347956420e+00, 2.028087459505425905e+00
7.029959999999999543e-01, 6.487659999999999538e-01, 4.486720000000000153e-01, 5.276720000000000299e-01, 3.519442089005318408e+00, 3.783900042297590360e+00, 2.114557410098513390e+00, 2.063672621952843844e+00
7.087499999999999911e-01, 6.544520000000000337e-01, 4.544199999999999906e-01, 5.328819999999999668e-01, 3.558855593751450552e+00, 3.832585630886211625e+00, 2.152176476848610243e+00, 2.099893344390264538e+00
7.144200000000000550e-01, 6.599739999999999496e-01, 4.598700000000000010e-01, 5.379680000000000017e-01, 3.598728397791195022e+00, 3.881864607831440495e+00, 2.190510266552023744e+00, 2.136731390860411750e+00
7.200459999999999638e-01, 6.657140000000000279e-01, 4.655179999999999874e-01, 5.433679999999999621e-01, 3.639030266346081621e+00, 3.931781482626454327e+00, 2.229487733130887772e+00, 2.174242644077169384e+00
7.255700000000000482e-01, 6.714560000000000528e-01, 4.711139999999999772e-01, 5.486720000000000486e-01, 3.679800381287450683e+00, 3.982355540238466052e+00, 2.269171127592851001e+00, 2.212411717386417287e+00
7.311079999999999801e-01, 6.771639999999999882e-01, 4.768580000000000041e-01, 5.539520000000000000e-01, 3.721039014002261336e+00, 4.033567069264822003e+00, 2.309568252949923295e+00, 2.251216501179843288e+00
7.365779999999999550e-01, 6.828379999999999450e-01, 4.827960000000000029e-01, 5.593280000000000474e-01, 3.762720594746536751e+00, 4.085456916512149483e+00, 2.350700845387347471e+00, 2.290737692313377316e+00
7.420400000000000329e-01, 6.886299999999999644e-01, 4.887679999999999803e-01, 5.644719999999999738e-01, 3.804905847808141672e+00, 4.138001080681336319e+00, 2.392527755024529412e+00, 2.330903008027824796e+00
7.474819999999999798e-01, 6.941040000000000543e-01, 4.948199999999999821e-01, 5.699579999999999647e-01, 3.847509539089183583e+00, 4.191230051343943330e+00, 2.435120452826615711e+00, 2.371824305302347113e+00
7.528759999999999897e-01, 6.997780000000000111e-01, 5.006800000000000139e-01, 5.754019999999999690e-01, 3.890601644577278417e+00, 4.245115137396280325e+00, 2.478472893708424607e+00, 2.413430437190174249e+00
7.584359999999999991e-01, 7.055019999999999625e-01, 5.067439999999999722e-01, 5.808940000000000214e-01, 3.934193356952423226e+00, 4.299680714327665854e+00, 2.522578879584521427e+00, 2.455789714902563592e+00
7.636500000000000510e-01, 7.110819999999999919e-01, 5.128059999999999841e-01, 5.863399999999999723e-01, 3.978278688428146026e+00, 4.354996068537867693e+00, 2.567510141714121730e+00, 2.498884951528705045e+00
7.688580000000000414e-01, 7.168579999999999952e-01, 5.187359999999999749e-01, 5.919480000000000297e-01, 4.022834580718982700e+00, 4.410972522223291392e+00, 2.613210629599958867e+00, 2.542725421852680689e+00
7.741280000000000383e-01, 7.225260000000000016e-01, 5.249399999999999622e-01, 5.974359999999999671e-01, 4.067923915358317544e+00, 4.467745338170110436e+00, 2.659691429817839570e+00, 2.587345921565417761e+00
7.794919999999999627e-01, 7.279400000000000315e-01, 5.312660000000000160e-01, 6.029900000000000260e-01, 4.113487910310872131e+00, 4.525217001065964695e+00, 2.707060458275932113e+00, 2.632746784444242483e+00
7.846319999999999961e-01, 7.335559999999999858e-01, 5.377520000000000078e-01, 6.087759999999999838e-01, 4.159562388813019318e+00, 4.583404750539138206e+00, 2.755245648419217819e+00, 2.678971369001554415e+00
7.898760000000000225e-01, 7.393220000000000347e-01, 5.440920000000000201e-01, 6.145380000000000287e-01, 4.206153949436429507e+00, 4.642338793289503052e+00, 2.804285965044734930e+00, 2.725955572108833103e+00
7.950479999999999769e-01, 7.449040000000000106e-01, 5.505999999999999783e-01, 6.203539999999999610e-01, 4.253285053848651742e+00, 4.702044016947730221e+00, 2.854227356031820761e+00, 2.773784536029676673e+00
8.000620000000000509e-01, 7.505239999999999689e-01, 5.569420000000000481e-01, 6.263140000000000374e-01, 4.300961908044541815e+00, 4.762539680205882142e+00, 2.905033157137996813e+00, 2.822469371737667654e+00
8.051700000000000523e-01, 7.560019999999999518e-01, 5.635700000000000154e-01, 6.322619999999999907e-01, 4.349136102086949229e+00, 4.823778186431108672e+00, 2.956748601858870451e+00, 2.871974399196291383e+00
8.101140000000000008e-01, 7.617159999999999487e-01, 5.701060000000000016e-01, 6.382440000000000335e-01, 4.397864659927703812e+00, 4.885782334142755978e+00, 3.009373055079638259e+00, 2.922405937670200071e+00
8.149239999999999817e-01, 7.673720000000000541e-01, 5.767560000000000464e-01, 6.443060000000000453e-01, 4.447076817772084745e+00, 4.948655179021237416e+00, 3.062932746304086074e+00, 2.973667249705265636e+00
8.198879999999999502e-01, 7.727699999999999569e-01, 5.836559999999999526e-01, 6.502280000000000282e-01, 4.496927612761985493e+00, 5.012310712380831035e+00, 3.117457741583543829e+00, 3.025830913651011311e+00
8.246999999999999886e-01, 7.785119999999999818e-01, 5.903119999999999479e-01, 6.562440000000000495e-01, 4.547293724744427834e+00, 5.076758304859930959e+00, 3.172972636655173595e+00, 3.078936356788049000e+00
8.295860000000000456e-01, 7.841179999999999817e-01, 5.970600000000000351e-01, 6.621240000000000459e-01, 4.598271909613128372e+00, 5.142049424532249446e+00, 3.229437589417075039e+00, 3.132987618644886396e+00
8.343099999999999961e-01, 7.895879999999999566e-01, 6.036780000000000479e-01, 6.680540000000000367e-01, 4.649777468875542219e+00, 5.208153459335587598e+00, 3.286951525744407299e+00, 3.187948566350870649e+00
8.388640000000000541e-01, 7.949479999999999880e-01, 6.106380000000000141e-01, 6.741819999999999480e-01, 4.701868325729051001e+00, 5.275175251047738101e+00, 3.345421813389299004e+00, 3.243902638464047694e+00
8.434779999999999500e-01, 8.002519999999999634e-01, 6.175779999999999603e-01, 6.800899999999999723e-01, 4.754532186867199250e+00, 5.342993003319144840e+00, 3.404992339394530720e+00, 3.300852929902744481e+00
8.480499999999999705e-01, 8.056400000000000228e-01, 6.245859999999999745e-01, 6.861939999999999706e-01, 4.807802750916659207e+00, 5.411752412335081530e+00, 3.465601101459751643e+00, 3.358742283464239087e+00
8.525939999999999630e-01, 8.109499999999999487e-01, 6.318139999999999867e-01, 6.922859999999999570e-01, 4.861633607053494011e+00, 5.481256360442920972e+00, 3.527305264709134747e+00, 3.417699691111311555e+00
8.571320000000000050e-01, 8.162160000000000526e-01, 6.388399999999999634e-01, 6.983179999999999943e-01, 4.916143472240809054e+00, 5.551831215500024896e+00, 3.590096054971380735e+00, 3.477649550562790903e+00
8.616780000000000550e-01, 8.212159999999999460e-01, 6.461080000000000156e-01, 7.044160000000000421e-01, 4.971165784962538581e+00, 5.623212615845047502e+00, 3.653971532062393557e+00, 3.538679955328642102e+00
8.660299999999999665e-01, 8.264080000000000314e-01, 6.531439999999999468e-01, 7.105780000000000429e-01, 5.026863214080330877e+00, 5.695531201028225077e+00, 3.719051095892321079e+00, 3.600768930394824263e+00
8.702379999999999560e-01, 8.314359999999999529e-01, 6.604240000000000110e-01, 7.168520000000000447e-01, 5.083217881501908231e+00, 5.768790130097722013e+00, 3.785257478607907622e+00, 3.663956761802309003e+00
8.745220000000000216e-01, 8.364099999999999868e-01, 6.676640000000000352e-01, 7.232460000000000555e-01, 5.140204292877514902e+00, 5.842974862743402831e+00, 3.852627923819323286e+00, 3.728271708469704571e+00
8.786519999999999886e-01, 8.412420000000000453e-01, 6.747739999999999849e-01, 7.295719999999999983e-01, 5.197742764078449262e+00, 5.918160610374506803e+00, 3.921208173156673915e+00, 3.793688286702047385e+00
8.827199999999999491e-01, 8.460680000000000422e-01, 6.821319999999999606e-01, 7.357160000000000366e-01, 5.255986556425111367e+00, 5.994248613350060317e+00, 3.991065071354635396e+00, 3.860257605282988891e+00
8.867599999999999927e-01, 8.509499999999999842e-01, 6.896339999999999693e-01, 7.420120000000000049e-01, 5.314905968379131984e+00, 6.071355809906258116e+00, 4.062054826016364473e+00, 3.927972371549155461e+00
8.909420000000000117e-01, 8.557919999999999972e-01, 6.967959999999999710e-01, 7.483459999999999557e-01, 5.374429849582770480e+00, 6.149371109323623408e+00, 4.134396636559075411e+00, 3.996914187102138971e+00
8.948519999999999808e-01, 8.605760000000000076e-01, 7.041319999999999801e-01, 7.544119999999999715e-01, 5.434616898762046233e+00, 6.228528664451010499e+00, 4.207966427979667579e+00, 4.067041515680029029e+00
8.986859999999999848e-01, 8.652400000000000091e-01, 7.113540000000000418e-01, 7.605220000000000313e-01, 5.495437543869316599e+00, 6.308602551426692351e+00, 4.282879427198690081e+00, 4.138424471585685716e+00
9.023619999999999974e-01, 8.699059999999999571e-01, 7.186860000000000470e-01, 7.667699999999999516e-01, 5.557059239484364532e+00, 6.389735607165138553e+00, 4.359111971267291885e+00, 4.211024667310186764e+00
9.058979999999999810e-01, 8.744439999999999991e-01, 7.259959999999999747e-01, 7.728699999999999459e-01, 5.619362569088923287e+00, 6.471938321706381281e+00, 4.436695924868575780e+00, 4.284934258370942217e+00
9.095060000000000366e-01, 8.788620000000000321e-01, 7.331539999999999724e-01, 7.791700000000000292e-01, 5.682278828040914220e+00, 6.555162063176020126e+00, 4.515679780920306641e+00, 4.360127025081085073e+00
9.130800000000000027e-01, 8.833760000000000501e-01, 7.405680000000000041e-01, 7.853700000000000125e-01, 5.745929096924221824e+00, 6.639473398939645499e+00, 4.596082906016643044e+00, 4.436632462212375394e+00
9.165619999999999878e-01, 8.878639999999999866e-01, 7.479440000000000532e-01, 7.917380000000000528e-01, 5.810318086175127128e+00, 6.724797260849251224e+00, 4.677893644902843207e+00, 4.514486973830730498e+00
9.198180000000000245e-01, 8.920540000000000136e-01, 7.552480000000000304e-01, 7.977919999999999456e-01, 5.875405926233583820e+00, 6.811313032025266168e+00, 4.761159685395826457e+00, 4.593704295819459382e+00
9.229680000000000106e-01, 8.962080000000000046e-01, 7.625399999999999956e-01, 8.039460000000000495e-01, 5.941141117126915283e+00, 6.898940999529180829e+00, 4.845928425510235726e+00, 4.674311938625348439e+00
9.262160000000000393e-01, 9.001400000000000512e-01, 7.699359999999999538e-01, 8.101699999999999458e-01, 6.007801594143036716e+00, 6.987696169078911446e+00, 4.932170305501951901e+00, 4.756348680323900346e+00
9.294679999999999609e-01, 9.041599999999999637e-01, 7.773360000000000269e-01, 8.160920000000000396e-01, 6.075112596070282756e+00, 7.077502490099543131e+00, 5.019977121467602998e+00, 4.839821963585421827e+00
9.325360000000000316e-01, 9.082540000000000058e-01, 7.845379999999999576e-01, 8.219980000000000064e-01, 6.143194007654842359e+00, 7.168559938836919443e+00, 5.109332693243896273e+00, 4.924721253135310839e+00
9.355940000000000367e-01, 9.120500000000000274e-01, 7.918300000000000338e-01, 8.279239999999999933e-01, 6.211980296433537774e+00, 7.260749022116542051e+00, 5.200295861662179497e+00, 5.011170075423422965e+00
9.384959999999999969e-01, 9.159100000000000019e-01, 7.991780000000000550e-01, 8.337179999999999591e-01, 6.281554131160554277e+00, 7.354137305526471380e+00, 5.292836237510436526e+00, 5.099114793543507496e+00
9.413040000000000296e-01, 9.195079999999999920e-01, 8.064040000000000097e-01, 8.395660000000000345e-01, 6.351943873566806786e+00, 7.448807422339694284e+00, 5.387108083072158493e+00, 5.188567688447283111e+00
9.440220000000000278e-01, 9.230500000000000371e-01, 8.135480000000000489e-01, 8.455240000000000533e-01, 6.423131658600695459e+00, 7.544451413608284973e+00, 5.482991102468791844e+00, 5.279598664382342044e+00
9.466599999999999460e-01, 9.265079999999999982e-01, 8.205599999999999561e-01, 8.512260000000000382e-01, 6.495017119516673709e+00, 7.641510385804881622e+00, 5.580574708738598844e+00, 5.372244064741500402e+00
9.493139999999999912e-01, 9.297999999999999599e-01, 8.274700000000000388e-01, 8.568459999999999965e-01, 6.567791535126007219e+00, 7.739820877334826044e+00, 5.679915353882989848e+00, 5.466541814987069259e+00
9.517759999999999554e-01, 9.331639999999999935e-01, 8.341220000000000301e-01, 8.625580000000000469e-01, 6.641414396519651042e+00, 7.839288530391819165e+00, 5.781020563226092257e+00, 5.562406153031277611e+00
9.542059999999999986e-01, 9.364379999999999926e-01, 8.408700000000000063e-01, 8.681759999999999478e-01, 6.715851424712108830e+00, 7.940270905381605182e+00, 5.883953257979896101e+00, 5.660052368679778567e+00
9.565299999999999914e-01, 9.394700000000000273e-01, 8.475540000000000296e-01, 8.736699999999999466e-01, 6.791044625612027374e+00, 8.042256760002622684e+00, 5.988646489144735519e+00, 5.759388116600290708e+00
9.587700000000000111e-01, 9.424479999999999524e-01, 8.539160000000000084e-01, 8.788139999999999841e-01, 6.867102036446794067e+00, 8.145703863303259240e+00, 6.095392349636453488e+00, 5.860441856563658014e+00
9.609699999999999909e-01, 9.452779999999999516e-01, 8.602039999999999687e-01, 8.840120000000000200e-01, 6.944026210775133379e+00, 8.250512065390807948e+00, 6.203783219579130481e+00, 5.963319620655002318e+00
9.630859999999999976e-01, 9.481439999999999868e-01, 8.663800000000000390e-01, 8.893259999999999499e-01, 7.021887128827246194e+00, 8.356600648435197343e+00, 6.314166225885303518e+00, 6.067942114425947331e+00
9.651359999999999939e-01, 9.508039999999999825e-01, 8.723499999999999588e-01, 8.943879999999999608e-01, 7.100510168982770765e+00, 8.464119209558859325e+00, 6.426588922112157043e+00, 6.174417281307797545e+00
9.670999999999999597e-01, 9.533819999999999517e-01, 8.782839999999999536e-01, 8.992980000000000418e-01, 7.180126457897926251e+00, 8.572918380530627047e+00, 6.541021163261882876e+00, 6.282688302657015278e+00
9.689600000000000435e-01, 9.558699999999999974e-01, 8.841919999999999780e-01, 9.041379999999999972e-01, 7.260624486996841931e+00, 8.683161250081854021e+00, 6.657419937527818909e+00, 6.392982299652207878e+00
9.706679999999999753e-01, 9.584439999999999626e-01, 8.899880000000000013e-01, 9.088519999999999932e-01, 7.341813432312236820e+00, 8.794798210293787832e+00, 6.775976941417152233e+00, 6.505176792272081343e+00
9.723960000000000381e-01, 9.609360000000000124e-01, 8.955659999999999732e-01, 9.134120000000000017e-01, 7.424128653041136339e+00, 8.907956604218272290e+00, 6.896551431404593480e+00, 6.619288189184662663e+00
9.740919999999999579e-01, 9.631060000000000176e-01, 9.011080000000000201e-01, 9.179460000000000397e-01, 7.507277635765190915e+00, 9.022488317468635444e+00, 7.019348567482277979e+00, 6.735440111522951412e+00
9.757240000000000357e-01, 9.653180000000000094e-01, 9.064820000000000100e-01, 9.222099999999999742e-01, 7.591368649841664151e+00, 9.138489598787536750e+00, 7.144316637171573170e+00, 6.853690795600622110e+00
9.771499999999999631e-01, 9.675420000000000131e-01, 9.117020000000000124e-01, 9.265200000000000102e-01, 7.676452629630687419e+00, 9.256090508675708151e+00, 7.271474986386076367e+00, 6.973914651939847609e+00
9.786219999999999919e-01, 9.695660000000000389e-01, 9.168159999999999643e-01, 9.306699999999999973e-01, 7.762435409107171225e+00, 9.375234717798161199e+00, 7.400948991124320919e+00, 7.096300710647874155e+00
9.800200000000000022e-01, 9.715920000000000112e-01, 9.218260000000000343e-01, 9.347280000000000033e-01, 7.849413785282498779e+00, 9.495796881867521577e+00, 7.532655824649116205e+00, 7.220891879259577983e+00
9.814300000000000246e-01, 9.734159999999999480e-01, 9.266539999999999777e-01, 9.384740000000000304e-01, 7.937336244983457689e+00, 9.617839459679782266e+00, 7.666733843626676759e+00, 7.347590737676314099e+00
9.827160000000000339e-01, 9.751980000000000093e-01, 9.313460000000000072e-01, 9.424280000000000435e-01, 8.026087765028371734e+00, 9.741593892197270677e+00, 7.803258951463774906e+00, 7.476525180627263012e+00
9.838999999999999968e-01, 9.769219999999999571e-01, 9.356440000000000312e-01, 9.460539999999999505e-01, 8.116094737050946861e+00, 9.866953874926259971e+00, 7.942239844957885708e+00, 7.607696856525108409e+00
9.850879999999999637e-01, 9.786299999999999999e-01, 9.399380000000000512e-01, 9.495959999999999956e-01, 8.207210976454218709e+00, 9.993497510332458589e+00, 8.083512491886716944e+00, 7.741155135620795491e+00
9.862940000000000040e-01, 9.802279999999999882e-01, 9.440560000000000063e-01, 9.528619999999999868e-01, 8.299050595670193431e+00, 1.012220417495218250e+01, 8.227429298440078753e+00, 7.877126184160409217e+00
9.873340000000000449e-01, 9.816820000000000546e-01, 9.479199999999999848e-01, 9.560659999999999714e-01, 8.392161886213971300e+00, 1.025248383439958921e+01, 8.373940708471950600e+00, 8.015236016829303978e+00
9.884600000000000053e-01, 9.831180000000000474e-01, 9.516700000000000159e-01, 9.590840000000000476e-01, 8.486080115352304887e+00, 1.038427967007999086e+01, 8.522941064309355497e+00, 8.155938766908981563e+00
9.894020000000000037e-01, 9.844180000000000152e-01, 9.552260000000000195e-01, 9.621220000000000327e-01, 8.581130316629890231e+00, 1.051783191900041103e+01, 8.674703116263334124e+00, 8.299021666336823699e+00
9.903380000000000516e-01, 9.857359999999999456e-01, 9.587560000000000526e-01, 9.649480000000000279e-01, 8.677285077029408100e+00, 1.065270091269267994e+01, 8.829043203254517636e+00, 8.444670557695369340e+00
9.911780000000000035e-01, 9.869299999999999740e-01, 9.619659999999999878e-01, 9.676200000000000356e-01, 8.774473862283764802e+00, 1.078994964665317902e+01, 8.986211386413311075e+00, 8.592743944506825216e+00
9.920339999999999714e-01, 9.880299999999999638e-01, 9.651279999999999859e-01, 9.701060000000000239e-01, 8.872703576069953968e+00, 1.092914788001109905e+01, 9.146029271216802314e+00, 8.743663033628516601e+00
9.928019999999999623e-01, 9.891240000000000032e-01, 9.680579999999999741e-01, 9.725260000000000016e-01, 8.972025822295805142e+00, 1.106944101104995681e+01, 9.309040767293009111e+00, 8.897048240453742096e+00
9.935580000000000522e-01, 9.901600000000000401e-01, 9.708999999999999853e-01, 9.748040000000000038e-01, 9.072863080674464342e+00, 1.121168686815045135e+01, 9.474746853318778861e+00, 9.053045532762874714e+00
9.942239999999999966e-01, 9.910879999999999690e-01, 9.734680000000000000e-01, 9.769419999999999771e-01, 9.174324281986240948e+00, 1.135612739577307195e+01, 9.643500684066246720e+00, 9.212097046257772703e+00
9.948679999999999746e-01, 9.919719999999999649e-01, 9.758660000000000112e-01, 9.789579999999999949e-01, 9.277355805041395342e+00, 1.150191213591558892e+01, 9.815026689844208008e+00, 9.373659297251403899e+00
9.953940000000000010e-01, 9.927859999999999463e-01, 9.781119999999999814e-01, 9.809360000000000301e-01, 9.381011943954854715e+00, 1.164998729027369606e+01, 9.989761859975576641e+00, 9.538347424605182923e+00
9.959059999999999580e-01, 9.935840000000000227e-01, 9.802359999999999962e-01, 9.827380000000000004e-01, 9.486260203787539425e+00, 1.179963393977280184e+01, 1.016776460436250673e+01, 9.705584304473795498e+00
9.963859999999999939e-01, 9.943180000000000351e-01, 9.823439999999999950e-01, 9.845000000000000417e-01, 9.592261717776960239e+00, 1.195153754591041206e+01, 1.034875789316495087e+01, 9.875755082181385092e+00
9.967700000000000449e-01, 9.949299999999999811e-01, 9.842499999999999583e-01, 9.860119999999999996e-01, 9.700076952937726205e+00, 1.210492245965703262e+01, 1.053290963975636529e+01, 1.004919462020734855e+01
9.971680000000000543e-01, 9.955399999999999805e-01, 9.859759999999999636e-01, 9.875059999999999949e-01, 9.808735420521948356e+00, 1.226117859325156445e+01, 1.072047996541232173e+01, 1.022574502098794369e+01
9.975180000000000158e-01, 9.960400000000000365e-01, 9.875899999999999679e-01, 9.889200000000000212e-01, 9.918196161941343902e+00, 1.241845013541237464e+01, 1.091130834981533404e+01, 1.040494919418445363e+01
9.977920000000000122e-01, 9.965239999999999654e-01, 9.891680000000000472e-01, 9.902879999999999461e-01, 1.002983288264489126e+01, 1.257896731821790404e+01, 1.110545565423646153e+01, 1.058774857741448372e+01
9.980740000000000167e-01, 9.969900000000000428e-01, 9.905159999999999521e-01, 9.915439999999999809e-01, 1.014247411116605946e+01, 1.273996247135968574e+01, 1.130287544101271280e+01, 1.077327577929542279e+01
9.982860000000000067e-01, 9.973560000000000203e-01, 9.918000000000000149e-01, 9.926180000000000003e-01, 1.025362883651292911e+01, 1.290270969963895986e+01, 1.150325372688933356e+01, 1.096243255915301340e+01
9.985020000000000007e-01, 9.977000000000000313e-01, 9.929139999999999633e-01, 9.936679999999999957e-01, 1.036992758553894944e+01, 1.306945776527507697e+01, 1.170911555835518847e+01, 1.115477051177254175e+01
9.986819999999999586e-01, 9.979959999999999942e-01, 9.939719999999999667e-01, 9.946220000000000061e-01, 1.048637981082577042e+01, 1.323656210729055083e+01, 1.191738030855722208e+01, 1.135054399757173549e+01
9.988200000000000411e-01, 9.982799999999999452e-01, 9.948500000000000121e-01, 9.953600000000000225e-01, 1.060358542003296556e+01, 1.340836076388311859e+01, 1.212925909963408877e+01, 1.154970180313175021e+01
9.989759999999999751e-01, 9.985039999999999472e-01, 9.957279999999999465e-01, 9.960919999999999774e-01, 1.072271843465616747e+01, 1.358188670244857832e+01, 1.234575281653139278e+01, 1.175178165644888750e+01
9.990820000000000256e-01, 9.986920000000000242e-01, 9.964399999999999924e-01, 9.966679999999999984e-01, 1.084310948332257496e+01, 1.375501416225361417e+01, 1.256545331254437237e+01, 1.195876600684968416e+01
9.991799999999999571e-01, 9.988780000000000436e-01, 9.970320000000000293e-01, 9.971680000000000543e-01, 1.096531124341784569e+01, 1.393178883997668294e+01, 1.278906973892989107e+01, 1.216864727793918455e+01
9.992659999999999876e-01, 9.990280000000000271e-01, 9.975000000000000533e-01, 9.976439999999999753e-01, 1.108958019628746783e+01, 1.411096046042149688e+01, 1.301666857392427445e+01, 1.238155265082642664e+01
9.993539999999999646e-01, 9.991640000000000521e-01, 9.979240000000000332e-01, 9.980379999999999807e-01, 1.121238107695471875e+01, 1.429420204766093327e+01, 1.324758949197625135e+01, 1.259809579167889204e+01
9.994239999999999791e-01, 9.992799999999999461e-01, 9.982980000000000187e-01, 9.983499999999999597e-01, 1.133835189122038045e+01, 1.447880866974509573e+01, 1.348443255750947678e+01, 1.281891055872423557e+01
9.994939999999999936e-01, 9.993739999999999846e-01, 9.986059999999999937e-01, 9.986199999999999521e-01, 1.146392603400926724e+01, 1.466173343215172231e+01, 1.372425320564616413e+01, 1.304491018062450181e+01
9.995699999999999585e-01, 9.994680000000000231e-01, 9.988620000000000276e-01, 9.988160000000000371e-01, 1.159121043332233469e+01, 1.485086070056586216e+01, 1.396637506983859289e+01, 1.327594952979816156e+01
9.996199999999999530e-01, 9.995479999999999920e-01, 9.990679999999999561e-01, 9.990339999999999776e-01, 1.172172223296322535e+01, 1.504521853546093446e+01, 1.421216197594277730e+01, 1.350660688683838728e+01
9.996760000000000090e-01, 9.996239999999999570e-01, 9.992400000000000171e-01, 9.991900000000000226e-01, 1.185483381257709468e+01, 1.523787831604244047e+01, 1.447095807465453099e+01, 1.374380522154611661e+01
9.997219999999999995e-01, 9.996779999999999555e-01, 9.993959999999999511e-01, 9.993260000000000476e-01, 1.198278395987938794e+01, 1.542997444623552461e+01, 1.472760552883408280e+01, 1.398144906832282075e+01
9.997759999999999980e-01, 9.997420000000000195e-01, 9.995199999999999640e-01, 9.994199999999999751e-01, 1.212061357148611762e+01, 1.563142771544371001e+01, 1.499969799412203741e+01, 1.423070814649335425e+01
9.998139999999999805e-01, 9.997779999999999445e-01, 9.996059999999999945e-01, 9.995159999999999600e-01, 1.225507712417612005e+01, 1.582687942748315102e+01, 1.525908740088947546e+01, 1.447078005366029352e+01
9.998540000000000205e-01, 9.998240000000000460e-01, 9.997000000000000330e-01, 9.996300000000000185e-01, 1.239449596116861763e+01, 1.603463377597795514e+01, 1.552177007247601459e+01, 1.473636017794497555e+01
9.998839999999999950e-01, 9.998519999999999630e-01, 9.997559999999999780e-01, 9.997059999999999835e-01, 1.253361954568972259e+01, 1.623574237478056048e+01, 1.580201641848127814e+01, 1.499426072306184388e+01
9.999120000000000230e-01, 9.998879999999999990e-01, 9.998179999999999845e-01, 9.997679999999999900e-01, 1.267109577131451381e+01, 1.644691413668871505e+01, 1.608541723779539367e+01, 1.524900003527151604e+01
9.999339999999999895e-01, 9.999080000000000190e-01, 9.998740000000000405e-01, 9.998500000000000165e-01, 1.282066591288304203e+01, 1.667180120085969364e+01, 1.639261999836367778e+01, 1.552546901193717410e+01
9.999479999999999480e-01, 9.999339999999999895e-01, 9.999080000000000190e-01, 9.998860000000000525e-01, 1.292575152081406031e+01, 1.690927220051879942e+01, 1.665652482981433735e+01, 1.579427717257354757e+01
9.999599999999999600e-01, 9.999479999999999480e-01, 9.999360000000000470e-01, 9.999299999999999855e-01, 1.310010455003756213e+01, 1.707276042361633372e+01, 1.692485453573267407e+01, 1.607339001849023674e+01
9.999700000000000255e-01, 9.999599999999999600e-01, 9.999540000000000095e-01, 9.999580000000000135e-01, 1.325687127672976828e+01, 1.730675016858945270e+01, 1.724155763234904981e+01, 1.635467427718717914e+01
9.999839999999999840e-01, 9.999740000000000295e-01, 9.999639999999999640e-01, 9.999759999999999760e-01, 1.340508358784230403e+01, 1.753611069487604013e+01, 1.757113290863341604e+01, 1.668640915717738693e+01
9.999940000000000495e-01, 9.999860000000000415e-01, 9.999820000000000375e-01, 9.999879999999999880e-01, 1.355864629653173914e+01, 1.777040244655520596e+01, 1.787641181703959603e+01, 1.694730305976034401e+01
9.999959999999999960e-01, 9.999940000000000495e-01, 9.999879999999999880e-01, 9.999940000000000495e-01, 1.367477100954029723e+01, 1.801870663629177471e+01, 1.815581543704948686e+01, 1.727598801985770649e+01
9.999980000000000535e-01, 9.999959999999999960e-01, 9.999919999999999920e-01, 9.999959999999999960e-01, 1.400980220212662353e+01, 1.813122692504936850e+01, 1.850998610829324420e+01, 1.738271245254606612e+01
9.999980000000000535e-01, 9.999980000000000535e-01, 9.999980000000000535e-01, 9.999980000000000535e-01, 1.400980220212662353e+01, 1.845520128452991315e+01, 1.885482192857093864e+01, 1.784175434713666775e+01


==> figures/data-for-paper/ue-pos0.dat <==
0.000000000000000000e+00, 0.000000000000000000e+00


==> figures/data-for-paper/ue-pos1.dat <==
-2.999999999999999889e-01, 2.999999999999999889e-01


==> figures/data-for-paper/ue-pos2.dat <==
-2.000000000000000111e-01, -2.000000000000000111e-01

